Comparing Differentiable Logics for Learning Systems: A Research Preview

Extensive research on formal verification of machine learning (ML) systems indicates that learning from data alone often fails to capture underlying background knowledge. A variety of verifiers have been developed to ensure that a machine-learnt model satisfies correctness and safety properties, however, these verifiers typically assume a trained network with fixed weights. ML-enabled autonomous systems are required to not only detect incorrect predictions, but should also possess the ability to self-correct, continuously improving and adapting. A promising approach for creating ML models that inherently satisfy constraints is to encode background knowledge as logical constraints that guide the learning process via so-called differentiable logics. In this research preview, we compare and evaluate various logics from the literature in weakly-supervised contexts, presenting our findings and highlighting open problems for future work. Our experimental results are broadly consistent with results reported previously in literature; however, learning with differentiable logics introduces a new hyperparameter that is difficult to tune and has significant influence on the effectiveness of the logics.

==> beta-search/cifar10-dl2.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7895,0.51064453125
0.4,0.7855,0.5220703125
0.6,0.7742,0.448046875
0.8,0.7638,0.44462890625
1.0,0.7285,0.4294921875
1.2,0.7106,0.43349609375
1.4,0.6813,0.410546875
1.6,0.6428,0.3791015625
1.8,0.5899,0.35615234375
2.0,0.6696,0.29580078125
3.0,0.5595,0.3173828125
4.0,0.4886,0.33505859375
5.0,0.4678,0.46455078125
6.0,0.3457,0.3626953125
7.0,0.3618,0.4751953125
8.0,0.3208,0.53671875
9.0,0.327,0.51337890625
10.0,0.319,0.5302734375


==> beta-search/cifar10-g.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.791,0.57373046875
0.4,0.7911,0.614453125
0.6,0.7889,0.65341796875
0.8,0.7854,0.72734375
1.0,0.781,0.76875
1.2,0.7765,0.815625
1.4,0.7705,0.784765625
1.6,0.7714,0.78955078125
1.8,0.7553,0.80927734375
2.0,0.7543,0.8048828125
3.0,0.7534,0.82236328125
4.0,0.7388,0.8443359375
5.0,0.7205,0.84794921875
6.0,0.7116,0.84892578125
7.0,0.7172,0.84833984375
8.0,0.7136,0.84072265625
9.0,0.7195,0.82919921875
10.0,0.6933,0.85732421875


==> beta-search/cifar10-gg.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7921,0.6228515625
0.4,0.7878,0.629296875
0.6,0.7865,0.6814453125
0.8,0.7818,0.71787109375
1.0,0.7748,0.7376953125
1.2,0.7799,0.77529296875
1.4,0.7748,0.777734375
1.6,0.7702,0.79609375
1.8,0.768,0.81435546875
2.0,0.7663,0.83037109375
3.0,0.7716,0.83544921875
4.0,0.7657,0.8583984375
5.0,0.7566,0.86552734375
6.0,0.7597,0.87197265625
7.0,0.7561,0.876171875
8.0,0.7482,0.880859375
9.0,0.7454,0.881640625
10.0,0.7483,0.88671875


==> beta-search/cifar10-kd.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7971,0.57255859375
0.4,0.7912,0.64609375
0.6,0.7882,0.72939453125
0.8,0.7553,0.6734375
1.0,0.7188,0.72109375
1.2,0.63,0.4986328125
1.4,0.5405,0.6220703125
1.6,0.4743,0.3455078125
1.8,0.4073,0.58232421875
2.0,0.3739,0.56962890625
3.0,0.3352,0.5501953125
4.0,0.3156,0.5564453125
5.0,0.2939,0.56708984375
6.0,0.2925,0.5689453125
7.0,0.2798,0.57265625
8.0,0.2913,0.559375
9.0,0.2841,0.5810546875
10.0,0.2845,0.570703125


==> beta-search/cifar10-lk.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7908,0.70693359375
0.4,0.7888,0.80927734375
0.6,0.7843,0.8357421875
0.8,0.7862,0.76123046875
1.0,0.783,0.76005859375
1.2,0.7773,0.765625
1.4,0.7774,0.79404296875
1.6,0.776,0.792578125
1.8,0.7754,0.8048828125
2.0,0.7728,0.81904296875
3.0,0.77,0.84228515625
4.0,0.7591,0.8587890625
5.0,0.7669,0.8658203125
6.0,0.7606,0.8775390625
7.0,0.7557,0.8734375
8.0,0.7521,0.88232421875
9.0,0.7537,0.875390625
10.0,0.7406,0.8828125


==> beta-search/cifar10-rc-phi.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7892,0.71083984375
0.4,0.793,0.78056640625
0.6,0.7888,0.8232421875
0.8,0.7843,0.8455078125
1.0,0.7814,0.88486328125
1.2,0.7852,0.89716796875
1.4,0.7823,0.90732421875
1.6,0.7831,0.907421875
1.8,0.779,0.9076171875
2.0,0.7768,0.87958984375
3.0,0.7449,0.86435546875
4.0,0.7251,0.785546875
5.0,0.5566,0.556640625
6.0,0.497,0.505078125
7.0,0.3811,0.47841796875
8.0,0.336,0.438671875
9.0,0.315,0.45693359375
10.0,0.3273,0.41826171875


==> beta-search/cifar10-rc-s.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7977,0.6310546875
0.4,0.7908,0.72109375
0.6,0.7891,0.78876953125
0.8,0.783,0.80869140625
1.0,0.7832,0.79150390625
1.2,0.7676,0.76689453125
1.4,0.7631,0.6931640625
1.6,0.7421,0.641796875
1.8,0.7215,0.6470703125
2.0,0.68,0.637890625
3.0,0.5622,0.5787109375
4.0,0.427,0.40966796875
5.0,0.3262,0.4228515625
6.0,0.3287,0.44013671875
7.0,0.2932,0.406640625
8.0,0.3075,0.57646484375
9.0,0.2952,0.4181640625
10.0,0.2804,0.41259765625


==> beta-search/cifar10-rc.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7935,0.62470703125
0.4,0.7884,0.716796875
0.6,0.7869,0.7763671875
0.8,0.7914,0.805078125
1.0,0.7767,0.8140625
1.2,0.7689,0.76103515625
1.4,0.7519,0.7337890625
1.6,0.7106,0.59423828125
1.8,0.7034,0.624609375
2.0,0.6462,0.57529296875
3.0,0.4703,0.465625
4.0,0.3611,0.39189453125
5.0,0.3321,0.391796875
6.0,0.3113,0.4150390625
7.0,0.2889,0.40869140625
8.0,0.2803,0.41826171875
9.0,0.2785,0.59921875
10.0,0.2768,0.415234375


==> beta-search/cifar10-yg.csv <==
Beta,P-Acc,C-Acc
0.0,0.7937,0.473828125
0.2,0.7934,0.58212890625
0.4,0.7863,0.65703125
0.6,0.7927,0.71640625
0.8,0.7781,0.73193359375
1.0,0.7731,0.66455078125
1.2,0.7549,0.60849609375
1.4,0.6909,0.56806640625
1.6,0.6752,0.50791015625
1.8,0.6402,0.49541015625
2.0,0.6003,0.4564453125
3.0,0.4477,0.6041015625
4.0,0.4094,0.57333984375
5.0,0.3378,0.39453125
6.0,0.3167,0.58095703125
7.0,0.2944,0.38759765625
8.0,0.2937,0.4416015625
9.0,0.2999,0.5986328125
10.0,0.275,0.62705078125


==> beta-search/fmnist-dl2.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.8615,0.71328125
0.4,0.8579,0.79150390625
0.6,0.8532,0.80810546875
0.8,0.8445,0.80517578125
1.0,0.8196,0.77138671875
1.2,0.7851,0.63330078125
1.4,0.7577,0.6046875
1.6,0.7305,0.62734375
1.8,0.7122,0.63935546875
2.0,0.6494,0.655859375
3.0,0.5418,0.75673828125
4.0,0.391,0.78046875
5.0,0.3025,0.7740234375
6.0,0.2755,0.8615234375
7.0,0.2363,0.83486328125
8.0,0.2484,0.87412109375
9.0,0.2339,0.83046875
10.0,0.1944,0.94697265625


==> beta-search/fmnist-g.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.8625,0.74267578125
0.4,0.8594,0.79169921875
0.6,0.8556,0.7859375
0.8,0.8543,0.8251953125
1.0,0.8531,0.8333984375
1.2,0.8474,0.83525390625
1.4,0.8448,0.81220703125
1.6,0.8387,0.89072265625
1.8,0.8285,0.90908203125
2.0,0.8216,0.92900390625
3.0,0.8047,0.9544921875
4.0,0.7937,0.95732421875
5.0,0.7837,0.96318359375
6.0,0.7695,0.97802734375
7.0,0.7753,0.9744140625
8.0,0.7621,0.98037109375
9.0,0.7559,0.97451171875
10.0,0.7504,0.97265625


==> beta-search/fmnist-gg.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.8595,0.8109375
0.4,0.8558,0.64404296875
0.6,0.8539,0.7828125
0.8,0.8495,0.78095703125
1.0,0.8399,0.834375
1.2,0.8395,0.8822265625
1.4,0.8366,0.88681640625
1.6,0.8343,0.9078125
1.8,0.834,0.90615234375
2.0,0.8355,0.9361328125
3.0,0.824,0.9638671875
4.0,0.8148,0.9734375
5.0,0.8071,0.97587890625
6.0,0.8034,0.98115234375
7.0,0.8002,0.9890625
8.0,0.7998,0.9857421875
9.0,0.7965,0.98310546875
10.0,0.791,0.99248046875


==> beta-search/fmnist-kd.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.863,0.8158203125
0.4,0.8525,0.86220703125
0.6,0.8474,0.88837890625
0.8,0.8445,0.9302734375
1.0,0.8075,0.7263671875
1.2,0.7516,0.7388671875
1.4,0.6066,0.67001953125
1.6,0.5379,0.6984375
1.8,0.5144,0.69453125
2.0,0.428,0.7294921875
3.0,0.3205,0.80234375
4.0,0.2696,0.873828125
5.0,0.234,0.9095703125
6.0,0.1977,0.9412109375
7.0,0.1897,0.94296875
8.0,0.1816,0.9771484375
9.0,0.1986,0.97666015625
10.0,0.1945,0.97421875


==> beta-search/fmnist-lk.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.8576,0.902734375
0.4,0.855,0.928515625
0.6,0.8578,0.84619140625
0.8,0.8532,0.82578125
1.0,0.8521,0.84912109375
1.2,0.8468,0.8603515625
1.4,0.8443,0.88388671875
1.6,0.8374,0.8966796875
1.8,0.834,0.90244140625
2.0,0.8347,0.90380859375
3.0,0.8304,0.95458984375
4.0,0.8174,0.97236328125
5.0,0.811,0.97841796875
6.0,0.8068,0.98505859375
7.0,0.804,0.987890625
8.0,0.8013,0.98857421875
9.0,0.7965,0.9896484375
10.0,0.7999,0.99208984375


==> beta-search/fmnist-rc-phi.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.861,0.90185546875
0.4,0.8584,0.940625
0.6,0.8533,0.95166015625
0.8,0.8515,0.96435546875
1.0,0.8467,0.9787109375
1.2,0.8449,0.97900390625
1.4,0.842,0.96533203125
1.6,0.8415,0.96796875
1.8,0.8388,0.9685546875
2.0,0.8321,0.9783203125
3.0,0.7924,0.96416015625
4.0,0.6931,0.93232421875
5.0,0.6266,0.97763671875
6.0,0.6267,0.94619140625
7.0,0.5838,0.95009765625
8.0,0.5206,0.977734375
9.0,0.382,0.97724609375
10.0,0.3572,0.9712890625


==> beta-search/fmnist-rc-s.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.861,0.80380859375
0.4,0.8533,0.83349609375
0.6,0.8576,0.82607421875
0.8,0.8522,0.834765625
1.0,0.859,0.7580078125
1.2,0.8588,0.7611328125
1.4,0.8568,0.76083984375
1.6,0.8574,0.7275390625
1.8,0.8571,0.73623046875
2.0,0.8531,0.7291015625
3.0,0.8383,0.6580078125
4.0,0.8367,0.62216796875
5.0,0.8319,0.5748046875
6.0,0.8141,0.58837890625
7.0,0.8048,0.58310546875
8.0,0.7983,0.60341796875
9.0,0.7867,0.61982421875
10.0,0.7218,0.66357421875


==> beta-search/fmnist-rc.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.8615,0.858203125
0.4,0.8493,0.88505859375
0.6,0.8525,0.9158203125
0.8,0.8443,0.92939453125
1.0,0.8444,0.900390625
1.2,0.8339,0.82607421875
1.4,0.8194,0.76552734375
1.6,0.7734,0.80009765625
1.8,0.734,0.8369140625
2.0,0.7279,0.84951171875
3.0,0.5525,0.859375
4.0,0.4154,0.89287109375
5.0,0.3199,0.91494140625
6.0,0.2758,0.92421875
7.0,0.2372,0.9400390625
8.0,0.2197,0.97548828125
9.0,0.236,0.90859375
10.0,0.2053,0.96015625


==> beta-search/fmnist-yg.csv <==
Beta,P-Acc,C-Acc
0.0,0.8609,0.64560546875
0.2,0.8617,0.80908203125
0.4,0.8526,0.86318359375
0.6,0.8497,0.8658203125
0.8,0.846,0.86923828125
1.0,0.8438,0.8865234375
1.2,0.8193,0.76171875
1.4,0.7763,0.7806640625
1.6,0.7282,0.7546875
1.8,0.712,0.74189453125
2.0,0.6609,0.805078125
3.0,0.5848,0.821875
4.0,0.4226,0.9234375
5.0,0.2992,0.93642578125
6.0,0.2489,0.93583984375
7.0,0.2629,0.90224609375
8.0,0.2016,0.9751953125
9.0,0.2191,0.9796875
10.0,0.2058,0.97685546875


==> beta-search/gtsrb-dl2.csv <==
Beta,P-Acc,C-Acc
0.0,0.8992874109263658,0.4996893310546875
1.0,0.9009501187648457,0.617251091003418
2.0,0.901187648456057,0.6725544738769531
3.0,0.8997624703087886,0.7074727630615234
4.0,0.898812351543943,0.7344967651367188
5.0,0.8936658749010293,0.7517605590820312
6.0,0.88701504354711,0.7644149780273437
7.0,0.881631037212985,0.7725399780273438
8.0,0.8750593824228029,0.7763644409179687
9.0,0.8688044338875692,0.7758157348632813
10.0,0.8559778305621536,0.7657376098632812


==> beta-search/gtsrb-g.csv <==
Beta,P-Acc,C-Acc
0.0,0.8992874109263658,0.4996893310546875
1.0,0.9022961203483768,0.6226380920410156
2.0,0.9030878859857482,0.6769313049316407
3.0,0.8995249406175772,0.7115352630615235
4.0,0.8938242280285036,0.723564682006836
5.0,0.8838479809976247,0.7420003509521484
6.0,0.864528899445764,0.7342659759521485
7.0,0.8499604117181314,0.7455868530273437
8.0,0.8396674584323041,0.7516806030273437
9.0,0.8168646080760095,0.7598001098632813
10.0,0.7886777513855898,0.7636264801025391


==> beta-search/gtsrb-lk.csv <==
Beta,P-Acc,C-Acc
0.0,0.8992874109263658,0.4996893310546875
1.0,0.8989707046714173,0.6727125549316406
2.0,0.8938242280285036,0.7296547698974609
3.0,0.8836896278701505,0.7548092651367188
4.0,0.868012668250198,0.7696475219726563
5.0,0.8525732383214568,0.784325942993164
6.0,0.8198733174980206,0.7689353179931641
7.0,0.6922406967537609,0.7457467651367188
8.0,0.2528107680126683,0.2269276809692383
9.0,0.2217735550277118,0.2015406990051269
10.0,0.3041963578780681,0.5070276260375977


==> beta-search/gtsrb-rc.csv <==
Beta,P-Acc,C-Acc
0.0,0.8992874109263658,0.4996893310546875
1.0,0.8995249406175772,0.6609956359863282
2.0,0.8972288202692004,0.7186446380615235
3.0,0.8913697545526524,0.7487936401367188
4.0,0.8801266825019795,0.7612100219726563
5.0,0.8652414885193983,0.7755813598632812
6.0,0.8361836896278702,0.7599527740478516
7.0,0.6625494853523357,0.6988753509521485
8.0,0.6389548693586699,0.7148837280273438
9.0,0.6178147268408551,0.7269094848632812
10.0,0.5975455265241488,0.7376126098632813


==> beta-search/gtsrb-yg.csv <==
Beta,P-Acc,C-Acc
0.0,0.8992874109263658,0.4996893310546875
1.0,0.9000791765637371,0.6456831359863281
2.0,0.8992082343626286,0.701458969116211
3.0,0.8956452889944576,0.7342678070068359
4.0,0.8886777513855899,0.7483230590820312
5.0,0.8747426761678543,0.7647238159179688
6.0,0.8482977038796516,0.7562863159179688
7.0,0.8279493269992082,0.7581594848632812
8.0,0.7872525732383214,0.7582358551025391
9.0,0.7154394299287411,0.7350381469726562
10.0,0.6279493269992082,0.693326644897461


==> reports/report_cifar10_baseline.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=0.0', '--logic=dl2', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,6.542756455019116e-05,0.0979,0.0,2.384185791015625e-07
1,0.0,0.0,0.0,0.0,0.007387660909444094,0.0019256827654317021,0.3272,0.29052734375,3.5168819427490234
2,0.0,0.0,0.0,0.0,0.006499331444501877,0.0021474140230566263,0.4167,0.4169921875,3.3636419773101807
3,0.0,0.0,0.0,0.0,0.0060472129844129086,0.0024633905850350857,0.4509,0.44970703125,3.3710389137268066
4,0.0,0.0,0.0,0.0,0.0057937223464250565,0.002655517775565386,0.4707,0.4587890625,3.368896484375
5,0.0,0.0,0.0,0.0,0.005591520573943853,0.0025206294376403093,0.4866,0.49501953125,3.393340587615967
6,0.0,0.0,0.0,0.0,0.005502799991518259,0.0025626635178923607,0.5031,0.4662109375,3.3725814819335938
7,0.0,0.0,0.0,0.0,0.0052485656924545765,0.002641587285324931,0.5243,0.52568359375,3.3626439571380615
8,0.0,0.0,0.0,0.0,0.005170176737010479,0.002476489869877696,0.53,0.52001953125,3.389627456665039
9,0.0,0.0,0.0,0.0,0.005091365892440081,0.0029270544182509184,0.5482,0.52451171875,3.3696980476379395
10,0.0,0.0,0.0,0.0,0.0049495575949549675,0.0026781344786286354,0.5512,0.55556640625,3.360008478164673
11,0.0,0.0,0.0,0.0,0.0048360456712543964,0.0029338423628360033,0.5649,0.575390625,3.3628201484680176
12,0.0,0.0,0.0,0.0,0.004746607039123774,0.0027679838240146637,0.5779,0.57255859375,3.3734848499298096
13,0.0,0.0,0.0,0.0,0.004684160929173231,0.002977426163852215,0.5856,0.60078125,3.3796446323394775
14,0.0,0.0,0.0,0.0,0.004580947570502758,0.0028232785407453775,0.5935,0.60693359375,3.372579336166382
15,0.0,0.0,0.0,0.0,0.00462336465716362,0.002827452728524804,0.5895,0.57265625,3.3776040077209473
16,0.0,0.0,0.0,0.0,0.004604350309818983,0.003023649798706174,0.5897,0.57158203125,3.36514949798584
17,0.0,0.0,0.0,0.0,0.004382987506687641,0.002921906067058444,0.6158,0.5853515625,3.363224744796753
18,0.0,0.0,0.0,0.0,0.004397699609398842,0.0031406553462147713,0.6184,0.57392578125,3.388396978378296
19,0.0,0.0,0.0,0.0,0.004304354544728994,0.002954672323539853,0.6292,0.55849609375,3.3617465496063232
20,0.0,0.0,0.0,0.0,0.004341476131230593,0.0032704935874789953,0.6225,0.57880859375,3.3819494247436523
21,0.0,0.0,0.0,0.0,0.0042112586088478565,0.0028393217362463474,0.6343,0.5798828125,3.3676202297210693
22,0.0,0.0,0.0,0.0,0.004178111907094717,0.002859988249838352,0.6377,0.5775390625,3.384885549545288
23,0.0,0.0,0.0,0.0,0.004202619660645723,0.0028996679466217756,0.6314,0.5720703125,3.3604021072387695
24,0.0,0.0,0.0,0.0,0.004077244084328413,0.0026469610165804625,0.648,0.57880859375,3.399439811706543
25,0.0,0.0,0.0,0.0,0.004086991306394339,0.0030249981209635735,0.6485,0.5654296875,3.3549983501434326
26,0.0,0.0,0.0,0.0,0.004027707036584616,0.0029700743034482002,0.6533,0.5775390625,3.3675832748413086
27,0.0,0.0,0.0,0.0,0.003917507827281952,0.002978152595460415,0.6611,0.569921875,3.3689956665039062
28,0.0,0.0,0.0,0.0,0.00390654569491744,0.00284015410579741,0.6636,0.563671875,3.364318609237671
29,0.0,0.0,0.0,0.0,0.003912991378456354,0.002820373512804508,0.6666,0.58408203125,3.3685455322265625
30,0.0,0.0,0.0,0.0,0.003860312281176448,0.0029992684721946716,0.6751,0.55849609375,3.3714120388031006
31,0.0,0.0,0.0,0.0,0.003837661352008581,0.002909187227487564,0.6737,0.59287109375,3.381420135498047
32,0.0,0.0,0.0,0.0,0.003858763026073575,0.003159646410495043,0.6672,0.58046875,3.380032777786255
33,0.0,0.0,0.0,0.0,0.0037889331579208374,0.0030178760644048452,0.6749,0.56318359375,3.3704442977905273
34,0.0,0.0,0.0,0.0,0.0037904514465481043,0.00333007681183517,0.6763,0.566015625,3.3674793243408203
35,0.0,0.0,0.0,0.0,0.0036961238365620375,0.0030272137373685837,0.6888,0.5873046875,3.363050937652588
36,0.0,0.0,0.0,0.0,0.0036883330903947353,0.002944248029962182,0.694,0.565234375,3.371002197265625
37,0.0,0.0,0.0,0.0,0.0036444945726543665,0.003129679709672928,0.6942,0.54921875,3.3698229789733887
38,0.0,0.0,0.0,0.0,0.0037620009388774633,0.0030511044897139072,0.6805,0.5220703125,3.3611958026885986
39,0.0,0.0,0.0,0.0,0.003674421925097704,0.0030028054025024176,0.6872,0.58115234375,3.370007038116455
40,0.0,0.0,0.0,0.0,0.0035896003246307373,0.0028338704723864794,0.6976,0.57626953125,3.3746535778045654
41,0.0,0.0,0.0,0.0,0.003616271773353219,0.0031963614746928215,0.6951,0.5685546875,3.371872663497925
42,0.0,0.0,0.0,0.0,0.0036295715253800154,0.002972303656861186,0.6966,0.56669921875,3.3899037837982178
43,0.0,0.0,0.0,0.0,0.0035825534723699093,0.0030048193875700235,0.7012,0.56904296875,3.3807051181793213
44,0.0,0.0,0.0,0.0,0.0035692229866981506,0.003144067944958806,0.7058,0.5380859375,3.368812084197998
45,0.0,0.0,0.0,0.0,0.00353828351944685,0.0029868308920413256,0.7041,0.54970703125,3.368809223175049
46,0.0,0.0,0.0,0.0,0.003490245435386896,0.0030273706652224064,0.7065,0.587890625,3.3694911003112793
47,0.0,0.0,0.0,0.0,0.0034897292498499155,0.003007366321980953,0.7073,0.55341796875,3.369382381439209
48,0.0,0.0,0.0,0.0,0.003454598132520914,0.0029601275455206633,0.7141,0.5533203125,3.3604397773742676
49,0.0,0.0,0.0,0.0,0.0034515010192990303,0.003095910418778658,0.7165,0.57919921875,3.372746467590332
50,0.0,0.0,0.0,0.0,0.0034842498134821653,0.003099061781540513,0.7077,0.5865234375,3.369000196456909
51,0.0,0.0,0.0,0.0,0.003399522742256522,0.0029291545506566763,0.719,0.5466796875,3.355084180831909
52,0.0,0.0,0.0,0.0,0.0034134371671825647,0.0028964693192392588,0.7178,0.54091796875,3.4370219707489014
53,0.0,0.0,0.0,0.0,0.0033495379611849785,0.002884766086935997,0.7248,0.554296875,3.3751211166381836
54,0.0,0.0,0.0,0.0,0.003318294882774353,0.0031702390406280756,0.7272,0.548046875,3.375232219696045
55,0.0,0.0,0.0,0.0,0.0032910299487411976,0.0030781375244259834,0.7264,0.5935546875,3.360508441925049
56,0.0,0.0,0.0,0.0,0.003288688138127327,0.0031897351145744324,0.7284,0.5703125,3.3780570030212402
57,0.0,0.0,0.0,0.0,0.0032774759456515312,0.003102287882938981,0.7282,0.5447265625,3.3741934299468994
58,0.0,0.0,0.0,0.0,0.0032950721215456724,0.003115154104307294,0.7262,0.5810546875,3.37304425239563
59,0.0,0.0,0.0,0.0,0.003272928996011615,0.0029784534126520157,0.7313,0.540625,3.3585970401763916
60,0.0,0.0,0.0,0.0,0.0033260516356676817,0.003030160441994667,0.7218,0.54140625,3.3859846591949463
61,0.0,0.0,0.0,0.0,0.003265966661274433,0.003112747799605131,0.7281,0.509375,3.359300374984741
62,0.0,0.0,0.0,0.0,0.003330168779939413,0.0029901815578341484,0.7282,0.5072265625,3.3717079162597656
63,0.0,0.0,0.0,0.0,0.0032091380562633276,0.002985127503052354,0.7352,0.54833984375,3.3773703575134277
64,0.0,0.0,0.0,0.0,0.0032181781716644764,0.0031503986101597548,0.7382,0.5318359375,3.3755924701690674
65,0.0,0.0,0.0,0.0,0.0032502112444490194,0.0030205887742340565,0.734,0.54755859375,3.3781380653381348
66,0.0,0.0,0.0,0.0,0.0032225260511040688,0.003075093263760209,0.7373,0.5720703125,3.3732542991638184
67,0.0,0.0,0.0,0.0,0.003145855152979493,0.0031501196790486574,0.7425,0.5525390625,3.375265598297119
68,0.0,0.0,0.0,0.0,0.0032013175077736378,0.003141984110698104,0.7383,0.53935546875,3.3751349449157715
69,0.0,0.0,0.0,0.0,0.003138350322842598,0.0032330218236893415,0.7371,0.542578125,3.3850443363189697
70,0.0,0.0,0.0,0.0,0.0031716525554656982,0.0029998929239809513,0.7427,0.52822265625,3.377795457839966
71,0.0,0.0,0.0,0.0,0.003148147603496909,0.0030890023335814476,0.7444,0.5296875,3.393052101135254
72,0.0,0.0,0.0,0.0,0.003202432068064809,0.003130682511255145,0.7385,0.506640625,3.3695929050445557
73,0.0,0.0,0.0,0.0,0.0031092690769582987,0.003162684850394726,0.7487,0.5466796875,3.3764853477478027
74,0.0,0.0,0.0,0.0,0.003167105605825782,0.002967054955661297,0.7457,0.495703125,3.3701257705688477
75,0.0,0.0,0.0,0.0,0.0030715318862348795,0.003080915194004774,0.7453,0.56572265625,3.3658080101013184
76,0.0,0.0,0.0,0.0,0.003088652854785323,0.0030311052687466145,0.7473,0.51298828125,3.3861443996429443
77,0.0,0.0,0.0,0.0,0.003133384743705392,0.003119033994153142,0.7445,0.50302734375,3.371671199798584
78,0.0,0.0,0.0,0.0,0.0030873033683747053,0.0030235645826905966,0.7488,0.53017578125,3.3712730407714844
79,0.0,0.0,0.0,0.0,0.0030681155622005463,0.0031533644068986177,0.7515,0.55439453125,3.355325937271118
80,0.0,0.0,0.0,0.0,0.003103479277342558,0.0030501626897603273,0.7482,0.5162109375,3.362431287765503
81,0.0,0.0,0.0,0.0,0.003109913319349289,0.002855984726920724,0.7459,0.5111328125,3.360747814178467
82,0.0,0.0,0.0,0.0,0.003052678657695651,0.0031448788940906525,0.7488,0.516796875,3.372441291809082
83,0.0,0.0,0.0,0.0,0.0030333700124174356,0.0029565247241407633,0.7555,0.51474609375,3.373863697052002
84,0.0,0.0,0.0,0.0,0.0030074480455368757,0.0031129177659749985,0.7598,0.542578125,3.375897169113159
85,0.0,0.0,0.0,0.0,0.0029730601236224174,0.0031859639566391706,0.7555,0.525390625,3.383544921875
86,0.0,0.0,0.0,0.0,0.0029904202092438936,0.0032319845631718636,0.7553,0.53203125,3.3797848224639893
87,0.0,0.0,0.0,0.0,0.002999586518853903,0.0030395344365388155,0.7566,0.5080078125,3.350823402404785
88,0.0,0.0,0.0,0.0,0.003001065459102392,0.0031416660640388727,0.7549,0.53408203125,3.351837158203125
89,0.0,0.0,0.0,0.0,0.003039255738258362,0.0032751066610217094,0.7496,0.51318359375,3.370257616043091
90,0.0,0.0,0.0,0.0,0.00302636856213212,0.0031197303906083107,0.7584,0.49326171875,3.363013505935669
91,0.0,0.0,0.0,0.0,0.0030051018111407757,0.00300016556866467,0.7578,0.5001953125,3.352684736251831
92,0.0,0.0,0.0,0.0,0.0029785309452563524,0.003220793092623353,0.7586,0.500390625,3.3789150714874268
93,0.0,0.0,0.0,0.0,0.0029210594948381186,0.003168945899233222,0.7633,0.52470703125,3.3711986541748047
94,0.0,0.0,0.0,0.0,0.002964021870866418,0.0030380079988390207,0.7636,0.496875,3.372382640838623
95,0.0,0.0,0.0,0.0,0.002922794548794627,0.003055744105949998,0.7603,0.52431640625,3.3738014698028564
96,0.0,0.0,0.0,0.0,0.002932323608547449,0.0031967402901500463,0.7623,0.5234375,3.3731610774993896
97,0.0,0.0,0.0,0.0,0.0029862718656659126,0.0031955079175531864,0.7579,0.50361328125,3.367387056350708
98,0.0,0.0,0.0,0.0,0.0029544453136622906,0.0030803317204117775,0.7643,0.47744140625,3.3777618408203125
99,0.0,0.0,0.0,0.0,0.0029425588436424732,0.003234066301956773,0.7635,0.486328125,3.3733129501342773
100,0.0,0.0,0.0,0.0,0.0029010677244514227,0.003249361412599683,0.7637,0.4810546875,3.358396291732788
101,0.0,0.0,0.0,0.0,0.002913334872573614,0.003134337719529867,0.7619,0.4955078125,3.353363037109375
102,0.0,0.0,0.0,0.0,0.002922819461673498,0.0030653406865894794,0.7647,0.48330078125,3.3627097606658936
103,0.0,0.0,0.0,0.0,0.0028941105119884014,0.0030592672992497683,0.7684,0.519140625,3.3665990829467773
104,0.0,0.0,0.0,0.0,0.0028547928668558598,0.0032505111303180456,0.7689,0.49443359375,3.3709089756011963
105,0.0,0.0,0.0,0.0,0.0028868038207292557,0.003194051794707775,0.7668,0.50380859375,3.3709027767181396
106,0.0,0.0,0.0,0.0,0.0028259344398975372,0.0030481480062007904,0.7696,0.4814453125,3.4014647006988525
107,0.0,0.0,0.0,0.0,0.002872975543141365,0.003033083863556385,0.768,0.473828125,3.394516944885254
108,0.0,0.0,0.0,0.0,0.0029872742015868425,0.0030539713334292173,0.7598,0.41962890625,3.3862833976745605
109,0.0,0.0,0.0,0.0,0.002906043780967593,0.0031326639000326395,0.7678,0.51376953125,3.367185592651367
110,0.0,0.0,0.0,0.0,0.0028690986800938845,0.0031466009095311165,0.7679,0.4634765625,3.3692030906677246
111,0.0,0.0,0.0,0.0,0.002887602197006345,0.003131987527012825,0.7669,0.4681640625,3.3529934883117676
112,0.0,0.0,0.0,0.0,0.0028404095210134983,0.003073350293561816,0.7716,0.4888671875,3.371782064437866
113,0.0,0.0,0.0,0.0,0.0029443292878568172,0.003244897350668907,0.7666,0.4966796875,3.3743784427642822
114,0.0,0.0,0.0,0.0,0.0028229057788848877,0.0030391509644687176,0.7722,0.48056640625,3.390125274658203
115,0.0,0.0,0.0,0.0,0.0029179577250033617,0.0032372085843235254,0.7667,0.46015625,3.3617429733276367
116,0.0,0.0,0.0,0.0,0.002822382841259241,0.003093944163993001,0.7734,0.516015625,3.3590259552001953
117,0.0,0.0,0.0,0.0,0.0028315235394984484,0.003165485570207238,0.7737,0.474609375,3.3780651092529297
118,0.0,0.0,0.0,0.0,0.0028551495634019375,0.0031231227330863476,0.7714,0.47841796875,3.3570587635040283
119,0.0,0.0,0.0,0.0,0.0028066891245543957,0.0031594864558428526,0.7777,0.47470703125,3.3562352657318115
120,0.0,0.0,0.0,0.0,0.0028078926261514425,0.003299656556919217,0.7717,0.51103515625,3.404707670211792
121,0.0,0.0,0.0,0.0,0.0028004476334899664,0.003190587041899562,0.7763,0.4818359375,3.3540806770324707
122,0.0,0.0,0.0,0.0,0.0028274599462747574,0.0032050663139671087,0.7719,0.45068359375,3.365752696990967
123,0.0,0.0,0.0,0.0,0.00279094185680151,0.0032425380777567625,0.777,0.49443359375,3.3981497287750244
124,0.0,0.0,0.0,0.0,0.0028194014448672533,0.0033350028097629547,0.7742,0.4970703125,3.3546559810638428
125,0.0,0.0,0.0,0.0,0.002842811169102788,0.0031655181664973497,0.7702,0.476171875,3.3565003871917725
126,0.0,0.0,0.0,0.0,0.0027700148057192564,0.0031958911567926407,0.779,0.4830078125,3.3564577102661133
127,0.0,0.0,0.0,0.0,0.0027879795525223017,0.0030272353906184435,0.78,0.50400390625,3.3721137046813965
128,0.0,0.0,0.0,0.0,0.0028539858758449554,0.0031358280684798956,0.7755,0.44326171875,3.382289171218872
129,0.0,0.0,0.0,0.0,0.002844814909622073,0.0030792371835559607,0.773,0.5064453125,3.3958826065063477
130,0.0,0.0,0.0,0.0,0.0027813289780169725,0.0032487919088453054,0.7804,0.4537109375,3.350306987762451
131,0.0,0.0,0.0,0.0,0.0028364122845232487,0.00319957104511559,0.7776,0.4416015625,3.3580565452575684
132,0.0,0.0,0.0,0.0,0.0027532160747796297,0.0032833393197506666,0.7793,0.43056640625,3.385854959487915
133,0.0,0.0,0.0,0.0,0.0027621302288025618,0.0030947052873671055,0.7804,0.4724609375,3.3689217567443848
134,0.0,0.0,0.0,0.0,0.0027932377997785807,0.0031933796126395464,0.7791,0.4650390625,3.3921072483062744
135,0.0,0.0,0.0,0.0,0.002783742733299732,0.0031767012551426888,0.7828,0.4517578125,3.357125759124756
136,0.0,0.0,0.0,0.0,0.0027915891259908676,0.003069064812734723,0.7838,0.5021484375,3.3546056747436523
137,0.0,0.0,0.0,0.0,0.0027785233687609434,0.0031596245244145393,0.7803,0.48916015625,3.3646626472473145
138,0.0,0.0,0.0,0.0,0.0027633290737867355,0.00313730095513165,0.7826,0.47607421875,3.3647122383117676
139,0.0,0.0,0.0,0.0,0.002757283626124263,0.003247583284974098,0.781,0.46083984375,3.3816728591918945
140,0.0,0.0,0.0,0.0,0.002864068141207099,0.0031404702458530664,0.7771,0.44775390625,3.3844752311706543
141,0.0,0.0,0.0,0.0,0.0027900643181055784,0.0032022674567997456,0.7796,0.47099609375,3.3516016006469727
142,0.0,0.0,0.0,0.0,0.002797075780108571,0.003089823294430971,0.7805,0.4564453125,3.3543763160705566
143,0.0,0.0,0.0,0.0,0.0027757245115935802,0.003234993666410446,0.7818,0.451953125,3.353341579437256
144,0.0,0.0,0.0,0.0,0.00283070164732635,0.003258961020037532,0.778,0.48740234375,3.353236675262451
145,0.0,0.0,0.0,0.0,0.002759963506832719,0.0031367011833935976,0.7821,0.46162109375,3.3715319633483887
146,0.0,0.0,0.0,0.0,0.0027188246604055166,0.003188561415299773,0.7845,0.45859375,3.3522911071777344
147,0.0,0.0,0.0,0.0,0.0028184684924781322,0.0030497752595692873,0.7774,0.45751953125,3.3707168102264404
148,0.0,0.0,0.0,0.0,0.00278758374042809,0.003047161502763629,0.784,0.42509765625,3.362466812133789
149,0.0,0.0,0.0,0.0,0.0027530151419341564,0.003155745333060622,0.7841,0.471875,3.354611873626709
150,0.0,0.0,0.0,0.0,0.0027608235832303762,0.003273536916822195,0.7834,0.45810546875,3.3520121574401855
151,0.0,0.0,0.0,0.0,0.002766955876722932,0.003168707247823477,0.7851,0.4302734375,3.3723483085632324
152,0.0,0.0,0.0,0.0,0.002750455169007182,0.003260574536398053,0.7844,0.45771484375,3.3577733039855957
153,0.0,0.0,0.0,0.0,0.0028585302643477917,0.003356191562488675,0.7804,0.4361328125,3.3607027530670166
154,0.0,0.0,0.0,0.0,0.002773779910057783,0.003194117220118642,0.7827,0.45390625,3.36218523979187
155,0.0,0.0,0.0,0.0,0.0028052779380232096,0.003067025449126959,0.7811,0.42333984375,3.361623525619507
156,0.0,0.0,0.0,0.0,0.0027903190348297358,0.0030155384447425604,0.7852,0.4619140625,3.373469591140747
157,0.0,0.0,0.0,0.0,0.00279357866384089,0.0030887729953974485,0.7855,0.43662109375,3.362102746963501
158,0.0,0.0,0.0,0.0,0.0027915267273783684,0.00296593876555562,0.7907,0.46162109375,3.347990036010742
159,0.0,0.0,0.0,0.0,0.0027029465418308973,0.003252015681937337,0.7904,0.47978515625,3.3480911254882812
160,0.0,0.0,0.0,0.0,0.0027205038350075483,0.0031223089899867773,0.7899,0.4740234375,3.3643198013305664
161,0.0,0.0,0.0,0.0,0.002716729650273919,0.0030072119552642107,0.7919,0.430078125,3.3839669227600098
162,0.0,0.0,0.0,0.0,0.0026840525679290295,0.003170337527990341,0.7924,0.4798828125,3.3660547733306885
163,0.0,0.0,0.0,0.0,0.0028197141364216805,0.003057774156332016,0.7799,0.4490234375,3.3504273891448975
164,0.0,0.0,0.0,0.0,0.002688025590032339,0.0032023692037910223,0.7887,0.4974609375,3.3735711574554443
165,0.0,0.0,0.0,0.0,0.002681737532839179,0.003219280857592821,0.7915,0.45546875,3.3808348178863525
166,0.0,0.0,0.0,0.0,0.0026900433003902435,0.003251252230256796,0.788,0.49228515625,3.3892486095428467
167,0.0,0.0,0.0,0.0,0.00273651210591197,0.0032420565839856863,0.7906,0.48076171875,3.3901991844177246
168,0.0,0.0,0.0,0.0,0.0027317770291119814,0.003121421206742525,0.789,0.45546875,3.378117561340332
169,0.0,0.0,0.0,0.0,0.002764082746580243,0.003031168831512332,0.788,0.49326171875,3.384395122528076
170,0.0,0.0,0.0,0.0,0.0028214994817972183,0.003043864853680134,0.7846,0.453515625,3.3688178062438965
171,0.0,0.0,0.0,0.0,0.002686786465346813,0.003112898673862219,0.7952,0.43955078125,3.3830313682556152
172,0.0,0.0,0.0,0.0,0.0027515804395079613,0.0031379000283777714,0.7841,0.41689453125,3.3781630992889404
173,0.0,0.0,0.0,0.0,0.00269809877499938,0.0030521820299327374,0.793,0.413671875,3.3823049068450928
174,0.0,0.0,0.0,0.0,0.0027535618282854557,0.003182696644216776,0.787,0.4625,3.3717410564422607
175,0.0,0.0,0.0,0.0,0.002709155436605215,0.0030884924344718456,0.7928,0.4541015625,3.3729262351989746
176,0.0,0.0,0.0,0.0,0.0027158737648278475,0.003243157872930169,0.7907,0.44140625,3.3721725940704346
177,0.0,0.0,0.0,0.0,0.0026733565609902143,0.0032825679518282413,0.7922,0.46552734375,3.3715200424194336
178,0.0,0.0,0.0,0.0,0.002743515418842435,0.003175718244165182,0.7916,0.41005859375,3.392561435699463
179,0.0,0.0,0.0,0.0,0.0027184193022549152,0.003144499147310853,0.7947,0.47041015625,3.3804264068603516
180,0.0,0.0,0.0,0.0,0.002785883843898773,0.003154605394229293,0.7861,0.4388671875,3.3850600719451904
181,0.0,0.0,0.0,0.0,0.002710490021854639,0.0031665642745792866,0.791,0.4392578125,3.3668479919433594
182,0.0,0.0,0.0,0.0,0.0028037051670253277,0.0031685959547758102,0.7874,0.4384765625,3.3647801876068115
183,0.0,0.0,0.0,0.0,0.0028122030198574066,0.003001370234414935,0.7868,0.44990234375,3.375113010406494
184,0.0,0.0,0.0,0.0,0.002724809106439352,0.0030633918941020966,0.7913,0.4408203125,3.37062668800354
185,0.0,0.0,0.0,0.0,0.0027134534902870655,0.0029956314247101545,0.7958,0.45380859375,3.3715150356292725
186,0.0,0.0,0.0,0.0,0.0026917222421616316,0.003172227879986167,0.7906,0.4865234375,3.3721611499786377
187,0.0,0.0,0.0,0.0,0.0027288126293569803,0.0030951453372836113,0.7861,0.467578125,3.3809468746185303
188,0.0,0.0,0.0,0.0,0.0027501205913722515,0.003200639970600605,0.7888,0.47822265625,3.3775200843811035
189,0.0,0.0,0.0,0.0,0.0027309600263834,0.0030670713167637587,0.7861,0.41240234375,3.394153118133545
190,0.0,0.0,0.0,0.0,0.002737055066972971,0.0032005407847464085,0.7899,0.41376953125,3.3708689212799072
191,0.0,0.0,0.0,0.0,0.0027484421152621508,0.0031887274235486984,0.7908,0.45556640625,3.3575994968414307
192,0.0,0.0,0.0,0.0,0.0027420565020292997,0.003126632422208786,0.7917,0.42265625,3.357404947280884
193,0.0,0.0,0.0,0.0,0.0027134427800774574,0.0031519769690930843,0.7923,0.4220703125,3.38126540184021
194,0.0,0.0,0.0,0.0,0.002713225781917572,0.0032154638320207596,0.7894,0.44228515625,3.3772592544555664
195,0.0,0.0,0.0,0.0,0.0027529080398380756,0.0031185781117528677,0.7868,0.40751953125,3.388854503631592
196,0.0,0.0,0.0,0.0,0.002683459548279643,0.0030648645479232073,0.7961,0.459375,3.3595504760742188
197,0.0,0.0,0.0,0.0,0.002743940567597747,0.0030893199145793915,0.7941,0.43681640625,3.3630526065826416
198,0.0,0.0,0.0,0.0,0.002688731998205185,0.0031142509542405605,0.7944,0.441015625,3.3857381343841553
199,0.0,0.0,0.0,0.0,0.002723896410316229,0.0032240168657153845,0.7937,0.37529296875,3.3666739463806152
200,0.0,0.0,0.0,0.0,0.0026999791152775288,0.0030979483854025602,0.7963,0.43642578125,3.37514066696167


==> reports/report_cifar10_dl2.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=0.4', '--logic=dl2', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,6.542756455019116e-05,0.0979,0.0,4.76837158203125e-07
1,2.1979393472476882,0.2340162043668786,0.19288676125662668,0.13133958894379286,0.007723569869995117,0.0009824094595387578,0.2981,0.32158203125,3.5804431438446045
2,1.9593339258310747,0.25861555216263754,0.2943961085105429,0.3198873364195532,0.006947697140276432,0.0012228427221998572,0.3794,0.41259765625,3.4584105014801025
3,1.8463021103216677,0.3103485107421875,0.34412960130341197,0.3889774789615553,0.006410791072994471,0.0014908218290656805,0.4227,0.45810546875,3.4440293312072754
4,1.7629450583944515,0.35200745718819754,0.37972621528469785,0.41898992110271843,0.006100336089730263,0.0017556179082021117,0.4617,0.4662109375,3.4431960582733154
5,1.7226467521823183,0.3629001306027782,0.4033250614088409,0.448793566956812,0.0059271869249641895,0.0016465241787955165,0.4685,0.4837890625,3.4445712566375732
6,1.691302863919005,0.37699609873246176,0.41762328634456714,0.4586351355727838,0.005858347751200199,0.0016715419478714466,0.479,0.50048828125,3.452094793319702
7,1.6460795499840561,0.3903975584069077,0.436892606774155,0.484705282717335,0.005592020228505135,0.0017747051315382123,0.5023,0.519921875,3.4501800537109375
8,1.620186474858498,0.40052916079151385,0.45012224936971856,0.5082395514663385,0.005577644798904657,0.0016502921935170889,0.5031,0.52099609375,3.4544222354888916
9,1.5965563715720663,0.4103331273915816,0.46307851830307317,0.5033842592823262,0.005340160336345434,0.0020394660532474518,0.5285,0.52724609375,3.465078115463257
10,1.586311963139748,0.4125622729865872,0.469811030796596,0.5192712277782207,0.0052884602919220924,0.001831873320043087,0.5327,0.5716796875,3.449152708053589
11,1.5456583451251595,0.4242622998295998,0.4853088612459144,0.5286439389598613,0.005087700206786394,0.0020438898354768753,0.5546,0.58330078125,3.434155225753784
12,1.548007887236926,0.42711110017737564,0.48927774234693877,0.5330228221659757,0.005082533694803715,0.0019100919598713517,0.5611,0.57587890625,3.4627773761749268
13,1.5205445581552934,0.4360965028101084,0.4994742335105429,0.5373769876908283,0.004954800009727478,0.0020828137639909983,0.5763,0.60771484375,3.4323456287384033
14,1.5006576849489797,0.44191259267378824,0.510211672101702,0.5332429846938775,0.00487713934853673,0.002028094371780753,0.5811,0.60595703125,3.440526247024536
15,1.4851335797991072,0.44851766313825336,0.5170428606928611,0.5434508810237962,0.004900709725916386,0.0020441876258701086,0.5808,0.556640625,3.4390289783477783
16,1.4735624352279975,0.45069460966149155,0.5222094399588448,0.5473381353884327,0.0048232185654342175,0.0021705725230276585,0.5864,0.551171875,3.4301023483276367
17,1.4432271840621014,0.458467249967614,0.5352530576744858,0.5564128720030492,0.004681040532886982,0.002068244619295001,0.6044,0.5923828125,3.4646663665771484
18,1.4373063068000638,0.4600384770607462,0.5394022416095344,0.5522446535071548,0.004641687031835318,0.0022736534010618925,0.6158,0.56162109375,3.4391369819641113
19,1.4292168130680007,0.46729796273367746,0.5440126925098653,0.5619552378751793,0.004573514219373465,0.002151783788576722,0.6122,0.592578125,3.440974712371826
20,1.4138509010782048,0.4688569282998844,0.5502232142857143,0.5479398065683793,0.004540907219052315,0.0023447952698916197,0.6255,0.5798828125,3.448662519454956
21,1.3934945865553252,0.4767210824148996,0.55933208854831,0.5628169702023876,0.004487136844545603,0.0021262920927256346,0.626,0.58876953125,3.462991714477539
22,1.3964912258848852,0.47696020165268255,0.5606474584462692,0.5525123051234654,0.004495291039347649,0.0020691994577646255,0.6224,0.57509765625,3.4400811195373535
23,1.364132005341199,0.4838959830147879,0.5729223757374043,0.5566083557751714,0.004478939808905125,0.0021907209884375334,0.622,0.57958984375,3.438680410385132
24,1.3565077489736128,0.4896714736004265,0.5745623063068,0.5547918981435348,0.004471398890018463,0.0019129867432639003,0.6252,0.56201171875,3.457740545272827
25,1.3557378029336735,0.4860236109519491,0.5778896565340004,0.5633408682686942,0.004350900184363127,0.0022339001297950745,0.635,0.5724609375,3.474680185317993
26,1.3397109362543846,0.4963779060208068,0.5845196393071389,0.5707490492840203,0.004306028597056866,0.0022468746174126863,0.6401,0.5814453125,3.4374186992645264
27,1.3269038297692124,0.49832585393166057,0.5891737256731305,0.5690958451251594,0.004207096993923187,0.0022226145956665277,0.6485,0.5654296875,3.438702344894409
28,1.3156795890963808,0.5055757250104632,0.5951147274095185,0.5820806075115593,0.004228043835610151,0.002144841244444251,0.6485,0.58369140625,3.4474732875823975
29,1.2996860426299426,0.5076914806755222,0.5986375614088408,0.5731254499785754,0.0042445776052773,0.0021081806626170874,0.6441,0.58916015625,3.4352729320526123
30,1.303104712038624,0.5050440807731784,0.5957600729806083,0.5645195707982901,0.004153355956077576,0.0022458501625806093,0.663,0.57158203125,3.4351084232330322
31,1.2932061175910794,0.5071779757129903,0.6065829140799386,0.5735297300377671,0.004156053531914949,0.002168297069147229,0.6582,0.58525390625,3.450500011444092
32,1.2836562176139987,0.5106481435347576,0.6081355347925302,0.5700999279411472,0.004087242763489485,0.0023835415486246347,0.6635,0.6083984375,3.471543312072754
33,1.2856349555813535,0.5089303230752751,0.6099349430629185,0.5739492299605389,0.0040541039779782295,0.002290226286277175,0.6644,0.56474609375,3.449711561203003
34,1.2659645080566406,0.5149872059724769,0.6181080876564493,0.5765097481863839,0.003962633665651083,0.002515497151762247,0.6801,0.58671875,3.441032886505127
35,1.262947705327248,0.520471378248565,0.6215454802221182,0.5839350174884407,0.003952015191316605,0.002334465505555272,0.6791,0.61201171875,3.4393341541290283
36,1.2584681608239,0.5165529834980868,0.6219383940404776,0.5891186850411552,0.0040322463028132915,0.002184871817007661,0.6761,0.572265625,3.4389021396636963
37,1.245919675243144,0.5224443941700215,0.6271296520622409,0.5865809382224569,0.0039075687527656555,0.002380054909735918,0.6834,0.5701171875,3.4397544860839844
38,1.2423309793277664,0.5275568280901227,0.6289252456353636,0.5761586014105349,0.004040642641484737,0.002348186681047082,0.6665,0.5423828125,3.4435346126556396
39,1.2362264516402264,0.5243150749985053,0.6333287686717753,0.569689925836057,0.0039575728587806225,0.00227469764649868,0.6825,0.59365234375,3.4457340240478516
40,1.2132425892109773,0.5357564030861368,0.6403725682472696,0.5851554870605469,0.003967718221247196,0.0021073438692837954,0.6761,0.58251953125,3.4401659965515137
41,1.2178715297154017,0.5300967158103476,0.6409742394272162,0.5916924768564652,0.0038236090913414955,0.0024078318383544683,0.6898,0.5962890625,3.43689227104187
42,1.2089377422722019,0.5345436407595264,0.6389774789615553,0.5760674768564652,0.003940714057534933,0.0021980307064950466,0.6838,0.58974609375,3.4316461086273193
43,1.2081732457997847,0.5380074637276786,0.6431551563496493,0.5797991071428571,0.0038971537724137306,0.002233060309663415,0.688,0.55859375,3.4266226291656494
44,1.2080381743761959,0.5342482741998167,0.6453360343465999,0.5846619897959183,0.0038311388343572617,0.0023897732608020306,0.7013,0.54892578125,3.461951971054077
45,1.1953161589953365,0.5361443733682438,0.6506772333261918,0.5767621799391143,0.00385210826061666,0.002272152341902256,0.693,0.56474609375,3.437175989151001
46,1.1822863209004304,0.5398279306839924,0.6547106528768734,0.5856376180843431,0.0037743758875876665,0.0022905555088073015,0.6959,0.5861328125,3.4538395404815674
47,1.1656061289261799,0.5518550483547912,0.6617943121462452,0.591020545180963,0.003773315344005823,0.0023061332758516073,0.6933,0.5794921875,3.447002410888672
48,1.1621850461375958,0.5446844684834383,0.6637853505660076,0.580173025325853,0.0037507216911762953,0.0022594730835407972,0.7027,0.566015625,3.4579997062683105
49,1.1668198254643654,0.5470953960807956,0.6635576364945392,0.5804634483493104,0.003732432145625353,0.0023799880873411894,0.7082,0.58388671875,3.4402406215667725
50,1.1644002174844548,0.5438905054209183,0.6644174225476324,0.5756878755530532,0.0037318335380405188,0.002389836823567748,0.7019,0.58984375,3.4393997192382812
51,1.1568735083755182,0.5499411602409519,0.667551157425861,0.583268807858837,0.003709929995238781,0.00224704178981483,0.7051,0.551953125,3.4193665981292725
52,1.1499889140226403,0.5502216183409399,0.6752422099210778,0.5829859753044284,0.00374901806935668,0.0022140219807624817,0.7028,0.5353515625,3.4234941005706787
53,1.140848043013592,0.5544014755560427,0.6738679846938775,0.5723548422054369,0.003657846711575985,0.0022476038429886103,0.7106,0.5591796875,3.4471471309661865
54,1.139847113161671,0.5450752803257534,0.6751339970802774,0.5688775510204082,0.003554403316229582,0.002478206530213356,0.7192,0.56259765625,3.418396234512329
55,1.1258347180424904,0.5619745449144014,0.6780949806680485,0.598271233694894,0.003577316179871559,0.0023465638514608145,0.7142,0.5970703125,3.430818796157837
56,1.124170108717315,0.5551123327138473,0.6815096796775351,0.5876077924455915,0.0035280371084809303,0.002488201018422842,0.7228,0.58203125,3.4346115589141846
57,1.1082000732421875,0.5603998923788265,0.6852109480877312,0.5768513971445511,0.003535220632329583,0.0023812921717762947,0.7187,0.55693359375,3.4159843921661377
58,1.1110586828115034,0.5602833105593311,0.683741822534678,0.5948812523666693,0.0035335691645741463,0.0024230212438851595,0.7187,0.5857421875,3.4466392993927
59,1.1037655265963808,0.5612619750353754,0.6897207766163106,0.5879494803292411,0.0035739040467888117,0.0023081908002495766,0.7146,0.54619140625,3.4256346225738525
60,1.1134865429936622,0.5638504417575135,0.6897738709741709,0.5814637164680325,0.0035897945053875446,0.0023357432801276445,0.7152,0.5634765625,3.4292891025543213
61,1.0962299424774793,0.5697551649443957,0.6938490575673629,0.5802223828374123,0.0035286052152514458,0.0024372225161641836,0.7201,0.5146484375,3.4479496479034424
62,1.0811618882782605,0.5699297846580038,0.6968290367904975,0.5758909497942243,0.0036628267262130976,0.0022934162989258766,0.7099,0.5142578125,3.4307265281677246
63,1.083014118428133,0.5719992189991231,0.6953106315768495,0.5865126240010164,0.0034970932174474,0.002334911609068513,0.7238,0.56982421875,3.458571672439575
64,1.079727250702527,0.5727223376838528,0.7009023549605389,0.5811714250214246,0.003467988222837448,0.0024574080016463995,0.7285,0.55830078125,3.4373929500579834
65,1.0868269472706074,0.5676414723298988,0.6991143518564652,0.5725237787986288,0.0035127478186041117,0.002343852771446109,0.7294,0.57392578125,3.439937114715576
66,1.0784870069854113,0.5693785219776387,0.7053514597367267,0.5899993740782445,0.0034955295268446207,0.002367079257965088,0.729,0.591796875,3.446329116821289
67,1.0704460144042969,0.5714248345822704,0.7071603268993144,0.5852200255102041,0.003359501948580146,0.0025113332085311413,0.7437,0.56767578125,3.4669082164764404
68,1.061831182363082,0.5757642862748127,0.7081036470374282,0.5863341895901427,0.0034565101377665997,0.00244720745831728,0.7298,0.558984375,3.42787766456604
69,1.053585753148916,0.5766361003019371,0.7116132463727679,0.5853206089564732,0.0033846714068204165,0.002505773678421974,0.7351,0.5486328125,3.4369759559631348
70,1.0573169163295202,0.5732142779291892,0.7087148549605389,0.5773657584676937,0.0034332044888287783,0.002352364594116807,0.7341,0.55341796875,3.4278640747070312
71,1.0544749668666296,0.5760754565803372,0.7100340395557637,0.5726034981863839,0.0033941215369850397,0.002439771080389619,0.7376,0.5560546875,3.4684672355651855
72,1.050464474425024,0.5782091568927376,0.7129798422054369,0.5774625661421795,0.0034563057124614716,0.0024137606378644705,0.7291,0.52998046875,3.4413914680480957
73,1.0420930823501275,0.5769791895029496,0.7194010676169882,0.5715614240996691,0.0033563910983502865,0.0024687352124601603,0.7396,0.55869140625,3.4490725994110107
74,1.02772568683235,0.5818056379045758,0.7210125047333387,0.5748489146329918,0.003430429846048355,0.002342020394280553,0.7381,0.525,3.432528257369995
75,1.0448589714205996,0.5802147923683634,0.7201564555265465,0.5784116083261918,0.0033533747773617506,0.002334101125597954,0.7369,0.56455078125,3.4226558208465576
76,1.0269113657425861,0.5841755769690689,0.7240001133510044,0.5798256932472696,0.0033508085180073977,0.0023487191647291183,0.7396,0.52158203125,3.4287514686584473
77,1.0246250386140785,0.585107336238939,0.7242411399374202,0.5653604001415019,0.003391833743080497,0.0024326343555003405,0.736,0.5134765625,3.423152446746826
78,1.0218816484723772,0.5869589825065769,0.728684561593192,0.5729527376136001,0.0033508124761283398,0.002366001484915614,0.741,0.540234375,3.427928924560547
79,1.0198071538185587,0.5882004718391263,0.7252964876136001,0.5801123015734614,0.003328873310238123,0.0024376262445002794,0.7449,0.57734375,3.4358513355255127
80,1.0139020024513712,0.5900386498898876,0.7280354402503189,0.5936000590421715,0.0033393362537026405,0.0024295973125845194,0.743,0.51923828125,3.4369428157806396
81,1.0118840275978556,0.5866251964958347,0.7348039588149713,0.5776751382010323,0.0034724222496151924,0.0021669326815754175,0.7282,0.512890625,3.44624924659729
82,1.001733974534638,0.5938709803989956,0.7373359835877711,0.580436862244898,0.0033309836871922016,0.0024940220173448324,0.74,0.52998046875,3.418869972229004
83,1.005613054547991,0.5896390019630899,0.7349311672911352,0.5873306819370815,0.0033443591091781855,0.0023164779413491488,0.739,0.55068359375,3.449883222579956
84,1.0086199702048788,0.5888843536376953,0.7335170823700574,0.5756043414680325,0.003278267104178667,0.002417860087007284,0.7543,0.54765625,3.433349370956421
85,0.991689954485212,0.594004689430704,0.740536203189772,0.5862089273880939,0.0032147823367267847,0.002512541366741061,0.7514,0.53779296875,3.4284534454345703
86,0.9882330602529098,0.5930235337237922,0.7416731386768575,0.5743250554921676,0.003210723865777254,0.0025246592704206705,0.7549,0.55,3.445223808288574
87,0.9956514008191167,0.5934765095613441,0.739742746158522,0.5769253944864079,0.0032638178672641516,0.0023918203078210354,0.7525,0.52080078125,3.4572057723999023
88,0.9882195141850686,0.5928870220573581,0.7424646494339924,0.5782085340850207,0.0032727138604968786,0.002408807398751378,0.7486,0.54560546875,3.451589345932007
89,0.955579796615912,0.6011044249242666,0.7501841175312899,0.5821242429772202,0.0032392158173024654,0.0025553263258188963,0.7532,0.5333984375,3.450449228286743
90,0.9820970807756696,0.5974178314208984,0.7462873653489717,0.5771246929557956,0.003266714746132493,0.0024655694141983986,0.7533,0.5072265625,3.437267303466797
91,0.9767248971121651,0.6002846931924626,0.7495368646115673,0.5658292186503507,0.0032913596369326115,0.0023796677123755217,0.7512,0.51630859375,3.4636569023132324
92,0.9716399835080517,0.597747685957928,0.7497817058952487,0.5753632759561345,0.0032159448601305485,0.0024827425368130207,0.7584,0.51591796875,3.465707778930664
93,0.9659588872169962,0.6032398768833706,0.7532893589564732,0.5793359717544244,0.0031872184481471777,0.0024795308709144592,0.7571,0.53759765625,3.445720672607422
94,0.9867388666892538,0.5948816805469747,0.747270545180963,0.5738125625921755,0.003275313414633274,0.0023301399778574705,0.7495,0.52509765625,3.457944631576538
95,0.9643678470533721,0.60147881021305,0.7546028604312819,0.5738922819799307,0.003204961773008108,0.0024041319265961647,0.7542,0.54169921875,3.4561522006988525
96,0.966078622000558,0.604771361059072,0.7545496882224569,0.5660456054064692,0.0031429531518369913,0.002550269477069378,0.7616,0.548828125,3.4481730461120605
97,0.9648734890684789,0.6043498759367028,0.7572734599210778,0.579611213839784,0.003233633702620864,0.0024573453702032566,0.7549,0.53359375,3.436821222305298
98,0.9637262772540657,0.5990075091926419,0.7587881282884248,0.5661196416738082,0.00325585575774312,0.002373838098719716,0.7546,0.49306640625,3.429903745651245
99,0.9398082811005262,0.6094527341881577,0.7632163690060986,0.5840565039187061,0.0031714339274913073,0.0024501034058630466,0.7602,0.50361328125,3.4254679679870605
100,0.9458579238580198,0.6049463311020209,0.7592664446149554,0.5592429102683554,0.0031306191813200712,0.0025709611363708973,0.7629,0.50615234375,3.4298410415649414
101,0.9417813359474649,0.608393805367606,0.764051476303412,0.5676001334676937,0.003169786650687456,0.0024207669775933027,0.7583,0.52333984375,3.448513984680176
102,0.9521046852578923,0.6009744527388592,0.7624988945163026,0.5677121220802774,0.003282202873378992,0.0023145675659179688,0.7526,0.4806640625,3.4712328910827637
103,0.9584351364447146,0.6003938791703205,0.7586096938775511,0.5684561826744858,0.003178664017468691,0.0023764686193317175,0.7628,0.54228515625,3.456205129623413
104,0.9275655941087373,0.6030867440359933,0.7667979804836974,0.5827923988809391,0.003094407496973872,0.0025108365807682276,0.7661,0.51630859375,3.4545533657073975
105,0.9276636084731744,0.6104210444859096,0.7692692815041056,0.5691337974704042,0.0031001276802271605,0.0025810820516198874,0.7642,0.5453125,3.419084072113037
106,0.9332642847177933,0.6138545055778659,0.7679634094238281,0.5581249314911512,0.003141512628644705,0.0023733843117952347,0.7574,0.49453125,3.4328534603118896
107,0.9112195384745695,0.6124740522734973,0.7765731033013792,0.5640507133639588,0.003204976674169302,0.0023936850484460592,0.7548,0.50029296875,3.446181058883667
108,0.9349943667042012,0.6119023537149235,0.7689466671067842,0.5679247330646126,0.0032721117604523897,0.0023523354902863503,0.7555,0.4396484375,3.4414854049682617
109,0.9244161333356585,0.6100971455476722,0.7731262518435108,0.5698759507159797,0.0031701507978141308,0.002437450923025608,0.7604,0.5267578125,3.4480090141296387
110,0.9249941767478476,0.6114733948999521,0.7729800477319834,0.5625246787557796,0.003076633671298623,0.00252055237069726,0.765,0.491015625,3.4362194538116455
111,0.9274106706891742,0.6124224370839645,0.7762181807537468,0.5498454814054528,0.003178137820214033,0.002452049870043993,0.7561,0.4919921875,3.4461278915405273
112,0.9134418721101722,0.6129960040656888,0.7769223427285954,0.5597572715914979,0.003112371312454343,0.002409037435427308,0.7684,0.49775390625,3.4482669830322266
113,0.9009757528499681,0.612144509140326,0.7827589852469308,0.5635116732850367,0.0031680308748036623,0.002488495083525777,0.7649,0.4978515625,3.4659953117370605
114,0.8965225998236208,0.6162944715850207,0.781398072534678,0.5642215573057836,0.003119934815913439,0.0023644817993044853,0.762,0.491015625,3.4583778381347656
115,0.888081608986368,0.6176664780597297,0.7858604119748486,0.5591251996098733,0.0031399326398968697,0.0025692081544548273,0.7642,0.48271484375,3.449911117553711
116,0.9042001841019611,0.6163253394924865,0.7825729992924905,0.5738486075887874,0.003110459540039301,0.0024172074627131224,0.7699,0.5330078125,3.450854778289795
117,0.882438426115075,0.6192403520856585,0.7877566279197226,0.5602678571428571,0.0031102620996534824,0.0024865393061190844,0.768,0.49208984375,3.4454431533813477
118,0.9022938475316885,0.6212832392478476,0.784681748370735,0.5717740350840043,0.0031347423791885376,0.0024111527018249035,0.7654,0.4916015625,3.448212146759033
119,0.9004289276745855,0.6181329999651227,0.7876142385054608,0.5561243563282247,0.003077264642342925,0.0024632590357214212,0.774,0.48662109375,3.4540112018585205
120,0.8915774287009726,0.614616432968451,0.7894079247299506,0.5665448247169962,0.003002780955284834,0.002590908668935299,0.7767,0.53974609375,3.4687418937683105
121,0.9031333144830198,0.6182170400814134,0.784643757100008,0.5563748807323222,0.0030617450829595327,0.002519966335967183,0.7737,0.5068359375,3.429241895675659
122,0.8647237505231585,0.6236595231659559,0.7951838434958944,0.5638799083476164,0.003051475156098604,0.0025659368839114904,0.7674,0.462890625,3.4403395652770996
123,0.8873626553282445,0.6208760787029656,0.78927316471022,0.5375971891442124,0.003010670654475689,0.0026067900471389294,0.7777,0.51318359375,3.4529027938842773
124,0.8826894954759248,0.6249857921989597,0.7935836947694117,0.5625759046904895,0.0030465477611869574,0.002619209000840783,0.7715,0.51708984375,3.4782047271728516
125,0.8758097278828524,0.6204237645986129,0.7957512991768974,0.5468028710812939,0.0031543439254164696,0.0024115166161209345,0.7681,0.4998046875,3.4641780853271484
126,0.8797293682487644,0.6188786175786233,0.7949503684530452,0.5593681724704042,0.003029515268281102,0.002547979122027755,0.7739,0.49697265625,3.4465324878692627
127,0.8704553720902424,0.6209368803063218,0.7963644533741231,0.5656185539401307,0.003079678164795041,0.002357445191591978,0.7695,0.523828125,3.4172143936157227
128,0.8723636549346301,0.62030029296875,0.7981220167510363,0.5469585340850207,0.003103462513536215,0.0024943388998508453,0.7716,0.49423828125,3.4285383224487305
129,0.8710556808783083,0.6231490933165258,0.7967630503128986,0.5614142904476244,0.0030692247673869133,0.002484338590875268,0.7737,0.5294921875,3.4454901218414307
130,0.8659238231425382,0.6257409076301419,0.7993994732292331,0.5553917009003309,0.0029498510994017124,0.002599091734737158,0.7827,0.486328125,3.43790864944458
131,0.8507152479522082,0.6275368515326052,0.8024591718401227,0.5555188704510124,0.0030650810804218054,0.0025436882860958576,0.7766,0.46357421875,3.4209954738616943
132,0.8656330497897401,0.624319465792909,0.7992475859972895,0.5410459868761958,0.0029814813751727343,0.002564840717241168,0.7777,0.453515625,3.4334166049957275
133,0.8482132736517458,0.6302061664814852,0.8047862150231186,0.5626404431401467,0.003059022594243288,0.0023933001793920994,0.7731,0.501953125,3.428511142730713
134,0.8533836676149952,0.6243757909658004,0.8052246716557717,0.5536188787343551,0.003047249047085643,0.0024808580055832863,0.7765,0.494140625,3.446455717086792
135,0.8604139989736129,0.6212917639284717,0.8054865623007015,0.5512007109972895,0.003078837413340807,0.0024083845783025026,0.7737,0.4697265625,3.4410297870635986
136,0.8689680294114717,0.6251292715267259,0.8013089238380899,0.5576238437574736,0.0030880544800311327,0.0024189746472984552,0.774,0.50693359375,3.45108962059021
137,0.8576428938885124,0.6289186283033721,0.8064830546476403,0.5694317720374282,0.003094469429925084,0.00245181773789227,0.7758,0.5009765625,3.4268460273742676
138,0.8442481683225048,0.6277428451849489,0.8068437381666533,0.5621659415108817,0.00306111597456038,0.0024766623973846436,0.7752,0.48916015625,3.464076042175293
139,0.8406300447425064,0.6290772107182717,0.8097363686075016,0.5488148514105349,0.0030137349385768175,0.0025364477187395096,0.7796,0.48896484375,3.447995901107788
140,0.8546225100147481,0.6285194864078444,0.8079503117775431,0.5566216293646364,0.0031377284321933985,0.002485809149220586,0.7711,0.4755859375,3.4545395374298096
141,0.8430841406997369,0.631440882780114,0.8094004416952327,0.5429232071857063,0.003100326517596841,0.002454522531479597,0.7727,0.49697265625,3.445352077484131
142,0.8554093497140067,0.6265038081577846,0.8064698199836575,0.542076655796596,0.00314173917286098,0.002332870615646243,0.7713,0.47705078125,3.455872058868408
143,0.8335115082409917,0.6319169025031888,0.8112358560367506,0.5336985296132614,0.0030239904299378395,0.002544496674090624,0.7757,0.47353515625,3.447108507156372
144,0.8509429620236767,0.6323395943155095,0.8085804374850526,0.5522465608557876,0.003025683807209134,0.0025532920844852924,0.7767,0.5177734375,3.4471940994262695
145,0.8349452116051499,0.633704983458227,0.8150092922911352,0.5620216836734694,0.0030356482602655888,0.002453081775456667,0.7792,0.49404296875,3.4259495735168457
146,0.8366113000986527,0.6354498182024274,0.8118907383510044,0.5438665273238201,0.002957394579425454,0.0025587070267647505,0.7818,0.499609375,3.415010690689087
147,0.8390833017777424,0.6331479987319635,0.81519146354831,0.5488907561010244,0.003087650053203106,0.0024272010196000338,0.774,0.4763671875,3.428872585296631
148,0.8298221510283801,0.6334153000189333,0.8177045705367108,0.5361774211027184,0.003051651641726494,0.0024243309162557125,0.7774,0.45830078125,3.4203407764434814
149,0.8394776947644292,0.6339610352808115,0.8140982024523676,0.5452521577173349,0.003028272418305278,0.002448768587782979,0.7749,0.51142578125,3.466799736022949
150,0.8343294883260921,0.6366177772989079,0.818854740687779,0.5494165225904815,0.003014689078554511,0.002553478814661503,0.7829,0.4921875,3.4406418800354004
151,0.826757625657685,0.6345016713045082,0.8187294784857302,0.5476152458969428,0.003020338946953416,0.0025416077114641666,0.7775,0.47353515625,3.4422857761383057
152,0.8189030082858338,0.6419411484076052,0.8220928737095424,0.5449825987523916,0.00298785581253469,0.002551652956753969,0.782,0.484765625,3.4770824909210205
153,0.83155379003408,0.6325068571129624,0.817769108986368,0.5421544678357183,0.003089306876063347,0.002597065409645438,0.7803,0.4693359375,3.4229514598846436
154,0.8217118710887675,0.6378567364751077,0.8217683130381058,0.5260625566755023,0.0029920730739831924,0.0025619533844292164,0.7768,0.49912109375,3.414822816848755
155,0.8223532851861448,0.6425910482601244,0.8218783943020568,0.5441740386340083,0.003125864313915372,0.002444254932925105,0.7715,0.46982421875,3.4492599964141846
156,0.8121938900071748,0.6402911361382932,0.8257410477618782,0.5633674154476244,0.0030721942894160748,0.0023858346976339817,0.7704,0.50908203125,3.440642833709717
157,0.8139520761918049,0.634620510801977,0.8234974608129385,0.5598787580217633,0.0030534479301422834,0.0024661587085574865,0.781,0.47978515625,3.452247142791748
158,0.8215809257663026,0.6335422360167211,0.8229128779197226,0.544504282425861,0.0031452199909836054,0.002271314850077033,0.7759,0.487890625,3.426077127456665
159,0.823577491604552,0.6359117858263911,0.8238523833605708,0.5612586663693798,0.002924713771790266,0.002540565561503172,0.7877,0.500390625,3.4258742332458496
160,0.8017698015485492,0.6399771242725606,0.828178172208825,0.5562363449408083,0.002995915012434125,0.002435562666505575,0.7844,0.49306640625,3.436830759048462
161,0.8220231970962213,0.6355478325668646,0.8241162202796157,0.5435077900789222,0.0030252058058977127,0.0023271047975867987,0.7839,0.4650390625,3.421562910079956
162,0.8121600248375718,0.6343085230613241,0.8275631495884487,0.5489002539187061,0.0029565829318016768,0.0024783362168818712,0.7888,0.49501953125,3.4733691215515137
163,0.8049916637187101,0.6396466858532964,0.8268988473074776,0.5647340502057757,0.0030637835152447224,0.002450045431032777,0.7761,0.45556640625,3.475602865219116
164,0.7973727790676818,0.6438711516711176,0.8312093773666693,0.5519371811224489,0.0029454645700752735,0.0025276232045143843,0.7884,0.53037109375,3.4223501682281494
165,0.7893025923748406,0.6470438120316486,0.8348536588707749,0.5610859150789222,0.0029527582228183746,0.002596258418634534,0.7877,0.49013671875,3.439162254333496
166,0.7987896666234854,0.6411007083192164,0.8294593655333227,0.5489533872020488,0.0029183952137827873,0.002572593977674842,0.7875,0.52998046875,3.425893783569336
167,0.8057813839036592,0.6412471849091199,0.8320388793945312,0.5609701506945551,0.0029917387291789055,0.0025599217042326927,0.7872,0.50654296875,3.446974754333496
168,0.8032343338946907,0.6398040226527623,0.830668391013632,0.5501283139598613,0.0030252598226070404,0.0024698555935174227,0.7879,0.48193359375,3.457282543182373
169,0.7972056330466757,0.639794330207669,0.8316193405462771,0.5446086805693957,0.003051755018532276,0.0023811436258256435,0.7836,0.50966796875,3.4401016235351562
170,0.7873878479003906,0.6404330973722496,0.8383195838149713,0.556128132100008,0.003134695813059807,0.0023934568744152784,0.7758,0.48212890625,3.462556838989258
171,0.775380192970743,0.6443003829644651,0.8386403297891423,0.5507413903061225,0.0029577957466244698,0.0024924003519117832,0.7877,0.4822265625,3.442836046218872
172,0.7895780290876117,0.6428915140580158,0.8377160052863919,0.5440240976761799,0.002998706651851535,0.0024791117757558823,0.7816,0.4560546875,3.455498456954956
173,0.7774139715700733,0.6480482841024593,0.8391642667809311,0.5386069550806162,0.003022716147825122,0.0024253875017166138,0.7778,0.4662109375,3.4491639137268066
174,0.79277482324717,0.6428213703389071,0.8347986182387994,0.5508438811010244,0.0030248588882386684,0.002516333246603608,0.7837,0.495703125,3.4534926414489746
175,0.7994327155911193,0.6399388215979751,0.8338951577945631,0.5452825195935308,0.0030527994967997074,0.002355945995077491,0.7781,0.4833984375,3.458909273147583
176,0.778904272585499,0.6435661315917969,0.8409655045489876,0.5326299083476164,0.0029631906654685736,0.002521868795156479,0.7901,0.47177734375,3.4536454677581787
177,0.7872178213936942,0.6409384279834981,0.838554927280971,0.530188969203404,0.0028835192788392305,0.002643412444740534,0.7904,0.52099609375,3.4651949405670166
178,0.7895724238181601,0.6436201990867148,0.8363494094537229,0.5612358949622329,0.002995275892317295,0.0025221132673323154,0.7883,0.45537109375,3.4538686275482178
179,0.7865001912019691,0.643710116950833,0.8381089191047513,0.5364431653703962,0.0030182399787008762,0.0025213449262082577,0.7847,0.5099609375,3.47062611579895
180,0.7794953949597417,0.6478171835140306,0.8393787461884168,0.5567697018993144,0.0030089071951806545,0.0024873618967831135,0.7847,0.4822265625,3.4804909229278564
181,0.7743371457469707,0.6505200911541374,0.8402138534857302,0.5371663229806083,0.00297578820027411,0.002467449987307191,0.7856,0.4765625,3.4250311851501465
182,0.7624226005709901,0.6495040192896006,0.8464395951251594,0.5462827877122529,0.0030441738199442625,0.002488187048584223,0.7822,0.4900390625,3.4555156230926514
183,0.7691780401735889,0.6528248689612564,0.8429451767279177,0.5412585978605309,0.0030596700962632895,0.0023632789961993694,0.782,0.46435546875,3.433011293411255
184,0.786692560935507,0.6416290828159877,0.8389079814054528,0.5331765388955876,0.003003091551363468,0.0024546715430915356,0.7847,0.468359375,3.432250738143921
185,0.7638080363370934,0.6502198199836575,0.8442681760204082,0.5516163962227958,0.0030142380855977535,0.0023627104237675667,0.786,0.47734375,3.4229941368103027
186,0.770277062240912,0.6469870586784519,0.8459574641013632,0.5495076471445511,0.002987446030601859,0.0024691272992640734,0.7855,0.5220703125,3.4307947158813477
187,0.7739929666324538,0.6493651720942283,0.8449591033312739,0.553985206448302,0.0030002205166965723,0.0024529306683689356,0.7836,0.50048828125,3.438755989074707
188,0.7585365918217873,0.6487358248963648,0.8463807397959183,0.544914284530951,0.003010481595993042,0.0025102091021835804,0.7855,0.48701171875,3.433790683746338
189,0.7561427525111607,0.653452425586934,0.8491519227319834,0.5436197786915059,0.0029434505850076675,0.0024654327426105738,0.7885,0.45830078125,3.4458603858947754
190,0.758849708401427,0.6510327397560587,0.8485293485680405,0.5210705971231266,0.0029945296701043844,0.0025392991956323385,0.7897,0.45576171875,3.427656412124634
191,0.765981557417889,0.6491389371910874,0.847713159055126,0.5426290083904656,0.002994344336912036,0.0025361967273056507,0.791,0.48310546875,3.453662633895874
192,0.7764569496621891,0.6442068061050104,0.8453766180544483,0.5293443251629265,0.0030261774081736803,0.0024411941412836313,0.7845,0.4498046875,3.434274196624756
193,0.7668678906499123,0.6517005064049546,0.8473885983836894,0.548402941956812,0.0029649704229086637,0.0024994490668177605,0.7853,0.46318359375,3.4564661979675293
194,0.7474281933842873,0.6489359018753986,0.8527354804836974,0.5310924685731226,0.002965217223390937,0.002479846589267254,0.7862,0.473046875,3.456200122833252
195,0.7629555682746731,0.652457957365075,0.8505033376265545,0.5364051740996691,0.0029851968865841627,0.002464194316416979,0.7872,0.4427734375,3.461702823638916
196,0.7443983895438058,0.6520223812181123,0.8528380102040817,0.5338276065125758,0.002962652128189802,0.0024406693410128355,0.7872,0.49501953125,3.449695587158203
197,0.7497750885632574,0.6538901815609056,0.8541533801020408,0.5486933649802694,0.002950254362076521,0.0024749275762587786,0.7893,0.46474609375,3.4092390537261963
198,0.7461089309380979,0.6520207074223733,0.8552808177714445,0.5324002480020329,0.002963852137327194,0.0024799953680485487,0.7868,0.4724609375,3.4314043521881104
199,0.7559134035694356,0.6552603585379464,0.8515719978176818,0.517321878550004,0.002951893489807844,0.002539272652938962,0.7896,0.42158203125,3.4200868606567383
200,0.7584381103515625,0.652916499546596,0.8523103363659917,0.5228206089564732,0.0029754326678812504,0.0024532736279070377,0.7849,0.4970703125,3.432389497756958


==> reports/report_cifar10_g.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=1.2', '--logic=g', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.00021902937442064285,0.0979,0.0,2.384185791015625e-07
1,2.3142220633370534,0.21158448044134645,0.1565157345363072,0.17703587668282644,0.00867778342217207,0.0002993914531543851,0.2211,0.25087890625,3.9594993591308594
2,2.183081646354831,0.0617204880227848,0.20164639609200613,0.1281697993375817,0.008374784141778946,0.00020637029956560582,0.2593,0.19921875,3.851522445678711
3,2.1238680469746494,0.06787092831670022,0.23655399011105907,0.18597394592907965,0.008070613257586956,0.00031797922565601766,0.309,0.221875,3.8552422523498535
4,2.0738207758689415,0.07682303019932338,0.2616048735015246,0.24192745831547952,0.007827279157936573,0.00039837980875745416,0.3215,0.34921875,3.863036632537842
5,2.035992836465641,0.08009258095099002,0.28000675902074695,0.3355540839993224,0.0076810200698673725,0.0002959004486910999,0.3306,0.47109375,3.83583402633667
6,2.0197674498266105,0.08151040758405413,0.2929744525831573,0.4211783895687181,0.007590658497065306,0.000390079861972481,0.3555,0.5115234375,3.853595733642578
7,1.9795233278858417,0.08690961526364696,0.3203941267363879,0.47433794761190606,0.007357540540397167,0.0003741394029930234,0.3798,0.590234375,3.856816053390503
8,1.9545820586535396,0.092904908316476,0.33546868149115117,0.5223461073272082,0.007161788176745176,0.0004449992557056248,0.3965,0.626953125,3.8556671142578125
9,1.921163442183514,0.10135126113891602,0.35379655020577566,0.5330588671625877,0.00711600948125124,0.00049233203753829,0.409,0.64599609375,3.8473665714263916
10,1.904795588279257,0.10604063345461476,0.36771517383808994,0.5567943806550941,0.006902964785695076,0.0006725513958372176,0.4445,0.6150390625,3.856584072113037
11,1.866799802196269,0.11288246816518355,0.3858095675098653,0.5628644203653141,0.006716824136674404,0.0006701610400341451,0.4522,0.6244140625,3.8435733318328857
12,1.8581152156907685,0.11468264521384726,0.39577258363062023,0.5716772274095185,0.006660631392151117,0.0005818895879201591,0.4651,0.623828125,3.8494677543640137
13,1.8302232391980229,0.12236519249118104,0.4086188102255062,0.5861709750428492,0.006776006892323494,0.0007166425348259509,0.4649,0.60146484375,3.8438432216644287
14,1.82021798892897,0.12149105266648896,0.4171278817313058,0.5689193180629185,0.006482487544417381,0.000664014252834022,0.4882,0.63134765625,3.8265388011932373
15,1.7961003829021842,0.13028322920507315,0.4309686933244978,0.5826841860401387,0.006535094231367111,0.0005541296559385955,0.4946,0.58349609375,3.860840082168579
16,1.7876661650988521,0.13110085896083287,0.4352925358986368,0.5946990421840123,0.006318311672657728,0.0007998603978194296,0.5103,0.597265625,3.8784077167510986
17,1.7469360974370216,0.14088617052350724,0.4535862280397999,0.5980681205282405,0.006218138616532087,0.0008553750813007355,0.5072,0.6078125,3.87226939201355
18,1.7444571670220823,0.14384622963107363,0.4594285147530692,0.5979827180200693,0.006197025999426842,0.000899395439773798,0.5333,0.5994140625,3.9042458534240723
19,1.7430075820611448,0.14884340519807776,0.4598935574901347,0.5939454837721221,0.006255768239498138,0.0008599290740676224,0.5294,0.64052734375,3.880777597427368
20,1.7180554136937978,0.15393914008627133,0.47733501512177134,0.5957373015734614,0.006121897604316473,0.0009158579632639885,0.5369,0.63134765625,3.8720016479492188
21,1.7024517448580996,0.15521126377339267,0.48179171036700813,0.6066189980020329,0.005954997148364782,0.0009296311181969941,0.5564,0.6146484375,3.8599929809570312
22,1.6998955862862724,0.16045612218428632,0.48768903771225286,0.5964832305908203,0.005944222677499056,0.0008736940217204392,0.5487,0.57421875,3.8431222438812256
23,1.6705289568219865,0.16551313594895967,0.4950004499785754,0.604948666630959,0.005939924623817205,0.0008833734318614006,0.5666,0.58134765625,3.8577611446380615
24,1.655292121731505,0.16690213339669363,0.5056164021394691,0.6055902364302654,0.005834656301885843,0.0008029729360714555,0.5519,0.6298828125,3.85174822807312
25,1.6567275378168846,0.17083913452771246,0.5039157478176818,0.6171628212442204,0.005839924328029156,0.0009930257219821215,0.5567,0.6314453125,3.8517303466796875
26,1.6410064697265625,0.17637095159413863,0.5162114902418486,0.619301971124143,0.005779589060693979,0.000901048828382045,0.5694,0.66767578125,3.8565776348114014
27,1.63214702995456,0.17930385044642858,0.5184968053078165,0.6222572715914979,0.005762002896517515,0.0010230178013443947,0.5825,0.63056640625,3.8659074306488037
28,1.6212724958147322,0.18557250743009607,0.5235589864302654,0.6258996846724529,0.005672530736774206,0.000990149099379778,0.5853,0.61875,3.8575899600982666
29,1.596576301419005,0.18605339283845862,0.5333435681401467,0.6226084183673469,0.005652896594256163,0.0009187992545776069,0.5777,0.62236328125,3.8565402030944824
30,1.5964388166155135,0.18967270364566724,0.5339851379394531,0.6300375023666693,0.005565028637647629,0.001120528089813888,0.5964,0.61318359375,3.840660810470581
31,1.5902594741509886,0.19018408716941365,0.5391668981435348,0.6366656167166573,0.005680552218109369,0.0009462163434363902,0.5802,0.6158203125,3.8324484825134277
32,1.5798070479412467,0.19506415542291136,0.5417103280826491,0.6404427898173429,0.005546812899410725,0.001139820204116404,0.5924,0.62919921875,3.8656833171844482
33,1.58235806834941,0.19392525419896964,0.5452502503687021,0.6415379582619181,0.005426827818155289,0.0010113728931173682,0.6105,0.63203125,3.875750780105591
34,1.5656367710658483,0.19956604315310109,0.5514341860401387,0.6454062559166733,0.005498422309756279,0.0010418340098112822,0.6023,0.67724609375,3.8353943824768066
35,1.5571686102419484,0.2014441003604811,0.5590341139812859,0.6523912001629265,0.005510177928954363,0.0010653834324330091,0.6,0.69306640625,3.834662914276123
36,1.551309079540019,0.20317577829166333,0.5601900451037348,0.6459529253901267,0.005515448283404112,0.0010330710792914033,0.5988,0.65166015625,3.868405342102051
37,1.5409298332370058,0.20241344218351404,0.5649371244469468,0.6563505834462692,0.005323642399162054,0.0010640862165018916,0.6213,0.6818359375,3.882887363433838
38,1.539365495954241,0.20613989538075972,0.5663208474918288,0.6535794005102041,0.005516946781426668,0.0009721555397845805,0.6037,0.674609375,3.8614957332611084
39,1.5293624255121971,0.20580400739397323,0.5643563173255142,0.6571098639040577,0.00537135498598218,0.0010675848461687565,0.6136,0.64169921875,3.898869037628174
40,1.5090151417012116,0.2125201127967056,0.5778251180843431,0.6613216789401307,0.005201051477342844,0.0010378400329500437,0.6279,0.6876953125,3.834139347076416
41,1.5128343543227838,0.21314644326969068,0.5781800406319755,0.6582657950265067,0.00520817656069994,0.0010611651232466102,0.6337,0.6646484375,3.8633995056152344
42,1.5045801279496174,0.2140721690898039,0.5792961120605469,0.6652051186075016,0.005200664978474379,0.0010384393390268087,0.6292,0.68759765625,3.7604939937591553
43,1.4922248684630102,0.2196063606106505,0.5859830428142937,0.6799968797333387,0.005231065675616264,0.0010232357308268547,0.6296,0.6912109375,3.839103937149048
44,1.4877848722496811,0.22157083238874162,0.5893559358557876,0.6818759684659996,0.005097039509564638,0.001067786943167448,0.6474,0.68564453125,3.8019535541534424
45,1.4830437485052614,0.2265848821523238,0.5919790851826571,0.6773205971231266,0.005146680865436792,0.0011074799112975597,0.6432,0.67666015625,3.847486972808838
46,1.4703968593052454,0.22760138219716597,0.5981402494469468,0.6727879582619181,0.00511237932369113,0.0011664966586977243,0.6344,0.683203125,3.8525705337524414
47,1.4558128824039382,0.2333726688307159,0.6015739051663146,0.6806460010762118,0.005124934483319521,0.0010688604088500142,0.6464,0.6888671875,3.8755321502685547
48,1.4473774189851722,0.23300947461809432,0.6018737870819715,0.6910911871462452,0.005126696079969406,0.0011391600128263235,0.6407,0.67900390625,3.8846304416656494
49,1.450187060297752,0.23479697169089803,0.6014808732636121,0.6858676209741709,0.005020421463996172,0.0011194109683856368,0.6479,0.7228515625,3.8278350830078125
50,1.4446057689433196,0.23477384995441047,0.6016896695506816,0.6931885699836575,0.005057264119386673,0.0011044183047488332,0.6363,0.7236328125,3.8248414993286133
51,1.4409020871532208,0.23811287782630142,0.6072908907520528,0.6893392290387835,0.004961066879332066,0.0010452524293214083,0.6554,0.6837890625,3.841134548187256
52,1.4308945013552297,0.242748532976423,0.6155684334891183,0.689642925651706,0.004916714504361153,0.0011155041866004467,0.6542,0.68779296875,3.8302035331726074
53,1.425947228256537,0.24317396903524593,0.6136361725476324,0.7022784486108896,0.0049128723330795765,0.001021967618726194,0.661,0.72255859375,3.7748961448669434
54,1.4255618659817442,0.23935312154341717,0.6139417765091877,0.693871867899992,0.004837193060666323,0.0011735475854948163,0.6648,0.71591796875,3.865701198577881
55,1.408192692970743,0.24491177772989078,0.6213765825544085,0.70993337825853,0.0048439339734613895,0.001176176592707634,0.6694,0.7134765625,3.858461618423462
56,1.403024011728715,0.24862883042316047,0.6206932457125917,0.7073216340979751,0.00495903380215168,0.001205523032695055,0.6585,0.6828125,3.874142646789551
57,1.3890709390445632,0.24709080676643216,0.628877795472437,0.7062815452108577,0.004766456782817841,0.001176002318970859,0.671,0.72099609375,3.8692681789398193
58,1.3848853597835618,0.2530824505552954,0.628291266305106,0.7150905375577965,0.004827757366001606,0.0012476671254262328,0.6698,0.69140625,3.857910394668579
59,1.3768550327845983,0.2547807498854034,0.6335546532455756,0.712585059963927,0.004733790177851915,0.0012733471812680364,0.6764,0.7201171875,3.849348545074463
60,1.3906460197604433,0.2536833626883371,0.6319659486108896,0.7062055626694037,0.004829998593777418,0.0012503177858889103,0.6695,0.68974609375,3.8477182388305664
61,1.3717475424007493,0.25786987616091356,0.6346878129608777,0.7121294761190609,0.004766094498336315,0.001223613740876317,0.6726,0.70517578125,3.8477044105529785
62,1.3537149234693877,0.26140100128796634,0.6404237941819795,0.720439288080955,0.004996098577976227,0.0012002834118902683,0.6487,0.678125,3.850853204727173
63,1.3590478702467315,0.2628864366181043,0.640537690143196,0.7131107875279018,0.0045540546998381615,0.0013439026661217213,0.6899,0.72490234375,3.844680070877075
64,1.3510765542789382,0.26700560900629783,0.6437758231649593,0.713613782610212,0.004713783971965313,0.0012349883327260613,0.6754,0.71005859375,3.785067319869995
65,1.352567400251116,0.26101639806007854,0.6443338588792451,0.7226277565469548,0.004725018050521612,0.0011749491095542908,0.6761,0.72802734375,3.8529021739959717
66,1.3442734698860013,0.2684849330357143,0.6475415910993304,0.7299467592823262,0.004640321712940931,0.0012505847262218595,0.6869,0.72109375,3.836117744445801
67,1.3396481883769134,0.2682736649805186,0.6482571971659757,0.7273141510632574,0.0045984466560184956,0.0012948369840160012,0.6931,0.7099609375,3.853680372238159
68,1.3243722721022002,0.2738421303885324,0.6563942578374123,0.7426089072714046,0.0046778530813753605,0.0012891491642221808,0.6849,0.723828125,3.7900400161743164
69,1.3172702400051817,0.27536466170330437,0.6581310350067762,0.7317974324129066,0.004536519758403301,0.0013453146675601602,0.6987,0.73251953125,3.865654468536377
70,1.3163344714106346,0.27507591247558594,0.6542835624850526,0.7353297642299107,0.004551618825644255,0.0011742922943085432,0.6898,0.71630859375,3.805119752883911
71,1.3145376711475605,0.27289871293671275,0.6555913808394451,0.7408094600755342,0.0045371581800282,0.001231658854521811,0.6892,0.746484375,3.841127872467041
72,1.3140388021663743,0.2787172356430365,0.6590458616918448,0.7378598427285954,0.004487848374992609,0.001296139438636601,0.6945,0.7287109375,3.7906179428100586
73,1.3029718982930085,0.27878315594731545,0.6648255173040896,0.7280581727319834,0.004477388225495815,0.0013353695394471288,0.697,0.71806640625,3.8660988807678223
74,1.290554124481824,0.2849294506773657,0.6665964710469149,0.7443569728306362,0.00443436112254858,0.0013131119776517153,0.7026,0.71376953125,3.859879493713379
75,1.297275854616749,0.28163475892981704,0.6670709726761799,0.7438749196578045,0.004437342286109924,0.001242398633621633,0.6983,0.75595703125,3.7824695110321045
76,1.285099340944874,0.28585889388103874,0.6661902447136081,0.7423374409578285,0.004384128376841545,0.0013180068926885724,0.6951,0.7705078125,3.835763692855835
77,1.2772546884964924,0.28937884739467074,0.6714441727618782,0.7472326317612006,0.004452166147530079,0.0012734844349324703,0.6999,0.73974609375,3.870574712753296
78,1.2769815094616948,0.2870867398320412,0.6734408943020568,0.7419407124422035,0.004382653161883354,0.0012559258611872792,0.7093,0.73212890625,3.856358528137207
79,1.278082244250239,0.28962394169398714,0.6726531982421875,0.7384350056550941,0.004446221049875021,0.0013332399539649487,0.7011,0.71298828125,3.8422927856445312
80,1.2713892411212533,0.2881835042213907,0.6755135983836894,0.742018563406808,0.004435868933796883,0.0012637436157092452,0.6997,0.72509765625,3.803062915802002
81,1.265432241011639,0.29360335213797434,0.6784328538544324,0.7522416406748246,0.004541138187050819,0.0012113299453631043,0.6876,0.7513671875,3.7479910850524902
82,1.2595629010881697,0.29428577423095703,0.6832027824557557,0.754496516013632,0.004550160840153694,0.001348986173979938,0.6954,0.733984375,3.8417317867279053
83,1.2560118071886959,0.293214311405104,0.6820069916394292,0.7610126417510363,0.004369615111500025,0.0012778894742950797,0.7,0.7310546875,3.7473411560058594
84,1.2632199501504704,0.291896644903689,0.6795204318299586,0.7571158895687181,0.004333608318120241,0.0013553580502048135,0.7113,0.7486328125,3.8275694847106934
85,1.2432301579689493,0.29735321901282485,0.6853589427714445,0.7631119708625638,0.004390430171042681,0.0013811530079692602,0.707,0.7341796875,3.7680914402008057
86,1.2441909167231346,0.2949474685046138,0.6865984079789142,0.7587084089006696,0.004311716184020042,0.001379770808853209,0.7101,0.70556640625,3.842590808868408
87,1.2492757524762834,0.292487300172144,0.6878929138183594,0.7596612268564652,0.004300388041883707,0.001323469216004014,0.7167,0.7216796875,3.867372512817383
88,1.2430802948620854,0.2951873273265605,0.6883427366918448,0.7593973899374202,0.0043617491610348225,0.0013203963171690702,0.7165,0.6970703125,3.854390859603882
89,1.2106658779844945,0.30042652207977916,0.6974212490782445,0.7645317389040577,0.0043283686973154545,0.0012513975379988551,0.7079,0.72275390625,3.8430447578430176
90,1.2277817239566726,0.30014195734140825,0.6961153769979671,0.7602591222646286,0.004255746956914663,0.001367945340462029,0.7138,0.735546875,3.8525333404541016
91,1.225927313979791,0.300912331561653,0.6962482685945472,0.7642982638612086,0.0042953346855938435,0.0012587838573381305,0.7124,0.7384765625,3.846451759338379
92,1.2146492782904177,0.30087955630555446,0.69747628971022,0.7655054209183674,0.004243259318172932,0.0012840785784646869,0.7186,0.748046875,3.871366262435913
93,1.212316084881218,0.30673159385214044,0.7003670517279177,0.7656534934530452,0.004277525935322046,0.0012936405837535858,0.7113,0.7298828125,3.859323263168335
94,1.231292958162269,0.29895196642194477,0.6940673516721142,0.7627740976761799,0.004224929492920637,0.0013296366669237614,0.7192,0.74580078125,3.8452823162078857
95,1.2168235000298948,0.3058903363286232,0.7006859292789381,0.7638351284727758,0.004156872630119324,0.0013960126088932157,0.7289,0.75302734375,3.8493688106536865
96,1.2074449500259088,0.30842230271319954,0.7016615575673629,0.7665854473503269,0.004209691192954779,0.0013355797855183482,0.7172,0.7482421875,3.83176851272583
97,1.208013884875239,0.306725871806242,0.7040132795061383,0.7625026313626037,0.004322209395468235,0.0013235402293503284,0.7125,0.75380859375,3.8422482013702393
98,1.2116054612763074,0.3026211991602061,0.7034230134925064,0.7562845191177057,0.0043484182097017765,0.001321116229519248,0.7166,0.737890625,3.8726089000701904
99,1.1860633382991868,0.3122407757506079,0.7077829010632574,0.767995717574139,0.004174564965069294,0.0013733257073909044,0.7303,0.72841796875,3.8477301597595215
100,1.189260988819356,0.3125742308947505,0.707543742899992,0.7686713860959423,0.004102782811969519,0.0014924813294783235,0.7221,0.75087890625,3.7964696884155273
101,1.1819756177006935,0.31156561326007454,0.7108710931271923,0.7664145644830198,0.004148091189563274,0.0013424194185063243,0.721,0.75771484375,3.840977430343628
102,1.1905717655104033,0.30736263430848415,0.7095955829231106,0.7662020313496493,0.004102223552763462,0.0014052381739020348,0.7245,0.7666015625,3.858799457550049
103,1.1914651831802057,0.31337418848154497,0.708361800836057,0.7653289327816087,0.004153277259320021,0.0013437005691230297,0.7268,0.72900390625,3.8496363162994385
104,1.166059532944037,0.3143754102745835,0.7169563137755102,0.7727428358428332,0.004129461944103241,0.0013571218587458134,0.7291,0.73896484375,3.844003438949585
105,1.1624067656847896,0.312914244982661,0.7197635417081871,0.7632732780612245,0.003999704960733652,0.0014321187045425177,0.7315,0.760546875,3.8529326915740967
106,1.1646417111766583,0.3151561386731206,0.7171176209741709,0.7655642762476084,0.004038586746901274,0.0013919951161369681,0.7312,0.741796875,3.8407340049743652
107,1.1489970148826132,0.31645881886384924,0.7258886999013473,0.7709320224061305,0.004116332624107599,0.0014311472186818719,0.7296,0.71669921875,3.828948736190796
108,1.1723734018753986,0.32190426028504665,0.7157681523537149,0.77243337825853,0.004231304861605167,0.0013627482112497091,0.7252,0.732421875,3.840813159942627
109,1.1623457305285396,0.31895402013039104,0.7220792186503507,0.777136822136081,0.00411514937877655,0.0013432239647954702,0.731,0.75517578125,3.895533800125122
110,1.1512298583984375,0.31778740396305005,0.7223450018435108,0.7775221844108737,0.00401229877024889,0.001452795579098165,0.7339,0.77509765625,3.883725166320801
111,1.1592667248784279,0.3197730901289959,0.7231573766591598,0.7759866519850127,0.004100576508790255,0.001449944102205336,0.7363,0.70712890625,3.887465238571167
112,1.1495888379155372,0.3191311700003488,0.7300454743054449,0.7829469174754863,0.004019132349640131,0.0013918655458837748,0.7402,0.76650390625,3.8488707542419434
113,1.1358183257433834,0.32332564373405615,0.7294362126564493,0.7790008077816087,0.0040849135257303715,0.0013921367935836315,0.7386,0.7255859375,3.889204740524292
114,1.1309313092912947,0.32391662986911074,0.7329969600755342,0.7723461073272082,0.0039788223803043365,0.0014228118816390634,0.7404,0.753515625,3.8751885890960693
115,1.1103226019411672,0.33225203533561865,0.7340371268136161,0.7890853103326292,0.004158664029091597,0.0014230062952265143,0.7372,0.73349609375,3.8803203105926514
116,1.1286496532206634,0.32267212381168286,0.7327426209741709,0.7883260298748406,0.004115547519177198,0.001443286775611341,0.7283,0.76015625,3.83223295211792
117,1.1155801889847736,0.3268315840740593,0.7353050854741311,0.7766680036272321,0.003958363551646471,0.0014446187997236848,0.741,0.73916015625,3.8580856323242188
118,1.1214671232262436,0.329440992705676,0.7358858536700813,0.7810583309251435,0.003939691931009293,0.0013792591635137796,0.7446,0.76005859375,3.8571512699127197
119,1.1213978358677454,0.3293985639299665,0.7361668178013393,0.7865665202238121,0.0039907181635499,0.00139323016628623,0.7401,0.7478515625,3.8850531578063965
120,1.1180194932587293,0.32803940286441724,0.7407715466557717,0.7833132062639508,0.0039366926066577435,0.0015264867106452584,0.7478,0.75166015625,3.883781671524048
121,1.1312429467026068,0.32746462919274155,0.7330691279197226,0.780152924206792,0.003952330909669399,0.0015334005001932383,0.7511,0.75673828125,3.8790910243988037
122,1.0947990417480469,0.33203603783432317,0.7451333026496731,0.7864716198979592,0.00387052190490067,0.001456031110137701,0.7483,0.76591796875,3.8740360736846924
123,1.1070431300571986,0.33881140728386083,0.7397503755530532,0.7910896612673389,0.003935068380087614,0.0014833949971944094,0.7527,0.7654296875,3.8445327281951904
124,1.1025193662059551,0.3388428979990434,0.7436528108557876,0.7929763793945312,0.003915736451745033,0.0015106855425983667,0.7515,0.75498046875,3.8161370754241943
125,1.1006337379922673,0.3273552485874721,0.7453990858428332,0.7830151927714445,0.003957907669246197,0.0014098461251705885,0.745,0.74794921875,3.867147445678711
126,1.0986873860261879,0.3328767893265705,0.744499362244898,0.8006882180972975,0.003936816472560167,0.0014144752640277147,0.7474,0.74951171875,3.835374116897583
127,1.089492486447704,0.3342400375677615,0.7479652871890944,0.7970496197136081,0.0039552380330860615,0.0013335213297978044,0.7419,0.77734375,3.8567373752593994
128,1.0906719285614637,0.3393760603301379,0.7482233631367586,0.7956943901217713,0.003977449610829353,0.00131836102809757,0.7453,0.76103515625,3.806248664855957
129,1.0945446247957191,0.3415945403429927,0.7494741945850606,0.7845355442592076,0.003910879138857126,0.0015390543267130852,0.759,0.721875,3.865859031677246
130,1.0870120768644371,0.3418333871023996,0.7499582718829719,0.7894876441177057,0.0038588473107665777,0.001533514354377985,0.7512,0.74111328125,3.8189613819122314
131,1.0653319845394211,0.3437190153160874,0.7533633952238121,0.7864981670768894,0.0038076997734606266,0.0014774188166484237,0.7546,0.75888671875,3.7972412109375
132,1.0774950299944197,0.3417004955058195,0.7535835577517139,0.8025217640156649,0.003902046475559473,0.0014747580280527472,0.747,0.77666015625,3.857023239135742
133,1.0693877862424266,0.3449319722701092,0.7545630007374043,0.7975507463727679,0.00396226579323411,0.0013802199391648173,0.7442,0.75107421875,3.8550865650177
134,1.0749540523606904,0.34585987791723133,0.7559903203224649,0.8032221891442124,0.0038685640320181847,0.0014503449201583862,0.7559,0.751953125,3.8826866149902344
135,1.0724523116131217,0.343073981148856,0.7577479615503427,0.7948251062509964,0.0038548114243894815,0.0014943447895348072,0.748,0.763671875,3.879007339477539
136,1.0816706443319515,0.34372711181640625,0.7513172383211097,0.8005933177714445,0.003910974599421024,0.0014431487070396543,0.7436,0.7568359375,3.8134024143218994
137,1.071150643484933,0.3427924331353635,0.7558157006088568,0.8075213529625718,0.003933301195502281,0.0015105869388207793,0.752,0.7591796875,3.831965208053589
138,1.0565049307686942,0.353739290821309,0.7600788194306043,0.8051753141442124,0.0037979453336447477,0.0015110638923943043,0.7574,0.75556640625,3.8091847896575928
139,1.0510583994339924,0.35332286601163904,0.7620546769122688,0.8026546556122449,0.003786299144849181,0.0015104191843420267,0.7537,0.778515625,3.779332160949707
140,1.062418490040059,0.3515067976348254,0.7593765258789062,0.8042604096081792,0.0037942095659673214,0.0014712958363816142,0.7592,0.7685546875,3.8483495712280273
141,1.0474809919084822,0.3540870510801977,0.763440346231266,0.7988110756387516,0.003883393481373787,0.0014031853061169386,0.7516,0.78193359375,3.806645393371582
142,1.055713887117347,0.35860614387356504,0.7621438941177057,0.8030057634626117,0.003785137552767992,0.0015186129603534937,0.7546,0.77763671875,3.8331356048583984
143,1.0418651347257653,0.3568184521733498,0.7649891133211097,0.811759715177575,0.0037271506153047085,0.0015891104703769088,0.7616,0.769140625,3.869798183441162
144,1.0451251438685827,0.35952221617406727,0.7688194586306202,0.8062325302435427,0.0038631220813840628,0.001560478936880827,0.7534,0.7771484375,3.756232261657715
145,1.0331087696308991,0.3670073139424227,0.7688403226891343,0.8075915745326451,0.003750925650820136,0.0015075848205015063,0.7623,0.7556640625,3.794215679168701
146,1.0404427976024395,0.3626774379185268,0.7671624786999761,0.8030627503687021,0.0037823275197297335,0.001585399149917066,0.7591,0.7501953125,3.8670082092285156
147,1.036026078827527,0.3592550705890266,0.7697040012904576,0.805253165108817,0.003767079906538129,0.0014557568356394768,0.7618,0.7701171875,3.801501512527466
148,1.0335296319455516,0.3601729723871971,0.7692750424754863,0.8073865929428412,0.003746496979147196,0.00151957874186337,0.7578,0.753515625,3.824861526489258
149,1.0322804353675064,0.3653796059744699,0.7692408659020249,0.8072252078932158,0.0037602102383971214,0.0015569257084280252,0.7495,0.77607421875,3.8548192977905273
150,1.0273025668397242,0.36673736572265625,0.7729573152503189,0.8285672713299187,0.0037725470028817654,0.0015204711817204952,0.7596,0.7525390625,3.867638111114502
151,1.0259100466358417,0.3616204164466079,0.7739404950823102,0.8140982024523676,0.0037271438632160425,0.0015078404685482383,0.7594,0.760546875,3.852421522140503
152,1.0207475934709822,0.36491456323740434,0.7751894581074618,0.8289298232720823,0.0037211989983916283,0.0016218239907175303,0.7667,0.78251953125,3.862638473510742
153,1.0283609507035236,0.35955900075484293,0.7736804728605309,0.8194450845523756,0.0038090357556939125,0.0015545287169516087,0.7586,0.77529296875,3.865957021713257
154,1.0194876534598214,0.36962750493263713,0.7736121197136081,0.8162563090421715,0.003759603714570403,0.0015842600259929895,0.759,0.75654296875,3.872800350189209
155,1.0157181876046317,0.3719544702646684,0.7746788336306202,0.8236512164680325,0.003761459607630968,0.001597176305949688,0.7568,0.8099609375,3.8727240562438965
156,1.000380769067881,0.36840995477170363,0.7810373890156649,0.8313327711455676,0.0037400454748421907,0.0014814876485615969,0.7576,0.766796875,3.8397982120513916
157,1.0079825265066964,0.36505247622120135,0.7781333144830198,0.8198436814911512,0.003715691389515996,0.0015409806510433555,0.7585,0.75439453125,3.8322880268096924
158,1.011226731903699,0.3677583032724809,0.776869248370735,0.822967918551698,0.003716537496075034,0.0015102772740647197,0.7584,0.7853515625,3.89021635055542
159,1.0038118946308991,0.36615029159857304,0.7805780683244977,0.8243288312639508,0.003628334030508995,0.0016178054502233863,0.7624,0.80771484375,3.8226497173309326
160,0.9920983606455277,0.3775553411366988,0.7826963152204242,0.8325019369319994,0.0037792499642819166,0.0015090424567461014,0.7605,0.7970703125,3.8305959701538086
161,1.0115667849170917,0.3697339272012516,0.7794848072285555,0.8153604001415019,0.0036543647293001413,0.0015827497700229287,0.7677,0.78046875,3.84407639503479
162,0.9962656449298469,0.37169643324248647,0.7837118032027264,0.8150206585319675,0.003827533917501569,0.0015585364308208227,0.7623,0.78642578125,3.857553005218506
163,0.9898974360251913,0.3788658064238879,0.7829487858986368,0.8228748866489956,0.0036624183412641287,0.0014907782897353172,0.7623,0.79423828125,3.8476760387420654
164,0.9856315924196827,0.37797869468221856,0.7856003897530692,0.8278592946578045,0.0036329447757452726,0.0015730075538158417,0.7678,0.79599609375,3.874366283416748
165,0.9752354524573501,0.3840902678820552,0.7919608914122289,0.8204035856285874,0.003647717647254467,0.001584635698236525,0.767,0.7728515625,3.9092748165130615
166,0.9839189490493463,0.3763576040462572,0.7874396187918526,0.8286773525938695,0.0035752146504819393,0.001639569061808288,0.7643,0.83408203125,3.893221616744995
167,0.989208999945193,0.3790008389219946,0.7864754345952248,0.8307025675870934,0.0035693717654794455,0.0015952468384057283,0.773,0.8068359375,3.8870644569396973
168,0.9830733318718112,0.38559691760004783,0.7887284415108817,0.8191280754245057,0.0036314968019723892,0.0015258939238265157,0.7687,0.79775390625,3.8341481685638428
169,0.9767299574248645,0.3817664165886081,0.7916153888313138,0.8146941515864158,0.0037008803337812424,0.0015063041355460882,0.7691,0.77158203125,3.888314723968506
170,0.9714318878796636,0.3849613812504982,0.7945080971231266,0.829222075793208,0.0037115183658897877,0.0014253820991143584,0.7665,0.8240234375,3.8775718212127686
171,0.9579915416483976,0.38685467778419963,0.7945934996312979,0.8263331821986607,0.003640227485448122,0.0015637415926903486,0.7686,0.757421875,3.895876407623291
172,0.9674533921845105,0.3798917264354472,0.7908485568299586,0.80959787174147,0.003578384406864643,0.0016277945833280683,0.7721,0.76669921875,3.9058406352996826
173,0.9517102144202407,0.38927163883131377,0.7978012707768655,0.8233873795489876,0.0036055229138582945,0.001567973755300045,0.7728,0.77080078125,3.9220681190490723
174,0.963526978784678,0.38012158140844227,0.7934982922612405,0.8211609198122608,0.0036677659954875708,0.0016283978475257754,0.7665,0.78076171875,3.855015277862549
175,0.9775341578892299,0.3812530673280054,0.7937678123007015,0.8263844859843351,0.0036909293849021196,0.001569303683936596,0.7671,0.77509765625,3.8687570095062256
176,0.9539098155741789,0.38657394720583543,0.7981733205367108,0.8093035950952646,0.003570027183741331,0.0016738135600462556,0.7734,0.75869140625,3.846770763397217
177,0.9548415359185667,0.39036688512685347,0.7994468844666773,0.818454275325853,0.003569317515939474,0.001694785780273378,0.7746,0.78994140625,3.7610838413238525
178,0.9611934739716199,0.39171756043726086,0.7970781131666533,0.8350340395557637,0.0035603500436991453,0.0016076789470389485,0.7778,0.7787109375,3.8776776790618896
179,0.9587834416603556,0.38803855740294163,0.795544449163943,0.8322837206782127,0.0036012614145874977,0.0016368813812732697,0.7722,0.8095703125,3.8707478046417236
180,0.9510894308284837,0.3917320796421596,0.8011912131796077,0.8387770360829879,0.003538472345098853,0.0016649356111884117,0.7766,0.786328125,3.8655166625976562
181,0.9400856640874123,0.39451669186961896,0.80447683528978,0.8300287674884407,0.003595532849431038,0.001586885773576796,0.7773,0.7986328125,3.843155860900879
182,0.9336892731335699,0.3958449850277025,0.8058415626992985,0.831213192063935,0.003634309396147728,0.0016445259097963572,0.769,0.78330078125,3.7942237854003906
183,0.9387203917211416,0.3964318645243742,0.8008666525081712,0.82239851659658,0.003626463934779167,0.0015475272666662931,0.7702,0.75078125,3.798992395401001
184,0.9466763710489079,0.3934690125134526,0.8025673068299586,0.8228673351054289,0.0036545642651617527,0.001603459706529975,0.7721,0.7642578125,3.8570401668548584
185,0.9273660620864557,0.3939139307761679,0.8047045493612484,0.8224896022251674,0.003570051398128271,0.001572469132952392,0.7772,0.7619140625,3.8406355381011963
186,0.9368904269471461,0.3960677555629185,0.8062762046346859,0.8235335058095504,0.0036220839247107506,0.001584792509675026,0.7741,0.80224609375,3.849561929702759
187,0.9410162945182956,0.39031515316087373,0.8037270526496731,0.832733543551698,0.0036437716335058212,0.0015864974120631814,0.7684,0.78681640625,3.822890281677246
188,0.9153359860790019,0.3998146057128906,0.8097629936373963,0.8380747425312899,0.0036056421231478453,0.001631414401344955,0.7742,0.80224609375,3.8220314979553223
189,0.923234122140067,0.39722769601004465,0.8103247661979831,0.828880465760523,0.003533701179549098,0.001653217477723956,0.7743,0.7986328125,3.8611741065979004
190,0.9172622524962133,0.398815816762496,0.8090283919353874,0.8324792044503349,0.0035523753613233566,0.0016541427467018366,0.7775,0.7775390625,3.8290703296661377
191,0.9231794707629145,0.4033847341732103,0.810339947136081,0.8269387070013552,0.003570350119844079,0.0016398513689637184,0.7736,0.7689453125,3.860560178756714
192,0.9312733241489956,0.398847229626714,0.806409096231266,0.8290189626265545,0.0036471362691372633,0.0015640259953215718,0.7681,0.7814453125,3.85902738571167
193,0.9261472273846062,0.3991782130027304,0.8092353197993064,0.8385170138612086,0.0035837057512253523,0.0016995029291138053,0.7722,0.77255859375,3.8347225189208984
194,0.905191538285236,0.4003207926847497,0.8139501299176898,0.831672512755102,0.0035204582381993532,0.0016269980696961284,0.7765,0.815625,3.864339828491211
195,0.9101640350964605,0.4032711496158522,0.8143278627979512,0.8378469506088568,0.003512994386255741,0.0016590193845331669,0.7764,0.77080078125,3.869694709777832
196,0.8977333380251514,0.40501816418706155,0.8172509329659599,0.8327221773108657,0.003500566352158785,0.0016369447112083435,0.7788,0.79951171875,3.8850295543670654
197,0.9048588811134806,0.4100803842349928,0.814189288080955,0.8261832412408323,0.0035174156073480844,0.0016577865462750196,0.776,0.75380859375,3.8765342235565186
198,0.8934875799685108,0.4095837729317801,0.8166871362802933,0.826023802465322,0.00353284296579659,0.0016339858993887901,0.779,0.75625,3.8664798736572266
199,0.9075816407495615,0.410562126003966,0.8146827853455836,0.8282123487822863,0.00352585781365633,0.0017081060213968158,0.7793,0.7837890625,3.8268494606018066
200,0.9081571929308833,0.40820226863938935,0.8167498063068,0.8256100245884487,0.0035029600840061903,0.001642534974962473,0.7778,0.790625,3.8693389892578125


==> reports/report_cifar10_gg.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=10.0', '--logic=gg', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.00019842236361000687,0.0979,0.0,4.76837158203125e-07
1,2.5551421496332907,0.10481512303255042,0.11214239743291116,0.6650551776496731,0.009504511021077633,1.4351510799315292e-05,0.16,0.94501953125,4.1767613887786865
2,2.3828806974449934,0.0028314006571867026,0.15838344729676537,0.9333052343251754,0.009259027428925037,8.97945119504584e-06,0.1932,0.95048828125,4.021896123886108
3,2.319816900759327,0.0026802049607646708,0.1760355891013632,0.924207726303412,0.00906420685350895,1.0657036000338849e-05,0.2058,0.9248046875,4.035169839859009
4,2.2829809383470185,0.0025263063761652733,0.18111295116191006,0.9234390258789062,0.008895973674952984,3.286113133071922e-05,0.2267,0.9326171875,3.985297918319702
5,2.250169559400909,0.002185291781717417,0.19085580475476324,0.9310275486537388,0.008765366859734058,1.1719191206793766e-05,0.228,0.89208984375,3.981586217880249
6,2.2246909628109055,0.0021389534278791777,0.19337076070357342,0.9354652871890944,0.008582263253629208,1.6271358617814258e-05,0.2361,0.94853515625,4.055105686187744
7,2.1954543444575094,0.0019855310722273222,0.2001374303078165,0.9413473946707589,0.008509770035743713,5.9119879551872145e-06,0.2311,0.94345703125,4.057914972305298
8,2.170851415517379,0.0019244071172208202,0.20623214877381615,0.9409791596081792,0.008335490711033344,1.0317182386643253e-05,0.2404,0.93544921875,4.039707660675049
9,2.1515937338069993,0.0018596150437179878,0.20607841258146326,0.9406792776925224,0.008297141641378403,8.439307748631109e-06,0.2361,0.9548828125,4.062175989151001
10,2.1374256367586097,0.0019999499223670183,0.20867499526666136,0.9341992748026945,0.008144505321979523,1.1563247426238377e-05,0.2469,0.94345703125,3.999866485595703
11,2.1168606816505897,0.0018910571020476672,0.21495762649847536,0.9362928429428412,0.008108288049697876,2.150901491404511e-05,0.2484,0.93271484375,4.066435813903809
12,2.0991914710220025,0.0019870096323441485,0.2254274523988062,0.9341005597795758,0.00796233955770731,1.7601179933990352e-05,0.2734,0.90458984375,4.065338373184204
13,2.0796885587731184,0.002148385558809553,0.23966495358214088,0.9285182563626037,0.007818995043635368,2.6874422474065796e-05,0.3002,0.92802734375,4.058981895446777
14,2.057903056242028,0.002178400754928589,0.25785806227703484,0.9276831490652901,0.007767383474856615,2.004631096497178e-05,0.3081,0.9435546875,4.1178202629089355
15,2.0296353709941006,0.0022388696670532227,0.27682557397959184,0.9214687736666932,0.007606500759720802,1.0660964107955806e-05,0.3437,0.93466796875,4.003968715667725
16,2.009405797841598,0.00240444650455397,0.2938836156105509,0.920550132284359,0.007518430706113577,1.8830018234439194e-05,0.3631,0.92666015625,4.058618545532227
17,1.9797958062619578,0.0023696398248477858,0.3096946404904735,0.9156208427584901,0.007343830540776253,1.3146322999091353e-05,0.3746,0.90380859375,4.035813093185425
18,1.9570069604990434,0.002485537407349567,0.3276865433673469,0.9059994755959024,0.007206834387034178,1.2682795386353973e-05,0.3916,0.9091796875,4.023821115493774
19,1.939179245306521,0.0026965019654254523,0.340809880470743,0.8957137283013792,0.007246316876262426,1.3738030247623101e-05,0.3898,0.913671875,4.026017427444458
20,1.9134495015047035,0.0026226493777060994,0.3497688137755102,0.8891748700823102,0.007004290819168091,1.3926368410466239e-05,0.414,0.9029296875,4.011889934539795
21,1.8949152109574299,0.0028497303018764574,0.3579913158806003,0.8829909344108737,0.006866433657705784,2.3333126591751352e-05,0.4292,0.8771484375,4.043686389923096
22,1.8833940467055963,0.003230937281433417,0.3722591789401307,0.8783463458625638,0.006876341998577118,1.3698369002668187e-05,0.4135,0.88232421875,4.063602447509766
23,1.8482745423608897,0.002759781419014444,0.38051391134456714,0.8896095120176977,0.0068565611727535725,1.0638075764290988e-05,0.4195,0.89052734375,4.047779321670532
24,1.8332178544025033,0.002778656020456431,0.3887914540816326,0.8813965466557717,0.006702437996864319,1.9009143215953372e-05,0.4434,0.91064453125,3.9794960021972656
25,1.8219578022859535,0.0025830250613543453,0.39357080264967315,0.8970442791374362,0.006541247945278883,1.303358658333309e-05,0.4451,0.89921875,4.039098262786865
26,1.8064361883669484,0.0024834232670920236,0.4005026136125837,0.8939542186503507,0.006514581851661205,8.788084414845798e-06,0.4557,0.8927734375,4.044881105422974
27,1.7945069293586575,0.002452649632278754,0.4053313196921835,0.8937815452108577,0.006425518076866865,1.5198426808638033e-05,0.4661,0.8939453125,3.9198927879333496
28,1.7804456438337053,0.0024431524228076544,0.4230802886340083,0.8893266794632892,0.00639722216874361,1.4224731785361655e-05,0.4694,0.872265625,4.03489351272583
29,1.7571722536670917,0.002499953824646619,0.422936030796596,0.8963135699836575,0.006342223845422268,8.631276614323724e-06,0.4717,0.91865234375,4.057000637054443
30,1.7523869105747767,0.002243311429510311,0.4283835352683554,0.8880587986537388,0.006287020165473223,1.875191264844034e-05,0.4671,0.90849609375,4.050379514694214
31,1.7393724091198979,0.0023515102814654913,0.43411192602040816,0.892879953189772,0.006190728396177292,1.2110513125662692e-05,0.4885,0.909765625,4.042752027511597
32,1.7293126631756217,0.0021470511446193773,0.4392177815340003,0.8908034344108737,0.00614463584497571,1.2538015653262846e-05,0.4977,0.8880859375,4.032744407653809
33,1.727968488420759,0.0021015277930668424,0.4407381330217634,0.8922782430843431,0.006146813277155161,8.556401553505566e-06,0.4942,0.88759765625,4.062244415283203
34,1.7176613321109695,0.002091624298874213,0.44708341481734293,0.890719900325853,0.006139411590993404,1.3772111742582638e-05,0.495,0.8837890625,4.052298069000244
35,1.7030166314572703,0.0019672811031341553,0.4533357036357023,0.8899340726891343,0.006118567660450935,7.157200343499426e-06,0.4973,0.90888671875,4.080304861068726
36,1.6961780470244738,0.0018279540295503577,0.45199374763333067,0.8967273478605309,0.005972003098577261,9.206175491272006e-06,0.5121,0.86435546875,4.122838973999023
37,1.6822698164959342,0.0018321616309029715,0.4630633373649753,0.8918264739367426,0.005982997361570597,1.3821148968418129e-05,0.5206,0.90810546875,4.080153465270996
38,1.6859297460439253,0.0019932243288779744,0.4646140896544165,0.8898411186373963,0.006001166068017483,1.3751417100138497e-05,0.5154,0.9107421875,4.15183687210083
39,1.682026142976722,0.002108635951061638,0.46767188091667333,0.8849611087721221,0.005907964427024126,1.421705474058399e-05,0.5167,0.903515625,4.071865081787109
40,1.6586418930365114,0.0018503027302878244,0.47359579436633054,0.884084195506816,0.005923870485275984,1.0063921763503458e-05,0.514,0.90224609375,4.062542915344238
41,1.6626091781927614,0.0018031311278440515,0.47384445034727757,0.8856823979591837,0.005851603113114834,8.08548884378979e-06,0.53,0.90224609375,4.0244574546813965
42,1.6511305205676021,0.00183729067140696,0.47830114559251435,0.8915436413823342,0.0058211954310536385,1.0230415682599414e-05,0.5238,0.8208984375,4.0328686237335205
43,1.6435906546456474,0.001746259781779075,0.4856600080217634,0.8835546532455756,0.005835069343447685,8.215218258555979e-06,0.5318,0.90693359375,4.073678016662598
44,1.6353890555245536,0.001778171378739026,0.4897427850840043,0.8822601474061305,0.005701784510165453,9.331315595773049e-06,0.539,0.867578125,4.076244354248047
45,1.63609267254265,0.0018632935017955546,0.4914282584676937,0.8859272392428651,0.005810407921671867,9.925203812599648e-06,0.5353,0.87431640625,4.079457759857178
46,1.6184868325992507,0.0018316829691127855,0.49631963457380024,0.8826834231006856,0.005752162542194128,8.743125363253057e-06,0.5405,0.8658203125,4.061316728591919
47,1.6079392725107622,0.0017503658119513064,0.5006396624506736,0.8839665626992985,0.005643097683787346,6.653654509136686e-06,0.5527,0.8986328125,4.039951324462891
48,1.6034625306421397,0.001721686246443768,0.5042042634925064,0.8864814602598852,0.005691859405487776,6.791442501707934e-06,0.5463,0.89033203125,4.034475088119507
49,1.601724741410236,0.0017541275948894266,0.5063471891442124,0.8851091813068,0.005611236207187176,8.720260666450486e-06,0.5541,0.85947265625,4.0398828983306885
50,1.5928892797353316,0.0018554335954237956,0.5110544087935467,0.8851490410006776,0.005574741400778294,9.760969987837598e-06,0.5626,0.88486328125,4.052747011184692
51,1.5912091002172353,0.001635180444133525,0.5100427355085101,0.8814534557108976,0.005586032755672932,9.552221854391973e-06,0.5637,0.89697265625,4.034001111984253
52,1.5834450235172195,0.001651581452817333,0.5158831537986288,0.8844543768435108,0.005568058229982853,5.780267656518845e-06,0.5601,0.91455078125,4.074675798416138
53,1.5770036347058354,0.0017074188407586546,0.5176047111044124,0.8834502551020408,0.0054841130040585995,7.106745215423871e-06,0.5768,0.89296875,4.011963129043579
54,1.5645482588787467,0.0015654959240738228,0.5247073270836655,0.8816223923040896,0.005505740642547607,1.6925161617109552e-05,0.5627,0.89833984375,4.068840503692627
55,1.5590793843172035,0.0017236787445691166,0.5278998783656529,0.8814591388313138,0.005562125705182552,5.852621598023688e-06,0.5713,0.86923828125,4.053313255310059
56,1.552656212631537,0.0016665610731864463,0.5298378224275551,0.8831750519421636,0.005391105078160763,9.502851753495634e-06,0.5757,0.88017578125,4.0500452518463135
57,1.5404965147680165,0.001632920941528009,0.535771233694894,0.882580971231266,0.005434567108750343,7.737057785561774e-06,0.5784,0.8755859375,4.055982351303101
58,1.537555928132972,0.001598791808498149,0.5376541371248207,0.8817211073272082,0.005306410603225231,8.53635083331028e-06,0.5886,0.88720703125,4.074833393096924
59,1.5279408668985173,0.001720818329830559,0.5447719340421715,0.8795231410435268,0.005394902545958757,2.1180963813094422e-05,0.5828,0.88662109375,4.074067115783691
60,1.5420728410993303,0.001690547685233914,0.5390169571857063,0.8792688019421636,0.005311993882060051,1.2416243407642469e-05,0.5839,0.88740234375,4.055440425872803
61,1.5259629852917729,0.0016568716691464794,0.541738782610212,0.8761521164251833,0.005299791693687439,9.372019121656194e-06,0.5857,0.89033203125,4.065270185470581
62,1.5095593199437978,0.0016356962067740305,0.550058092389788,0.882415771484375,0.005319366231560707,6.259727342694532e-06,0.5909,0.8638671875,4.05107569694519
63,1.5095558945013552,0.0016386423792157853,0.549558873079261,0.8753720497598454,0.005304494872689247,1.2961530046595726e-05,0.5821,0.8798828125,4.078941583633423
64,1.5079355045240752,0.0016227887601268534,0.5543762129180285,0.878959422208825,0.005333688110113144,7.82716233516112e-06,0.587,0.849609375,4.107441425323486
65,1.5031510956433354,0.001567613713595332,0.5580053524095185,0.8824005905462771,0.005307104904204607,8.46364491735585e-06,0.5887,0.88037109375,4.068599224090576
66,1.4922788970324459,0.0015414150393739038,0.5598844411421795,0.885505909822425,0.00519588403403759,9.79510514298454e-06,0.6042,0.87001953125,4.056949853897095
67,1.487481720593511,0.0016645351234747439,0.5628283753687021,0.8797414351482781,0.0051308744587004185,7.170021490310319e-06,0.6108,0.88271484375,4.082624912261963
68,1.4800488218969228,0.0015508343978803984,0.5630846218186982,0.8839912414550781,0.0051228562369942665,7.1530398599861655e-06,0.6097,0.89384765625,4.062424182891846
69,1.4716108672472896,0.0014951156110179667,0.5660968702666613,0.8852743032027264,0.00511381309479475,9.223371307598427e-06,0.6083,0.88056640625,4.035769462585449
70,1.4755386041135203,0.001479599548845875,0.5667042634925064,0.8827574593680245,0.005183150060474873,8.104693733912427e-06,0.6057,0.89091796875,4.085366487503052
71,1.4614953800123565,0.0015181242203225894,0.5714589333047673,0.8833762188347019,0.0052519929595291615,5.5835962484707125e-06,0.6017,0.8595703125,4.048095941543579
72,1.469855327995456,0.0015403695252476906,0.5740744921625877,0.8830649706782127,0.005019224714487791,1.0445403859193902e-05,0.625,0.88271484375,4.05417799949646
73,1.457852110570791,0.0016225083750121448,0.5783223911207549,0.88012103645169,0.005033413413912058,8.820557013677899e-06,0.6272,0.849609375,4.1096391677856445
74,1.451629638671875,0.0014292147694801797,0.580106579527563,0.8843840774224729,0.005027185659855604,6.5307735894748475e-06,0.6236,0.88125,4.017688035964966
75,1.4463239397321428,0.001491386671455539,0.5847796615289182,0.8820968939333546,0.004989683628082275,1.0501110409677494e-05,0.6238,0.88720703125,4.058105945587158
76,1.4454876646703603,0.0016124455296263403,0.5848328337377432,0.880897366270727,0.005047145299613476,6.229674454516498e-06,0.6171,0.88359375,3.967416763305664
77,1.431931009097975,0.0015906807111234081,0.5937670882867307,0.8815009447993064,0.00504881888628006,1.5432011423399672e-05,0.6252,0.893359375,4.050805330276489
78,1.4406742952307876,0.0016088929711555947,0.5865278049391143,0.8835546532455756,0.0049555557779967785,6.31759166935808e-06,0.6252,0.8759765625,4.060948371887207
79,1.4271059620137116,0.001510140847186653,0.5924403132224569,0.8825923374720982,0.00492833973839879,7.2788711804605555e-06,0.6415,0.85,4.049296855926514
80,1.4287573366749042,0.001600615832270408,0.5917342438989756,0.8761426186075016,0.004975829739123583,6.5591034399403725e-06,0.6353,0.880859375,4.0567097663879395
81,1.4204500159438775,0.0014813408559682419,0.5987818192462532,0.8823113733408402,0.005065013654530048,5.404126568464562e-06,0.6197,0.87998046875,4.0523152351379395
82,1.414490524603396,0.0015051358816575032,0.5999852005316286,0.8795800500986527,0.004924104083329439,7.28212580725085e-06,0.6474,0.88310546875,4.040284156799316
83,1.4083955725845025,0.0013698935508728027,0.6022477052649673,0.8824689436932,0.005008860025554895,5.886935923626879e-06,0.6292,0.89033203125,3.966008186340332
84,1.4188522027463328,0.0015024299524268325,0.5983357721445511,0.882057034239477,0.004907473921775818,7.293736871361034e-06,0.6409,0.8677734375,4.062896490097046
85,1.400597552863919,0.0013520711538743,0.6037946428571429,0.8863486465142698,0.005009506829082966,6.811576895415783e-06,0.6312,0.89736328125,4.092059373855591
86,1.4007060771085778,0.0014187365162129306,0.6103904879823023,0.8788435799734933,0.004863182082772255,6.021511580911465e-06,0.6489,0.86845703125,4.102474689483643
87,1.4005961515465561,0.001379048337741774,0.6106713742625957,0.8809808225047832,0.004892078693956137,7.132124665076844e-06,0.6398,0.87275390625,3.9721519947052
88,1.400549129563935,0.0013065970673853038,0.6033315074687101,0.8808195153061225,0.004770572297275066,8.0685140346759e-06,0.6503,0.8755859375,4.048126459121704
89,1.3746425083705358,0.0014604372637612478,0.6130382771394691,0.8805936696578045,0.004822775721549988,9.646689250075724e-06,0.6436,0.883203125,4.122641086578369
90,1.3844556224589446,0.0014202649496039565,0.6145283056765186,0.880627846231266,0.004841973539441824,5.477559625433059e-06,0.6529,0.87841796875,4.1250221729278564
91,1.3842150629783163,0.0014016239010557837,0.6172140861044124,0.8793675169652823,0.004762581549584866,4.770272880705306e-06,0.6539,0.8861328125,4.1013617515563965
92,1.375634173957669,0.0013748273557546188,0.618417467389788,0.883493929493184,0.004757257178425789,1.0917806321231183e-05,0.6601,0.88525390625,4.101207733154297
93,1.3698263362962373,0.001474894431172585,0.6233714356714365,0.8794054303850446,0.004724370315670967,1.1882942999363877e-05,0.658,0.88095703125,4.040499448776245
94,1.3802806309291296,0.0014002955689722178,0.6210880668795838,0.8796047288544324,0.004838612396270037,5.593204150500242e-06,0.6571,0.87236328125,3.9530880451202393
95,1.3727796904894771,0.0014076798546070956,0.6224717509989836,0.8796635841836735,0.0050416369922459126,9.950923413271084e-06,0.6372,0.82392578125,4.061036586761475
96,1.3680044680225605,0.0014097538529610147,0.6228343029411472,0.8805044524523676,0.004815215244889259,8.09741595730884e-06,0.6497,0.85146484375,4.057046890258789
97,1.3656412241410236,0.0014452861279857401,0.626338141305106,0.87977748014489,0.004777248483151197,9.902190868160687e-06,0.6611,0.88671875,4.000506162643433
98,1.3644619377291933,0.0013405948269123935,0.6279780718745017,0.8760401667380819,0.004761563614010811,1.1735379302990623e-05,0.6543,0.8818359375,4.101428508758545
99,1.3376928835499042,0.0014068806657985765,0.6367681075115593,0.8791415934659996,0.004686686210334301,5.965107447991613e-06,0.6744,0.8734375,4.0781309604644775
100,1.3458793795838648,0.0013362990350139384,0.6324347671197386,0.8813908635353556,0.004687394946813583,8.071702723100316e-06,0.6655,0.87607421875,4.051772117614746
101,1.3394345653300384,0.0013944251196725027,0.6374191362030652,0.876535532425861,0.004724292550235987,6.420397767215036e-06,0.6665,0.87021484375,4.0318052768707275
102,1.3435412037129304,0.0013251462761236696,0.6385712915537308,0.8807549768564652,0.004777756053954363,5.811553819512483e-06,0.6659,0.8658203125,4.054365873336792
103,1.3477806558414382,0.0013228867735181535,0.63355083854831,0.8807151171625877,0.00465887226164341,1.0217964700132143e-05,0.6742,0.8630859375,4.072810649871826
104,1.3273847930285396,0.0013376827142676528,0.639395032610212,0.8777978079659599,0.004704895429313183,8.354210876859725e-06,0.664,0.8591796875,4.0912230014801025
105,1.3216445300043846,0.001435971989923594,0.6451898691605549,0.8775567035285794,0.004693134222179651,5.980932655802462e-06,0.6697,0.88115234375,4.016759395599365
106,1.321766911720743,0.0013268948817739682,0.6454859753044284,0.8780691964285714,0.004627148155122995,5.61996102987905e-06,0.6766,0.8740234375,3.9820868968963623
107,1.31170654296875,0.0013352462223597936,0.6475700845523756,0.8800621811224489,0.004650493152439594,9.542131010675803e-06,0.6743,0.860546875,4.0625159740448
108,1.3262450549067284,0.0013247533720366809,0.6443129558952487,0.8804740905761719,0.004709054250270128,5.6107282944140024e-06,0.6653,0.89111328125,4.0821311473846436
109,1.3128128051757812,0.0013021473981896226,0.650105924022441,0.8786841411979831,0.004589870106428862,5.756061909778509e-06,0.6822,0.88046875,4.0404744148254395
110,1.3084716796875,0.001318853120414578,0.6492100151217713,0.8758351851482781,0.004528214689344168,5.633848559227772e-06,0.6904,0.873046875,4.05331015586853
111,1.3231852005939095,0.0013587979637846655,0.6493789517149633,0.8756168910435268,0.004694427363574505,6.573825885425322e-06,0.6693,0.86884765625,4.043018341064453
112,1.3089319345902424,0.001316435483037209,0.6506639597367267,0.8766380621462452,0.004593593534082174,8.12454800325213e-06,0.6766,0.9037109375,3.951941967010498
113,1.2928680108518016,0.0012707235861797721,0.6598240599340323,0.8834787485550861,0.004607084207236767,7.6715114118997e-06,0.6837,0.8845703125,4.046679496765137
114,1.2894408556879784,0.0012760892206308792,0.6594843183244977,0.8805101355727838,0.004584779031574726,7.079040642565815e-06,0.6878,0.86787109375,4.038851737976074
115,1.279013964594627,0.001242174785964343,0.659586848044882,0.8792763534857302,0.004622293170541525,6.886500159453135e-06,0.6763,0.88203125,4.057375192642212
116,1.286033007563377,0.0012485768113817488,0.6610445295061383,0.8772720025510204,0.004569225944578648,7.037108844087925e-06,0.6875,0.8853515625,4.038222789764404
117,1.2757447690379864,0.0012880265712738037,0.6629616095095264,0.8815578538544324,0.0046456181444227695,5.917066118854564e-06,0.6888,0.83173828125,4.089383602142334
118,1.284868979940609,0.00131849184328196,0.6618910808952487,0.8782874905333227,0.004591159522533417,4.864799848292023e-06,0.688,0.87509765625,4.000845670700073
119,1.2870835284797513,0.0012651195331495634,0.6642864772251674,0.8781412864217952,0.004477669019252062,6.149697128421394e-06,0.6957,0.87548828125,4.124490022659302
120,1.2790641784667969,0.0013383347160962162,0.66514439485511,0.8788910690619021,0.004494524095207453,4.82259974887711e-06,0.6925,0.88291015625,4.047523021697998
121,1.2873600551060267,0.0012315371815039187,0.665556304308833,0.8773535903619261,0.00452579278498888,4.724019618151942e-06,0.6962,0.87451171875,4.008673429489136
122,1.2591657833177217,0.0013002187621836759,0.67369523340342,0.8776421060367506,0.004493833985179663,6.351244337565731e-06,0.6863,0.8673828125,4.053969621658325
123,1.2684372882453763,0.00126426134790693,0.6695289611816406,0.8776724679129464,0.004519681446254253,1.8618029571371153e-05,0.6934,0.876171875,4.013044595718384
124,1.2685050185845823,0.0012866289031748868,0.6715959821428571,0.8813148809939014,0.004470248240977526,5.787837380921701e-06,0.7031,0.85166015625,4.0047447681427
125,1.2559583235760123,0.0013050108539814852,0.6742931288115832,0.8780920067612006,0.004446431063115597,9.280382982979063e-06,0.6974,0.873828125,4.088437557220459
126,1.2620893984424824,0.001259053848227676,0.6725621126136001,0.878790485615633,0.004511603619903326,7.554429430456366e-06,0.6909,0.884765625,3.9924497604370117
127,1.2537781851632255,0.001311434166772025,0.6745133691904496,0.8791093631666533,0.004476810339838266,5.1713645916606765e-06,0.6937,0.8779296875,4.044342994689941
128,1.2509943903708944,0.0012987006683738865,0.674853110799984,0.8741117204938617,0.004498911090195179,9.961431715055369e-06,0.6946,0.82744140625,4.048022985458374
129,1.257687082096022,0.0012354522335286044,0.6736895502830038,0.878446929308833,0.004401912447065115,6.288939403020777e-06,0.7087,0.878125,4.045868635177612
130,1.2578728344975685,0.0012619677855043995,0.6782050619319994,0.8743375661421795,0.004482299089431763,1.4045679563423619e-05,0.6992,0.858984375,4.048529863357544
131,1.2365398796237246,0.001375827254081259,0.6794350293217873,0.8740281864088408,0.0044279866851866245,6.862383997940924e-06,0.7055,0.87490234375,4.048430919647217
132,1.238014843999123,0.0011813543280776665,0.6816881140884088,0.8794984622877471,0.004426456987857819,8.098673788481392e-06,0.7021,0.815234375,4.0142903327941895
133,1.2336324574996014,0.0012374441234432921,0.6816083947006537,0.8749771896673708,0.004450150299817324,6.448715794249438e-06,0.6952,0.86796875,4.071605443954468
134,1.233782164904536,0.0012335035265708457,0.6849034367775431,0.8803563799176898,0.0043506920337677,1.1796229955507442e-05,0.7076,0.8744140625,4.054547548294067
135,1.2427828263263314,0.0013675190964523628,0.6802683460469149,0.8751214475047832,0.004387063439935446,7.09558707967517e-06,0.7111,0.856640625,4.061492919921875
136,1.23428640560228,0.0012162309520098629,0.6872608418367347,0.8785930555693957,0.0045264423824846745,8.639895895612426e-06,0.699,0.8552734375,4.041985511779785
137,1.232942853655134,0.0011993591882744614,0.6867920233278858,0.8796160950952646,0.0044000702910125256,5.9501585383259226e-06,0.7111,0.87001953125,4.039862871170044
138,1.2142270146584024,0.0012250408834340622,0.6897853150659677,0.8754631353884327,0.0042958371341228485,5.690807029168354e-06,0.714,0.88349609375,4.041610479354858
139,1.2151080540248327,0.0011967079980032785,0.6923135251415019,0.8768316774952168,0.004349548369646072,6.890934400871629e-06,0.7125,0.86220703125,4.085389852523804
140,1.2268661966129226,0.0012583215625918641,0.6880163075972576,0.8756984788544324,0.004374755546450615,6.34973048363463e-06,0.7054,0.881640625,4.066925048828125
141,1.220260931521046,0.0012051359731323865,0.6890298493054449,0.8795079601054289,0.004366859328001738,6.152528385428013e-06,0.7115,0.8828125,4.037074089050293
142,1.2263810294015067,0.0012519250110704073,0.6900244732292331,0.8790049650231186,0.004317247774451971,5.180591415410163e-06,0.7174,0.884765625,4.072521209716797
143,1.204410085872728,0.00118063785591904,0.696168549206792,0.879762299206792,0.004369860514998436,6.5733788687794e-06,0.714,0.8595703125,4.062941074371338
144,1.2232755544234295,0.0011322401007827446,0.6922546698122608,0.8764368174027424,0.004257447086274624,5.133086233399808e-06,0.7164,0.8853515625,3.998063325881958
145,1.2057178263761559,0.001225271395274571,0.6972769912408323,0.8770935681401467,0.004264179617166519,4.908114533463959e-06,0.7101,0.8685546875,4.082118272781372
146,1.206744369195432,0.0012048476812790852,0.6959616213428731,0.8783311649244658,0.004556880332529545,5.501728992385324e-06,0.6938,0.8521484375,4.044936656951904
147,1.2112530299595423,0.0011991779414974914,0.696806304308833,0.8787031368333467,0.004335308447480202,5.845642135682283e-06,0.7148,0.86796875,3.9818363189697266
148,1.1977061057577327,0.00113764830998012,0.7026998558822943,0.8756035785285794,0.004367053974419832,4.4849812184111215e-06,0.7178,0.88134765625,4.048206567764282
149,1.2026942506128429,0.001191189702676267,0.6982659320442044,0.8786689602598852,0.004299439489841461,7.695418389630504e-06,0.7157,0.8630859375,4.043302774429321
150,1.199303996806242,0.0011383392372909858,0.6999285950952646,0.8775870654047752,0.004283200949430466,1.4925539289833978e-05,0.7227,0.8673828125,4.053908109664917
151,1.197828331772162,0.0013135519562935342,0.7020107969945791,0.8767746905891263,0.004252805840224028,5.017846888222266e-06,0.7253,0.86640625,4.074208498001099
152,1.1885560483348614,0.0011768474870798538,0.7049566774952168,0.8759794429856904,0.004272543825209141,7.506888778152643e-06,0.7242,0.8599609375,4.058768033981323
153,1.1915026294941804,0.0011662853007413903,0.7044764148945711,0.8782723095952248,0.004232401959598064,4.698079919762677e-06,0.7266,0.85869140625,4.103764772415161
154,1.1929944096779337,0.0011794779981885637,0.7058601379394531,0.8741230867346939,0.004238247871398926,6.441813638957683e-06,0.7193,0.89404296875,4.059311389923096
155,1.18236121352838,0.001132189619297884,0.7072609103455836,0.8767500118333467,0.004336243961006403,5.536043317988515e-06,0.7122,0.87568359375,4.028602123260498
156,1.176141388562261,0.0011047027548965142,0.7084548327387595,0.8793048469387755,0.00428004702553153,5.0256071517651435e-06,0.7204,0.8830078125,4.018479585647583
157,1.1769765737105389,0.0011382942297020737,0.7092823884925064,0.8763989039829799,0.004200659226626158,7.118278517737053e-06,0.7313,0.85849609375,4.010810136795044
158,1.181625054807079,0.0011744955364538698,0.7078379416952327,0.8743622448979592,0.004334832541644573,4.588132924254751e-06,0.7084,0.8921875,4.019295692443848
159,1.1758364463339046,0.001197172670948262,0.7106508527483258,0.8734682822714046,0.004228242672979832,4.143214027862996e-06,0.7258,0.8765625,4.0028886795043945
160,1.168412344796317,0.0010368234040785808,0.7132208687918526,0.8796844482421875,0.0042372033931314945,6.318396117421798e-06,0.7239,0.88447265625,4.049206256866455
161,1.1733475509954958,0.0010974583577136605,0.7121693358129385,0.8814572704081632,0.0041931383311748505,4.888743205810897e-06,0.7287,0.8720703125,4.022232294082642
162,1.160818606006856,0.0011529843417965636,0.7148949759347099,0.8749316468530771,0.004184533841907978,4.067969257448567e-06,0.7269,0.8833984375,4.0165770053863525
163,1.1631110833615672,0.00117629523179969,0.7170094859843351,0.8794092450823102,0.004256431944668293,5.3971525630913675e-06,0.7162,0.88359375,4.102056264877319
164,1.1608595556142378,0.0011982631926633874,0.7137048682387994,0.8769721206353636,0.004186365753412247,5.116253760206746e-06,0.7287,0.8751953125,4.031505584716797
165,1.1561981512575734,0.001185226805356084,0.7197199451680086,0.8748158824687101,0.004172694869339466,4.33841933045187e-06,0.7317,0.88056640625,4.044379472732544
166,1.1581299450932716,0.001153021442646883,0.7140712348782287,0.8760743433115433,0.004230873193591833,4.24601421400439e-06,0.7267,0.86171875,4.060635089874268
167,1.1654465344487404,0.0011535597090818444,0.7152423469387755,0.8766779218401227,0.004153713118284941,5.4069932957645506e-06,0.7272,0.8814453125,4.109960556030273
168,1.156149027298908,0.0010575141225542342,0.7206139077945631,0.8761939223931761,0.004145247396081686,5.10411837240099e-06,0.7299,0.87626953125,4.079274415969849
169,1.1510999251385123,0.0011493271710921306,0.7208265187788983,0.878927114058514,0.004153511021286249,5.788504950032802e-06,0.7342,0.8779296875,4.10376763343811
170,1.1462203045280612,0.0010738439705907082,0.724360719019053,0.8750398596938775,0.004195711575448513,4.9712953114067204e-06,0.7293,0.8775390625,4.063807010650635
171,1.127823965890067,0.0011222113151939548,0.7262227583904656,0.880083045180963,0.0041260430589318275,6.355249752232339e-06,0.7368,0.85986328125,4.053529500961304
172,1.138723490189533,0.0010860909004600681,0.7246131896972656,0.878944241270727,0.004215591587126255,5.973583483864786e-06,0.7254,0.8591796875,4.0543389320373535
173,1.1252534827407525,0.0010985342823729223,0.7285915296904895,0.8766057539959343,0.004171930719166994,4.960882506566122e-06,0.7354,0.877734375,4.062376499176025
174,1.1372257933324696,0.001085339760293766,0.7252831750986527,0.8734094269421636,0.004211681894958019,5.519664227904286e-06,0.7288,0.88125,3.8980190753936768
175,1.1498674665178572,0.0010408698296060367,0.7222861465142698,0.8771144321986607,0.0041669812053442,6.092870080465218e-06,0.7328,0.88369140625,4.054018974304199
176,1.1209368803063218,0.0010829458431321748,0.733313969203404,0.8751423894142618,0.004100969526916742,7.65284312365111e-06,0.7313,0.87587890625,4.060308933258057
177,1.1276629700952647,0.001112427638501537,0.7293033210598693,0.8757174744897959,0.004079477395862341,5.9782919379358646e-06,0.7423,0.86240234375,4.02775502204895
178,1.1273331934091997,0.0011728831699916295,0.727929095832669,0.8777066444864079,0.004139680415391922,4.903691660729237e-06,0.7359,0.8765625,4.102302312850952
179,1.13271207225566,0.0011671191575575847,0.727834195506816,0.8764976190060986,0.0041660708375275135,3.4778236113197636e-06,0.7256,0.8943359375,4.088225364685059
180,1.130224188979791,0.00110098233028334,0.7295462939204002,0.8771960978605309,0.004077504388988018,4.29869305662578e-06,0.7386,0.87998046875,4.0523998737335205
181,1.1211700439453125,0.0010664146773669185,0.7331962585449219,0.8761957908163265,0.004107627552002668,4.912716121907579e-06,0.7352,0.87109375,4.060299634933472
182,1.1027525298449459,0.001055621370977285,0.7393214167380819,0.8750360449966119,0.004113007802516222,8.436429197899997e-06,0.7395,0.86044921875,4.038161039352417
183,1.114535818294603,0.0010423173709791533,0.7342744165537308,0.8740186885911592,0.004069402813911438,4.620676918420941e-06,0.739,0.86259765625,4.077221155166626
184,1.1225313459123885,0.0010455317643223976,0.7342459231006856,0.8758200042101801,0.004181071184575558,5.261492788122268e-06,0.7331,0.8650390625,4.07018780708313
185,1.104507524140027,0.0010652000806769546,0.7357871386469627,0.8745805390027105,0.004065258894115686,6.330346877803095e-06,0.7464,0.86572265625,4.065016269683838
186,1.1073580372090241,0.001103798345643647,0.7405513841278699,0.8771866000428492,0.004037293139845133,4.565972176351352e-06,0.7435,0.86943359375,4.066129207611084
187,1.1085805309062102,0.0010697203023093088,0.7377365268006617,0.8748557421625877,0.0040876478888094425,4.728251496999292e-06,0.7375,0.87880859375,4.04417085647583
188,1.091418441461057,0.0010706271444048201,0.7406291572415099,0.8754821310237962,0.004081102553755045,7.0821702138346154e-06,0.7435,0.86845703125,4.051426410675049
189,1.1017841416962293,0.001126181714388789,0.7395814389598613,0.8729728387326611,0.0040716915391385555,4.51623191111139e-06,0.7418,0.882421875,4.0423970222473145
190,1.0937973333864797,0.0010172098266835116,0.7438255621462452,0.8773479072415099,0.004019714426249266,4.32196247857064e-06,0.7429,0.8822265625,4.056917428970337
191,1.0978938511439733,0.0010723800075297452,0.7427246716557717,0.874774154351682,0.004007848910987377,4.713022462965455e-06,0.7495,0.86611328125,4.056994676589966
192,1.1053702685297753,0.0011086634227207728,0.7413713104870855,0.8753985969387755,0.00422342773526907,5.127095846546581e-06,0.7288,0.87001953125,3.9229683876037598
193,1.1007003784179688,0.00105868006239132,0.7416598261619101,0.8753321900659677,0.0040674214251339436,1.0086893780680839e-05,0.7407,0.85322265625,4.035249471664429
194,1.0822530473981584,0.0011224965659939513,0.7463385912836814,0.8741040910993304,0.004109618254005909,1.0047710020444356e-05,0.735,0.871484375,4.026212215423584
195,1.0913236189861686,0.0010453347040682423,0.7458014196279098,0.8744685114646444,0.004099053330719471,4.838001586904284e-06,0.7409,0.86455078125,4.027190685272217
196,1.0819653102329798,0.0010707025625267808,0.7457368811782525,0.8763704105299346,0.004048539791256189,4.078995971212862e-06,0.7442,0.87919921875,4.049208879470825
197,1.0822732886489557,0.0010359001402952233,0.74878521354831,0.8727508077816087,0.004051521420478821,4.458832790987799e-06,0.7419,0.88115234375,3.9320855140686035
198,1.0715311789999202,0.0010374322229502152,0.7509091435646524,0.8759205876564493,0.004042272921651602,3.928547812392935e-06,0.7483,0.88671875,4.084563732147217
199,1.0883440290178572,0.0009985262033890706,0.7478817531040737,0.8770745725047832,0.0040689511224627495,9.201264219882432e-06,0.7475,0.86455078125,4.05418586730957
200,1.0818584208585778,0.0009699257052674585,0.7526497354312819,0.8738250732421875,0.003979670349508524,3.900486262864433e-06,0.7458,0.86689453125,4.0557334423065186


==> reports/report_cifar10_kd.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=0.6', '--logic=kd', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.0002563296293374151,0.0979,0.0,2.384185791015625e-07
1,2.268006928113042,0.34765757346639825,0.17172315169353874,0.08093985246152294,0.008625052869319916,0.0004906937247142196,0.216,0.143359375,4.132370710372925
2,2.1699013223453445,0.09940307967516841,0.21863042091836735,0.1107283319745745,0.008332557044923306,0.00043519027531147003,0.2786,0.076171875,4.01215672492981
3,2.118669626664142,0.10287893061735193,0.24715287344796316,0.12016938657176737,0.008031703531742096,0.0004960385849699378,0.3102,0.11240234375,4.025389909744263
4,2.0702665679308834,0.11744210184836874,0.27322681582703884,0.14477799863231425,0.007777288090437651,0.0006299644592218101,0.3434,0.1978515625,4.01759147644043
5,2.0385586485570792,0.12310900980112505,0.28670128024354274,0.17702069574472856,0.007668333128094673,0.0005600452423095703,0.3468,0.180078125,4.006402492523193
6,2.0166244506835938,0.1337552751813616,0.3059535123863999,0.2041328780505122,0.0075055076740682125,0.0006837404216639698,0.3724,0.1955078125,4.041286945343018
7,1.967032763422752,0.1598763660508759,0.33334661989795916,0.2318125938882633,0.007187203038483858,0.0008890312747098505,0.4055,0.29423828125,4.058379411697388
8,1.9275886379942602,0.18947640243841676,0.3532916477748326,0.26076211734693877,0.006983357947319746,0.0009606783860363066,0.4168,0.3333984375,3.9874866008758545
9,1.8855815031090561,0.21099789288579202,0.36995299981564894,0.2802762790602081,0.006789451465010643,0.0010405400535091758,0.438,0.31552734375,4.012987852096558
10,1.8604435823401626,0.22414711543491908,0.387231242899992,0.301037496449996,0.006623617373406887,0.0011503015412017703,0.455,0.3607421875,4.020469427108765
11,1.8171419416155135,0.24013657472571548,0.40416211498026944,0.29781454436633054,0.00650946656242013,0.0011263322085142136,0.4677,0.3224609375,4.001664876937866
12,1.8075781063157685,0.2483227788185587,0.4115418414680325,0.3096870500214246,0.0064449911005795,0.0010935928439721465,0.4778,0.3287109375,4.003243923187256
13,1.7746703478754784,0.2614291833371532,0.42417168130680005,0.31519716613146725,0.0063190762884914875,0.0012981882318854332,0.4991,0.3513671875,4.000445604324341
14,1.7549346612424266,0.27549996667978716,0.4365775439204002,0.3158387164680325,0.006150262895971537,0.0012907463824376464,0.5089,0.4037109375,4.027232885360718
15,1.7242226114078445,0.29024636015600086,0.44904981340680805,0.32253325715356945,0.006053945980966091,0.001524697639979422,0.5166,0.29833984375,4.017381429672241
16,1.716476751833546,0.2929812840053013,0.45905082079829,0.3263142254887795,0.005892591550946236,0.001475310418754816,0.5348,0.35283203125,3.9979825019836426
17,1.6784759832888234,0.3065569741385324,0.4739450337935467,0.35421982590033085,0.005824088118970394,0.0014168487396091223,0.5443,0.36015625,4.017925500869751
18,1.6660344649334342,0.32244384532072107,0.48269520973672675,0.357421875,0.0057127829641103745,0.0016541087534278631,0.5647,0.45078125,4.003070116043091
19,1.6442405544981664,0.34515092810805964,0.49176990742586096,0.3686452203867387,0.005604806821793318,0.0017798327608034015,0.5694,0.4138671875,3.999936103820801
20,1.606745194415657,0.3765600944051937,0.5069469919010084,0.3811099383295799,0.005380481015890837,0.0018400464905425906,0.5841,0.4298828125,4.013256311416626
21,1.5734671767877073,0.40001690144441565,0.5208409367775431,0.4061702806122449,0.005212421528995037,0.0018941707676276565,0.5903,0.4720703125,3.9979376792907715
22,1.5580596923828125,0.42035854106046716,0.5234526809380979,0.4326959726761799,0.005178253632038832,0.001782818348146975,0.5892,0.43671875,3.9333105087280273
23,1.5189511046117665,0.43498510243941324,0.5378762070013552,0.4635112918153101,0.004993746988475323,0.002006151247769594,0.5985,0.50224609375,4.046860218048096
24,1.4917186814911512,0.44473204320790816,0.5450509518993144,0.47593233536700813,0.005028919316828251,0.0017939418321475387,0.5972,0.570703125,4.021505117416382
25,1.4932649573501275,0.4484614547418088,0.5438987965486488,0.490870222753408,0.0049824402667582035,0.001955757150426507,0.6043,0.51943359375,4.000377655029297
26,1.470491681780134,0.45940173402124523,0.5561793969602001,0.5008503271608936,0.004784301854670048,0.0020124006550759077,0.6199,0.5857421875,4.01790976524353
27,1.454054696219308,0.4673852336649992,0.5594953420210858,0.5016209738595145,0.004692194052040577,0.0020722809713333845,0.6306,0.5470703125,3.9574320316314697
28,1.4394275898836097,0.4746038475815131,0.5699651679214166,0.5226858489367426,0.00469926418736577,0.0020301074255257845,0.6316,0.568359375,4.005492687225342
29,1.4134733238998725,0.4831980101916255,0.5745547158377511,0.5288204660221022,0.004629701375961304,0.0020562803838402033,0.632,0.52646484375,4.014394521713257
30,1.415851826570472,0.48099685201839526,0.5695665709826411,0.5271558566969268,0.0046293181367218494,0.002058141166344285,0.6376,0.5671875,4.025572299957275
31,1.4014732205137914,0.4822198906723334,0.5839407006088568,0.5327229013248366,0.00460239639505744,0.0020548857282847166,0.6316,0.53974609375,4.042611360549927
32,1.383814286212532,0.48687522265375877,0.5879001228176818,0.5454362363231425,0.00451238639652729,0.0020575092639774084,0.6467,0.57548828125,4.011298656463623
33,1.3824645061882175,0.4897634155896245,0.5891433637969348,0.5547444479806083,0.004426571540534496,0.0020791932474821806,0.6481,0.58486328125,4.016077280044556
34,1.3603965603575414,0.49594030574876435,0.5964965041802854,0.5649219435088488,0.004296521190553904,0.0021781360264867544,0.6633,0.60576171875,3.994704484939575
35,1.3520126342773438,0.4994167016477001,0.6001977725904815,0.5723301634496573,0.00432175537571311,0.002064215485006571,0.6612,0.593359375,3.921990156173706
36,1.3464774306939573,0.49893920275629783,0.6038079164466079,0.5754050429986448,0.004361631348729134,0.0020952452905476093,0.6561,0.59462890625,3.9752533435821533
37,1.330403386330118,0.5067166308967435,0.606178634020747,0.5847758857571349,0.0041671195067465305,0.002138345967978239,0.6701,0.61845703125,4.0381083488464355
38,1.321336707290338,0.5059109123385682,0.6096559252057757,0.5727078963299187,0.004341090098023415,0.002180526964366436,0.6535,0.58896484375,4.16261625289917
39,1.3133010864257812,0.5074630659453723,0.614532081448302,0.5745281297333387,0.004286509472876787,0.002064740750938654,0.6639,0.61513671875,3.9429187774658203
40,1.293899613983777,0.5101113222083267,0.6199605902846979,0.5934292151003467,0.004155997186899185,0.0019954824820160866,0.6705,0.6052734375,4.021427154541016
41,1.289376550791215,0.509225572858538,0.6256795221445511,0.5955209148173429,0.004145936109125614,0.00210070819593966,0.6672,0.64267578125,4.040977239608765
42,1.2863154508629624,0.514323682201152,0.6245672264877631,0.589836159530951,0.004152481909841299,0.0020812521688640118,0.6703,0.5970703125,4.019197702407837
43,1.273036645383251,0.5180651995600486,0.6315161257374043,0.6007577156534001,0.0040833004750311375,0.002123757731169462,0.6817,0.618359375,4.03368353843689
44,1.2733468036262356,0.5142183887715243,0.6287714899802694,0.6046715561224489,0.004019165877252817,0.0021332830656319857,0.6885,0.6052734375,3.9206180572509766
45,1.2621577515894054,0.513896319330955,0.6345112858986368,0.6092117465272242,0.0040765367448329926,0.0020313814748078585,0.6839,0.67412109375,3.9983487129211426
46,1.2464395639847736,0.5158517798598932,0.6383434996312979,0.6122657620176977,0.003988304641097784,0.0021011270582675934,0.6809,0.6771484375,4.0151965618133545
47,1.227764518893495,0.5207159859793526,0.6459092509989836,0.6165630184874242,0.0039563667960464954,0.0020912911277264357,0.69,0.625,4.032989740371704
48,1.2246961788255342,0.5132390625622808,0.6489366803850446,0.6134179173683634,0.004021373577415943,0.002014510566368699,0.6865,0.6033203125,4.0093371868133545
49,1.227020263671875,0.5161202099858498,0.6470519085319675,0.6193456065898039,0.0038952468894422054,0.002157290233299136,0.6973,0.61142578125,4.005793809890747
50,1.2234388078962053,0.5154196680808554,0.6508214911636041,0.6150008999571508,0.004007757641375065,0.0019870589021593332,0.6829,0.63466796875,3.9474854469299316
51,1.2138631392498405,0.5179484231131417,0.6539818121462452,0.6195563102255062,0.0038462665397673845,0.002048097550868988,0.6999,0.6076171875,3.975294828414917
52,1.2078658123405612,0.5182066158372529,0.6578158943020568,0.6233828408377511,0.003892368869856,0.002039646729826927,0.7003,0.57890625,3.991626501083374
53,1.1974702951859455,0.5191716563944914,0.6584593325245137,0.6238137070013552,0.0038469641003757715,0.002005811547860503,0.6998,0.58642578125,3.9984915256500244
54,1.1947272942990672,0.5151879057592276,0.6605852088149713,0.6198865540173589,0.0037617620546370745,0.002124023623764515,0.7101,0.62451171875,4.013197660446167
55,1.1812589995715084,0.5207938758694396,0.6673139455367108,0.6344429327517139,0.003740546992048621,0.0020996099337935448,0.7073,0.6755859375,4.009116172790527
56,1.177234883211097,0.5182130385418328,0.6668906698421556,0.640463653875857,0.003763532964512706,0.002088954672217369,0.708,0.6775390625,4.018013954162598
57,1.1582438410544882,0.5218750311403858,0.6762652494469468,0.6368402364302654,0.0037573070731014013,0.0021023128647357225,0.7037,0.6396484375,4.00783109664917
58,1.159792608144332,0.5194314450633769,0.674568409822425,0.6397025439204002,0.003649253398180008,0.0021102470345795155,0.7149,0.6505859375,4.007999897003174
59,1.1496104804836973,0.5189201977788186,0.6777001984265386,0.6411241803850446,0.0037659944500774145,0.0019939597696065903,0.7116,0.60498046875,4.004181146621704
60,1.1637154403997927,0.5213558041319555,0.6741052744339924,0.6257744224704042,0.003717886982485652,0.00207601604051888,0.7153,0.656640625,4.013941764831543
61,1.1402039041324539,0.5207500068508849,0.6825061720244738,0.6398904372234734,0.0036560522858053446,0.002102508209645748,0.719,0.61171875,3.988861083984375
62,1.124581395363321,0.5179307509441765,0.6863080238809391,0.6412456668153101,0.0037978789769113064,0.002058806363493204,0.7068,0.6259765625,3.9587388038635254
63,1.1272067634426817,0.523304880881796,0.683646922208825,0.6424054126350247,0.0036465125158429146,0.0020205818582326174,0.7214,0.5943359375,4.0229332447052
64,1.120914770632374,0.5208701308892698,0.6901971466687261,0.6383226355727838,0.003645567921921611,0.0021049927454441786,0.7237,0.60654296875,4.054542064666748
65,1.127552266023597,0.5157951432831434,0.689944753841478,0.6393191279197226,0.0035995803773403168,0.0020515662617981434,0.7239,0.68349609375,4.0434417724609375
66,1.119662615717674,0.5172375659553372,0.6918503897530692,0.6539248252401546,0.0036164408084005117,0.002054991200566292,0.7244,0.65390625,3.905284881591797
67,1.1160245622907365,0.517221956836934,0.6932056193449059,0.6497566845952248,0.003503055078908801,0.0021416698582470417,0.7317,0.685546875,3.9941020011901855
68,1.0989972328653141,0.5166873931884766,0.6981349088707749,0.6537122921067842,0.003520945319905877,0.002092906041070819,0.7307,0.688671875,4.066311597824097
69,1.091571262904576,0.5174356577347736,0.7003841789401307,0.6554205758231026,0.0034915877040475607,0.002099932637065649,0.7311,0.639453125,4.032544374465942
70,1.0973119930345185,0.513416796314473,0.6996857000856983,0.6503165887326611,0.0035504389088600874,0.002015580190345645,0.7309,0.6421875,3.9483377933502197
71,1.089370260433275,0.5164415787677376,0.6997084325673629,0.6593096986108896,0.003516581142321229,0.002051788382232189,0.736,0.64677734375,4.020763635635376
72,1.0864366803850447,0.5161510389678332,0.705309653768734,0.6567966694734535,0.0035394916776567698,0.002018463797867298,0.7259,0.68134765625,3.983522653579712
73,1.0734678774463886,0.5173428983104472,0.7073444444306043,0.6534731339435188,0.0034610682632774115,0.0020346425008028746,0.7379,0.65751953125,3.9853336811065674
74,1.0668871354083627,0.5158958435058594,0.7114651738380899,0.6604485803720902,0.003509254427626729,0.0020085666328668594,0.7301,0.67666015625,3.998584747314453
75,1.0782494836924028,0.5155550898337851,0.7080372401646206,0.6570908682686942,0.0034575050231069326,0.0020172533113509417,0.732,0.6796875,3.992276430130005
76,1.0563780336963886,0.516250415724151,0.7155289941904496,0.663206450793208,0.0035035228356719017,0.0019686094019562006,0.7277,0.671484375,4.026199817657471
77,1.0561039983009806,0.5123874508604711,0.7163033777353714,0.6600443003128986,0.0035384371876716614,0.0019897434394806623,0.73,0.6931640625,4.047237157821655
78,1.0568069925113601,0.5144130940340004,0.7160547217544244,0.6707077026367188,0.0033860518597066402,0.002063304651528597,0.74,0.6443359375,4.0298075675964355
79,1.0550937263333067,0.5141072175940689,0.7170872590979751,0.6597861465142698,0.003442751709371805,0.002027874579653144,0.7389,0.69560546875,3.858750581741333
80,1.0442506439831791,0.5178049437853754,0.7190195200394611,0.67261333854831,0.0034166269470006227,0.002056836150586605,0.7398,0.62431640625,4.0162513256073
81,1.0399501566984215,0.5135765075683594,0.7242202758789062,0.6605776572714046,0.003493915544822812,0.0019550726283341646,0.7313,0.66865234375,3.9491238594055176
82,1.0320577037577727,0.5124416351318359,0.726372699348294,0.6747961238938935,0.0034034254495054483,0.00208973977714777,0.7333,0.68349609375,3.990396022796631
83,1.0361546107700892,0.5135124362244898,0.7228365528340243,0.6711878873863999,0.003387290984392166,0.002026683883741498,0.74,0.6564453125,4.0031867027282715
84,1.0364681944555165,0.513958755804568,0.7242866827517139,0.6682838128537548,0.003306615399196744,0.0020376865286380053,0.7488,0.67001953125,3.992605447769165
85,1.0199333502321828,0.5102245564363441,0.7305655187490036,0.6682040934659996,0.0033943953458219767,0.0020309817045927048,0.74,0.70107421875,4.013047695159912
86,1.0175350734165736,0.5094920567103794,0.7289142219387755,0.6624301209741709,0.0033517112024128437,0.002031850628554821,0.7464,0.629296875,3.997734546661377
87,1.0270290764010683,0.5099576444041972,0.729956257100008,0.6782355016591598,0.0033266597893089056,0.001963658956810832,0.7468,0.63115234375,3.995480537414551
88,1.0122620718819755,0.5102742642772441,0.7328584632095025,0.6782145597496811,0.003372712293639779,0.002020395128056407,0.7429,0.64345703125,3.9607770442962646
89,0.98235001855967,0.5104501685317682,0.741253677679568,0.6731960530183754,0.0033532301895320415,0.0020439873915165663,0.7424,0.6455078125,4.011613845825195
90,1.0067032794563138,0.5096011648372728,0.7370721466687261,0.6718066468530771,0.0033633268903940916,0.002028958173468709,0.7467,0.671484375,3.970698118209839
91,1.0016490391322546,0.5084706520547673,0.73727712825853,0.6793059524224729,0.0033662463538348675,0.001990710850805044,0.7437,0.6736328125,3.9463634490966797
92,0.9920733704858896,0.5081321171351841,0.7403539540816326,0.6782790981993383,0.0032627242617309093,0.002089347457513213,0.7503,0.64521484375,4.000836133956909
93,0.9836681910923549,0.5101696715062979,0.744958682936065,0.680277766013632,0.003223440144211054,0.002048016060143709,0.7558,0.68291015625,3.9879302978515625
94,1.0107152510662467,0.5062872828269491,0.7401166643415179,0.6863839285714286,0.0032644332386553288,0.0020113831851631403,0.7562,0.621875,4.017638921737671
95,0.9894679322534677,0.5092697922064333,0.7439185161979831,0.68034806543467,0.0032326297368854284,0.002030592877417803,0.7527,0.6369140625,4.012521743774414
96,0.98433070280114,0.5056610885931521,0.7453819586306202,0.6786853245326451,0.00323373987339437,0.00201567355543375,0.755,0.68984375,4.020411729812622
97,0.990748658472178,0.504085112591179,0.7442525746871014,0.6777856009347099,0.0033167842775583267,0.002063971944153309,0.7482,0.6783203125,3.9922268390655518
98,0.9811515029595823,0.5033742165078923,0.747650146484375,0.6845485142299107,0.0033056673128157854,0.00204923446290195,0.7512,0.6412109375,4.001722097396851
99,0.9567976192552217,0.5042961665562221,0.7549444704639668,0.6870293130680006,0.0031784898601472378,0.002023724839091301,0.7624,0.66396484375,3.9737091064453125
100,0.9640073970872529,0.5027161033786073,0.7513343655333227,0.6757527565469548,0.0032601747661828995,0.0020159916020929813,0.7536,0.677734375,4.008784294128418
101,0.9618102093132175,0.5021561603156888,0.7525111607142857,0.6862548516721142,0.0032220969442278147,0.001978715881705284,0.7559,0.66240234375,3.9029061794281006
102,0.9716019922373246,0.49988205578862405,0.7510154879823023,0.6802170422612405,0.003207562258467078,0.001979618100449443,0.755,0.72216796875,3.9949889183044434
103,0.9760438568738042,0.5000755543611488,0.7503207459741709,0.6865965395557637,0.0031668541487306356,0.0020656923297792673,0.7614,0.69287109375,4.012935400009155
104,0.9433316600566007,0.5024937220982143,0.756884360799984,0.686175132284359,0.003185297828167677,0.0020252701360732317,0.7619,0.66103515625,3.9720704555511475
105,0.9433496436294244,0.49865921176209743,0.7602022132095025,0.6837968631666533,0.003195516299456358,0.0019823855254799128,0.7578,0.66513671875,3.9420223236083984
106,0.9509985787527901,0.5011633658895687,0.7603084797761879,0.6844364866918448,0.0031608091667294502,0.0019885008223354816,0.7551,0.646484375,4.00748085975647
107,0.9285775009466677,0.4997235512246891,0.7672270171496333,0.6858733819455517,0.0031944934744387865,0.0020008685532957315,0.7577,0.64462890625,3.990013360977173
108,0.9522733882981904,0.4995224621831154,0.7602629369618942,0.6987707955496651,0.003319312119856477,0.0020284787751734257,0.7547,0.6251953125,4.020572185516357
109,0.9379233535455198,0.49764769417898996,0.7642394085319675,0.6999343560666454,0.0031808288767933846,0.0020049738232046366,0.7615,0.68876953125,4.0055091381073
110,0.9353284251933195,0.4978580085598693,0.7653877102598852,0.6860726804149394,0.0031851541716605425,0.0019690003246068954,0.7595,0.6556640625,3.985405921936035
111,0.9417395299794723,0.49701861945950254,0.7652150368203923,0.6885382204639668,0.0031898044981062412,0.0020255446434020996,0.7556,0.6787109375,4.014724493026733
112,0.9247957346390705,0.49500095600984534,0.7693300831074618,0.6921522179428412,0.0031817741692066193,0.001963336020708084,0.767,0.67431640625,4.008042097091675
113,0.9157106827716438,0.49226289865921957,0.7706530045489876,0.6868641133211097,0.003186812624335289,0.002053007483482361,0.7611,0.665234375,4.025449275970459
114,0.9095047152772242,0.49332439656160315,0.7731622968401227,0.6884262707768655,0.0031401668675243855,0.0019916926976293325,0.7625,0.64423828125,3.9241220951080322
115,0.905702240613042,0.4921743821124641,0.7767553524095185,0.6841821475904815,0.0031177352648228407,0.0020930799655616283,0.7692,0.66357421875,3.993211507797241
116,0.9155287450673629,0.4912477999317403,0.7730901289959343,0.7082061767578125,0.0031730830669403076,0.001959521323442459,0.7634,0.68388671875,3.906597375869751
117,0.8948751177106585,0.4908073580994898,0.7783649211027184,0.6908728930414939,0.0031716586090624332,0.0019905713852494955,0.7664,0.6931640625,4.004687786102295
118,0.9111195778360173,0.4917562056560906,0.7743770832918129,0.702707407425861,0.003142891451716423,0.0019820686429739,0.7643,0.6763671875,3.926020622253418
119,0.9089421642069914,0.4912944715850207,0.7793063728176818,0.6905748795489876,0.0030872495844960213,0.002012327080592513,0.7694,0.6974609375,4.032252073287964
120,0.9023861787757095,0.49144519105249523,0.7794012731435348,0.6947032383510044,0.003084716619923711,0.002017108490690589,0.7655,0.68349609375,4.032832622528076
121,0.9107409885951451,0.48900094324228716,0.7748743174027424,0.693756103515625,0.0031622343230992556,0.0019433486741036177,0.7684,0.6775390625,4.010281562805176
122,0.8736119951520648,0.488230257618184,0.7852606481435348,0.700395545180963,0.003137459745630622,0.0020113871432840824,0.7629,0.6259765625,4.015504598617554
123,0.8993935098453444,0.4879424815275231,0.7795797075544085,0.6914024353027344,0.003080580150708556,0.0019846679642796516,0.7716,0.66572265625,4.006842851638794
124,0.8930081737284757,0.48616790771484375,0.7829810161979831,0.706651648696588,0.0030586002394557,0.002045618137344718,0.7693,0.7060546875,4.017956256866455
125,0.889316091732103,0.4870601186946947,0.7839870063626037,0.6943653651646206,0.0031503341160714626,0.0019508604891598225,0.7677,0.68037109375,4.004794359207153
126,0.8875300349021444,0.4875761927390585,0.7871188728176818,0.7036355466258769,0.0030362773686647415,0.0020284021738916636,0.7719,0.65751953125,4.011310577392578
127,0.881239754813058,0.4856526900310906,0.7876142385054608,0.7044005102040817,0.0030822954140603542,0.001920374226756394,0.7695,0.71748046875,3.9848501682281494
128,0.8751011284030213,0.4828189538449657,0.7885918130680006,0.6977989819585061,0.0030954612884670496,0.0019496061140671372,0.7707,0.7107421875,4.010802745819092
129,0.881416165098852,0.4837686188366948,0.7868151762047593,0.7074658919353874,0.0031556410249322653,0.0019767836201936007,0.7661,0.69306640625,4.014116048812866
130,0.877933035091478,0.48652384232501594,0.7905429917938855,0.6996325278768734,0.002989579690620303,0.0020109587348997593,0.7728,0.6671875,3.985461473464966
131,0.8545428684779576,0.48405405939841756,0.7927865008918606,0.6970151005959024,0.0030755316838622093,0.0019464843207970262,0.7741,0.6615234375,4.005465507507324
132,0.8723659904635682,0.4828989457110969,0.7915527966557717,0.6942362882653061,0.0030830001924186945,0.0019711193162947893,0.7725,0.7072265625,3.987854242324829
133,0.8544233672472895,0.4831053286182637,0.7925302933673469,0.7094778722646286,0.0030743926763534546,0.0019357082201167941,0.7725,0.69375,4.0159385204315186
134,0.8620181959502551,0.48213405998385683,0.7948193452796157,0.6996135322415099,0.0030795042403042316,0.00196873489767313,0.7696,0.6875,3.9892776012420654
135,0.8631777082170758,0.4803467186129823,0.794065825793208,0.6981121763891104,0.0030407968442887068,0.001928367419168353,0.7747,0.6619140625,4.008299112319946
136,0.875689681695432,0.48290817105040257,0.7899450963857223,0.707262778768734,0.003095089690759778,0.0019737507682293653,0.77,0.6990234375,3.991330623626709
137,0.8624197512256856,0.4816943966612524,0.7974767101054289,0.7070824759347099,0.003060637740418315,0.0020006471313536167,0.7735,0.69736328125,3.907646894454956
138,0.8455721796775351,0.4801346915108817,0.7973324522680166,0.7044195058394451,0.0030481996946036816,0.001974525162950158,0.7749,0.6958984375,3.961134433746338
139,0.8512660435267857,0.4771844902817084,0.7981315145687181,0.6975693216129225,0.003037175629287958,0.0019604398403316736,0.7731,0.696875,4.0016374588012695
140,0.8606893578354193,0.479265563342036,0.7984827002700494,0.7037798044632892,0.0031544065568596125,0.0019231145270168781,0.7679,0.6662109375,4.000359296798706
141,0.8453566882075095,0.47661271387216997,0.8002099017707669,0.7053343325245137,0.0030961385928094387,0.0019459531176835299,0.7741,0.7021484375,4.019496202468872
142,0.8534253957320233,0.4761313224325375,0.7998303004673549,0.6975484575544085,0.003137054620310664,0.0018714804900810122,0.7748,0.72314453125,4.011786222457886
143,0.8319108145577567,0.475498121611926,0.8043553099340323,0.6995718041244818,0.0030435826629400253,0.0019708219915628433,0.7749,0.67548828125,3.993187189102173
144,0.8539757242008131,0.47360825052066724,0.8018042895258689,0.7004107261190609,0.002994528505951166,0.002027018927037716,0.7822,0.69296875,4.013459920883179
145,0.835215120899434,0.47473533786073024,0.8071284391442124,0.7128260865503427,0.003022249788045883,0.0019162514945492148,0.7765,0.676171875,4.018240690231323
146,0.8368013343032525,0.4754586511728715,0.8050519203653141,0.7005359883211097,0.0029959555249661207,0.0019932996947318316,0.7798,0.69609375,4.012153625488281
147,0.8365650566256776,0.474006107875279,0.8055302366918448,0.7015002503687021,0.003063569078221917,0.00195449311286211,0.7753,0.68515625,3.9975178241729736
148,0.8298769581074618,0.47227606481435347,0.8075232213857223,0.7025100552305883,0.0030863445717841387,0.001915216213092208,0.7735,0.6525390625,4.024732828140259
149,0.8347442782655055,0.4720584324428013,0.804989328189772,0.7102750661421795,0.003018417162820697,0.0019267215393483639,0.7791,0.6875,4.002932071685791
150,0.8297696794782367,0.47126030435367505,0.8087038312639508,0.7122320058394451,0.00303747970610857,0.002002877416089177,0.7759,0.67509765625,4.055567502975464
151,0.8291126173369738,0.47116178395796793,0.8107024990782445,0.7071033399932238,0.0029858150519430637,0.0019542218651622534,0.7808,0.6751953125,3.993251323699951
152,0.8210778528330277,0.4713828028464804,0.8098730749013473,0.7165178571428571,0.003003496676683426,0.0019683868158608675,0.7811,0.66923828125,4.004033088684082
153,0.8304926035355549,0.4685945705491669,0.8107917162836814,0.7068300831074618,0.0031720686238259077,0.001946927048265934,0.7738,0.6919921875,4.018933057785034
154,0.8222992566167092,0.46871352682308276,0.8118982898945711,0.7130083356584821,0.0029669262003153563,0.0019726587925106287,0.7835,0.67392578125,3.9894652366638184
155,0.8198339501205756,0.46796261534398914,0.8122323483836894,0.713744727932677,0.0031477895099669695,0.0019113053567707539,0.7766,0.7275390625,4.014716625213623
156,0.8130641859404895,0.46770812054069677,0.8169946475904815,0.7250895597496811,0.0031623535323888063,0.001880775555036962,0.7731,0.69990234375,4.003274440765381
157,0.8131418033522002,0.4664609480877312,0.8121963033870775,0.7130045209612165,0.0030894679948687553,0.0018278270727023482,0.7778,0.67236328125,3.972247362136841
158,0.8174610527194276,0.4644453087631537,0.8153395360829879,0.7064675311652981,0.0030958065763115883,0.0018978866282850504,0.7801,0.69267578125,4.0381550788879395
159,0.82135009765625,0.4655110884685906,0.8143259165238361,0.7181122448979592,0.0029718426521867514,0.0018995122518390417,0.7826,0.70791015625,4.019347429275513
160,0.7992879127969548,0.4653320701754823,0.8186687547333387,0.7186474702796157,0.002965071937069297,0.001898598624393344,0.7871,0.710546875,4.035545110702515
161,0.820089223433514,0.46426111338089926,0.8169586025938695,0.7065130739795918,0.003013168927282095,0.0018997715087607503,0.7839,0.71103515625,3.960545539855957
162,0.8139720838897082,0.4638198151880381,0.8165523762605629,0.7198717545489876,0.0030850181356072426,0.0019063042709603906,0.7845,0.66884765625,4.043924570083618
163,0.8062395368303571,0.46455208136110887,0.8162524943449059,0.7145495512047593,0.002997693605720997,0.001914962544105947,0.7849,0.65234375,3.9965429306030273
164,0.7891894749232701,0.46633790463817365,0.8234329223632812,0.7058829482720823,0.002987323794513941,0.001897176494821906,0.7866,0.687890625,4.006176710128784
165,0.7848448461415817,0.46083672192631936,0.8276580499143017,0.707336815036073,0.002994170878082514,0.0019897904712706804,0.7842,0.693359375,4.010894060134888
166,0.7973470882493623,0.464079136751136,0.8212084089006696,0.7191030541244818,0.00294204312376678,0.00188175099901855,0.7854,0.743359375,3.989041566848755
167,0.8052630521813218,0.46121445480658085,0.8190256235550861,0.7177763179856904,0.00294143776409328,0.001947605051100254,0.7884,0.658203125,3.993913173675537
168,0.8007837412308674,0.45820699419294086,0.8237328042789381,0.708128325793208,0.0030983358155936003,0.0018822065321728587,0.7786,0.728515625,3.931089401245117
169,0.7915007922114158,0.4622106746751435,0.82435164159658,0.7041746645557637,0.0029747039079666138,0.0018988135270774364,0.7846,0.71083984375,4.013438940048218
170,0.7872782337422274,0.4605242670798788,0.8256214686802456,0.7158003826530612,0.0031107356771826744,0.0019193377811461687,0.7797,0.67978515625,4.083740234375
171,0.7686457731285874,0.4581458033347616,0.8311695176727918,0.7087547146544164,0.002956874668598175,0.0019090314162895083,0.7831,0.70009765625,4.045530319213867
172,0.7862212511957908,0.45831217084612164,0.8268134447993064,0.7124882133639588,0.002937104320153594,0.0019350165966898203,0.7907,0.6662109375,4.011690855026245
173,0.7723161347058355,0.45593129372110175,0.8308069657306282,0.708302945506816,0.0029797046445310116,0.0018940669251605868,0.786,0.70771484375,4.042302846908569
174,0.786311402612803,0.45666032907914145,0.8269235260632574,0.7221665674326371,0.0029675120022147894,0.0019725384190678596,0.7868,0.70361328125,3.910816192626953
175,0.7979475527393575,0.4545832653434909,0.8258966718401227,0.7248883928571429,0.00292199500836432,0.0019278195686638355,0.7887,0.69970703125,4.010860443115234
176,0.7743398705307318,0.45510436077507177,0.832659507284359,0.7068490008918606,0.0029835784807801247,0.0019195018103346229,0.7851,0.680078125,3.884817123413086
177,0.7777536353286432,0.45338062364227916,0.8312188751843511,0.713554927280971,0.0029408265836536884,0.0019457271555438638,0.7864,0.73505859375,4.011441707611084
178,0.7851081381038744,0.4541794134646046,0.8292297051877392,0.7280581727319834,0.003018488408997655,0.001955079147592187,0.7824,0.680859375,3.9584357738494873
179,0.7831821830905213,0.45418887235680405,0.829455550836057,0.7225935799734933,0.0029576951637864113,0.001935567008331418,0.7881,0.70732421875,4.026862144470215
180,0.7756381910674426,0.4547630232207629,0.8316668296346859,0.7265586853027344,0.002942661289125681,0.001948866411112249,0.7917,0.6931640625,4.024393796920776
181,0.7700818898726483,0.4551983658148318,0.8331207742496413,0.7210960388183594,0.0029667688068002462,0.0019149600993841887,0.7863,0.72001953125,3.931284189224243
182,0.7543757691675302,0.452608264222437,0.8375262046346859,0.7302599537129305,0.003028459381312132,0.0019226230215281248,0.7869,0.67431640625,4.026287078857422
183,0.7627677138970823,0.4532868521554129,0.8352522558095504,0.7152537131796077,0.0029853403102606535,0.0019223254639655352,0.7855,0.71875,4.01440954208374
184,0.7783743410694356,0.4538726028130979,0.8331017786142777,0.7186456018564652,0.003036211244761944,0.0019425945356488228,0.7807,0.68525390625,4.011066198348999
185,0.7583113689811862,0.45042641308842873,0.834760704819037,0.7281340774224729,0.00298005691729486,0.0019145860569551587,0.786,0.7095703125,3.975130796432495
186,0.7618013498734455,0.4498130642637915,0.8377406840421715,0.7218514267279177,0.003012819914147258,0.0018723453395068645,0.7839,0.71142578125,4.015460968017578
187,0.7678467886788505,0.4532148400131537,0.8356167540258291,0.7223165083904656,0.002936279634013772,0.0019089486449956894,0.7865,0.6787109375,4.005988836288452
188,0.7437558076819595,0.44689018872319436,0.8407528935646524,0.7203292068170042,0.002939636819064617,0.0019156885100528598,0.7931,0.690234375,3.994765520095825
189,0.7470905537507972,0.4491985866001674,0.8416583002830038,0.7202741661850287,0.002977535827085376,0.0018747142748907208,0.7853,0.68154296875,4.0068395137786865
190,0.7535393384038186,0.44905179860640543,0.8397621621890944,0.7153714238380899,0.0029341131448745728,0.0019089279230684042,0.7878,0.651953125,3.9920215606689453
191,0.7545208055145887,0.44761435839594627,0.8401796769122688,0.7253610260632574,0.0029587135650217533,0.0019180804956704378,0.7878,0.69404296875,3.942378282546997
192,0.7634561499770807,0.44934946176957113,0.8396007771394691,0.7091988544074856,0.003027081722393632,0.0019152058521285653,0.7869,0.68740234375,4.006557464599609
193,0.7578194287358498,0.44563772240463567,0.8403695554149394,0.7294760723503269,0.0029675615951418877,0.0019161462550982833,0.7882,0.72939453125,4.0232038497924805
194,0.7380694175253109,0.4436681708511041,0.844167592574139,0.7214016038544324,0.0029780894983559847,0.001865095691755414,0.7873,0.69580078125,4.015320539474487
195,0.7511962579221142,0.44381573735451213,0.8411572514748087,0.731245079819037,0.0029087900184094906,0.0018850063206627965,0.7934,0.69580078125,3.968378782272339
196,0.7380164788693798,0.44444017994160556,0.8463769250986527,0.7226258881238042,0.0029668807983398438,0.0018903265008702874,0.7921,0.7095703125,3.93794846534729
197,0.7387629139180086,0.443357701204261,0.8455645502830038,0.7234724395129145,0.002933369018137455,0.0019097358454018831,0.7875,0.7021484375,4.002755641937256
198,0.7350629689742108,0.44399985488580196,0.8472291596081792,0.7243531674754863,0.00296829198487103,0.0018651450518518686,0.7934,0.66416015625,3.9774200916290283
199,0.7426324961136799,0.4457906995500837,0.8462972057108976,0.7173966388313138,0.002967691048979759,0.0019254992948845029,0.7895,0.65615234375,4.00635027885437
200,0.7440644089056521,0.4420008756676499,0.8459499125577965,0.7273558791802854,0.002980257151648402,0.0018543433398008347,0.7876,0.7203125,4.006587266921997


==> reports/report_cifar10_lk.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=6.0', '--logic=lk', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.00019825402705464512,0.0979,0.0,4.76837158203125e-07
1,2.5512623689612566,0.09017261193723095,0.10993872856607242,0.6380284367775431,0.009348186664283276,1.881778189272154e-05,0.1841,0.9400390625,4.081232786178589
2,2.328222936513473,0.004782108019809334,0.17012687605254503,0.897207532610212,0.009020931087434292,1.4576559806300793e-05,0.2167,0.92685546875,3.9536936283111572
3,2.266783889459104,0.004270815727662067,0.18601760085748167,0.883266137570751,0.00878931675106287,1.6228055756073445e-05,0.2222,0.87666015625,3.999051809310913
4,2.217956075862962,0.004257644317588028,0.19388893672398158,0.8852876157176738,0.00856059044599533,1.4854931578156538e-05,0.2344,0.9099609375,4.039960145950317
5,2.1753582078583387,0.0040580095077047545,0.20156097412109375,0.9000452002700494,0.008352727629244328,2.068238245556131e-05,0.2412,0.90380859375,3.9806296825408936
6,2.1457253280951054,0.004112250950871681,0.20953482024523676,0.8897936295489876,0.008153191767632961,2.7257281544734724e-05,0.2594,0.8732421875,4.002553939819336
7,2.1140090008171235,0.004364674188652817,0.22727047667211417,0.8796047288544324,0.008005172945559025,1.8101178284268826e-05,0.271,0.89970703125,3.987366199493408
8,2.0813460058095505,0.00440443474419263,0.23971619897959184,0.8684876889598613,0.007873532362282276,2.361525912419893e-05,0.2805,0.8806640625,3.996656656265259
9,2.050916554976483,0.004722775853410059,0.25481163725561023,0.8558901572714046,0.007660082075744867,1.7842847228166647e-05,0.3044,0.8771484375,4.0081751346588135
10,2.0267246791294644,0.004608668234883522,0.26697832224320395,0.8630649021693638,0.007490044925361872,3.6459678085520864e-05,0.3152,0.86611328125,3.996079921722412
11,1.9928490774972099,0.0048944749394241645,0.28166188999098174,0.8585929870605469,0.007317658979445696,3.08964736177586e-05,0.3381,0.87021484375,3.9942195415496826
12,1.9647629406987404,0.005241142851965768,0.2963720049176897,0.8523900557537468,0.007214761339128017,1.904128112073522e-05,0.3526,0.8546875,4.022660732269287
13,1.9343345797791773,0.005305636902244723,0.31453663962227957,0.8438430319027025,0.007070530671626329,2.3356562451226637e-05,0.3793,0.8470703125,3.9711837768554688
14,1.9048813800422513,0.005332148196745892,0.3368998157734774,0.8241580262476084,0.006973689887672663,2.2895079382578842e-05,0.3996,0.85,3.9771602153778076
15,1.8708626883370536,0.005281992104588722,0.3597299225476323,0.8293568358129385,0.006845441181212664,2.458311246300582e-05,0.419,0.8130859375,3.997577667236328
16,1.8540565335020727,0.0049707056308279235,0.37008207671496335,0.8425181641870615,0.006663655862212181,2.014711390074808e-05,0.4404,0.863671875,3.974372625350952
17,1.8227577987982302,0.004817207248843446,0.385752619529257,0.8521034863530373,0.006564395036548376,2.202975156251341e-05,0.4428,0.862890625,4.011781215667725
18,1.806799908073581,0.004560539917070039,0.3969247389812859,0.8501730938347019,0.006607151590287685,2.4090497390716337e-05,0.4483,0.84873046875,4.041500091552734
19,1.8006657191685267,0.004629914857903305,0.40218240387585696,0.8555314200265067,0.006600147113204002,1.6155332559719682e-05,0.444,0.896875,4.003210067749023
20,1.778811707788584,0.004464861689781656,0.41556389477788186,0.8558407997598454,0.006388059351593256,1.709412936179433e-05,0.4666,0.89228515625,3.9555623531341553
21,1.7640517877072703,0.004310370707998471,0.41856473805953043,0.8604265329789142,0.006283434107899666,2.584311914688442e-05,0.4829,0.86513671875,4.028695106506348
22,1.7606546830157845,0.0042852412681190334,0.4258628767363879,0.8564766085877711,0.006206384859979153,2.171086634916719e-05,0.4852,0.85419921875,3.99434232711792
23,1.7300662605129942,0.004091967125328219,0.4359227005316287,0.856856209891183,0.0061766039580106735,1.754926961439196e-05,0.4869,0.8818359375,3.9773032665252686
24,1.7197714046556123,0.00405115254071294,0.4419111524309431,0.8469387755102041,0.006147024221718311,1.899146445794031e-05,0.4951,0.887890625,4.010706663131714
25,1.716092790876116,0.0040361078418031035,0.44657282926598374,0.8614154737822863,0.006143292412161827,2.0530622350634076e-05,0.498,0.89072265625,4.004958152770996
26,1.7024512777523118,0.0038438451533414878,0.4501450207768654,0.856488052679568,0.006125353742390871,2.15035724977497e-05,0.5001,0.89296875,3.9911880493164062
27,1.6920303033322703,0.0038271795730201565,0.4536469907176738,0.8630420918367347,0.0059646121226251125,1.650966987654101e-05,0.5108,0.884765625,3.998847484588623
28,1.6832948022959184,0.0037262372824610496,0.4648608382867307,0.8593978103326292,0.005958975292742252,1.4212083442544099e-05,0.522,0.85234375,3.983506202697754
29,1.6582931207150828,0.0036237489204017483,0.4723525533870775,0.8636476166394292,0.005904647521674633,1.3209777534939349e-05,0.5181,0.82509765625,4.004598379135132
30,1.6571607005839446,0.003490722301054974,0.47504592428402026,0.8631635393415179,0.0058418745175004005,2.290409065608401e-05,0.519,0.89365234375,3.981330633163452
31,1.644564881616709,0.003425369457322724,0.4823611512476084,0.8634975978306362,0.005823709070682526,1.4344405826705042e-05,0.5257,0.86083984375,3.901123285293579
32,1.6433024503746811,0.0034269994618941328,0.47957474844796316,0.8598039588149713,0.005767014808952808,1.1676817848638166e-05,0.5329,0.87255859375,3.997224807739258
33,1.6403654448840084,0.0033896991184779574,0.4839783104098573,0.8641467970244738,0.005667164921760559,2.836180829035584e-05,0.5434,0.8498046875,3.984250068664551
34,1.6251321909378986,0.003375066178185599,0.49316312828842473,0.8643346514020648,0.005676237866282463,2.14543761103414e-05,0.5457,0.86982421875,3.951547861099243
35,1.6154168576610333,0.0034243282006711376,0.49918003471530215,0.8580330829231106,0.0057682800106704235,1.6838461306178942e-05,0.5355,0.9033203125,4.004521608352661
36,1.6115331844407685,0.003252314061534648,0.49680554136937977,0.8633514715700733,0.005723621230572462,1.8119097148883156e-05,0.5445,0.83583984375,4.016052007675171
37,1.597703894790338,0.003149270403141878,0.505041317063935,0.8607777186802456,0.005552265793085098,1.716499900794588e-05,0.5619,0.85078125,3.9930825233459473
38,1.597857261190609,0.0032608466488974436,0.5090405600411552,0.8634634991081394,0.0056617166846990585,1.7817175830714405e-05,0.5546,0.89326171875,4.040510177612305
39,1.5913036112882653,0.0032381208575501734,0.5099250637755102,0.8611496905891263,0.005510031711310148,1.9414555936236866e-05,0.5665,0.88193359375,4.024123907089233
40,1.5704088794941804,0.0034602758835773077,0.517490815143196,0.8601740623007015,0.005462944507598877,1.574613452248741e-05,0.5722,0.89462890625,3.9999277591705322
41,1.573299485809949,0.00330692712141543,0.520131052756796,0.8599235378966039,0.005494008772075176,1.9342356608831324e-05,0.569,0.86357421875,3.9771828651428223
42,1.5681102519132653,0.003256561196580225,0.5222473923040896,0.8629243811782525,0.0054400330409407616,1.6700510968803428e-05,0.5706,0.83017578125,3.988105297088623
43,1.5580844489895567,0.003132983129851672,0.527694896775849,0.8620797760632574,0.005579366814345121,1.412090023222845e-05,0.563,0.894921875,3.9995086193084717
44,1.546586172921317,0.003155050229053108,0.5337307988380899,0.860436030796596,0.005314765032380819,1.6855103240231983e-05,0.5856,0.83291015625,3.9569976329803467
45,1.5480099113620058,0.003230613105151118,0.5318953455710898,0.8625675902074698,0.0054451534524559975,1.6946780306170695e-05,0.5699,0.83291015625,4.007441282272339
46,1.528852501694037,0.003152453777741413,0.537001201084682,0.8641581632653061,0.005320721305906773,1.4372348232427612e-05,0.5783,0.82275390625,3.9829652309417725
47,1.5208981572365274,0.003122544410277386,0.5382121728391064,0.8658683154047752,0.005310813430696726,1.6773301467765123e-05,0.5878,0.878125,3.9926154613494873
48,1.5175611534897162,0.0031807404391619625,0.5428131259217555,0.8624878708197146,0.0052585117518901825,1.451333719160175e-05,0.5957,0.879296875,4.032541513442993
49,1.5139684871751435,0.003034503484258846,0.5473533163265306,0.8626473095952248,0.005259990226477385,1.3128000318829436e-05,0.5932,0.8361328125,3.899378776550293
50,1.5030835210060587,0.0031462634096340258,0.5513392857142857,0.8627839380381058,0.005227040499448776,9.509032679488882e-06,0.603,0.86923828125,3.88887095451355
51,1.5038528442382812,0.0029957087672486597,0.5515290863659917,0.8603429988938935,0.005302714183926582,1.6954736565821804e-05,0.5916,0.83310546875,3.9908833503723145
52,1.4978587870695153,0.002963337363029013,0.5563445188561265,0.8619089710469149,0.005264188162982464,1.178867751150392e-05,0.5952,0.88193359375,3.9959747791290283
53,1.4917828306859853,0.0030960385896721663,0.5576902506302814,0.8593731315768495,0.005204418208450079,9.161042726191226e-06,0.6016,0.88046875,3.9548299312591553
54,1.4802376883370536,0.00299730227918041,0.567839291630959,0.8629605040258291,0.0051200720481574535,1.145097576227272e-05,0.6148,0.8740234375,4.004490852355957
55,1.471951231664541,0.0029325710267436747,0.5692191999785754,0.8614515187788983,0.0051817744970321655,1.8226044630864635e-05,0.6065,0.8451171875,3.9790663719177246
56,1.4671851956114477,0.0029206944971668478,0.5700258916738082,0.8570821333904656,0.005090679973363876,1.7543774447403848e-05,0.6141,0.8615234375,3.9970366954803467
57,1.45943326366191,0.0029644199780055453,0.5761376984265386,0.8617514006945551,0.005133055150508881,1.5272151358658448e-05,0.6182,0.843359375,3.890387773513794
58,1.4519902443399235,0.0029554427886495783,0.5794935031813018,0.8602765920210858,0.005023140460252762,1.4463263141806237e-05,0.6224,0.86240234375,3.931515693664551
59,1.4451723682637116,0.002922066012207343,0.577658088839784,0.8607150486537388,0.004964531399309635,1.6905283700907603e-05,0.6323,0.86845703125,3.9800901412963867
60,1.4580518761459662,0.002963696815529648,0.5817332365074936,0.8600867913693798,0.0050193266943097115,1.5077304851729423e-05,0.6231,0.83671875,3.9381892681121826
61,1.4391882760184151,0.0030087779979316555,0.5824241638183594,0.8563722104442363,0.005019628908485174,1.7972462956095114e-05,0.6295,0.8599609375,3.9927704334259033
62,1.431003492705676,0.0029367883594668643,0.5898836096938775,0.86024623014489,0.005123823881149292,1.2533480003185105e-05,0.615,0.8380859375,3.9401261806488037
63,1.4255330611248405,0.0028046290485226376,0.5903979710170201,0.8619981104013871,0.004964092280715704,1.6552721717744134e-05,0.6274,0.83896484375,3.9640064239501953
64,1.4251593764947386,0.002925779138292585,0.5961339911636041,0.8599937594666773,0.004957880359143019,1.274647638638271e-05,0.6356,0.851171875,3.9792869091033936
65,1.421401666135204,0.0028014852076160665,0.5967736536142777,0.8588966836734694,0.0048993672244250774,1.1570793503778987e-05,0.6477,0.873828125,3.967463970184326
66,1.4149610558334662,0.0026402394382321103,0.597772014384367,0.8599349041374362,0.004913369659334421,1.4311384802567773e-05,0.6493,0.84755859375,3.874725580215454
67,1.4062710197604433,0.00284494550860658,0.6025115421840123,0.8590751180843431,0.004806480370461941,1.5147805243032053e-05,0.6558,0.86513671875,3.85841703414917
68,1.396957086057079,0.002707813467298235,0.6072757098139548,0.8597109269122688,0.004839121829718351,1.3719713024329394e-05,0.6523,0.86728515625,3.9105238914489746
69,1.3913167836714764,0.0027561698641095844,0.6088150569370815,0.8600298044632892,0.004810011014342308,1.529667861177586e-05,0.6501,0.86796875,3.9358811378479004
70,1.3930637593172035,0.002766798953620755,0.6104929787772042,0.8640537651217713,0.0049079046584665775,1.3965016478323378e-05,0.6354,0.86142578125,3.9444739818573
71,1.3860322601941166,0.0027522073716533427,0.6083215596724529,0.8591168462013712,0.004802326671779156,1.1337840078340378e-05,0.6523,0.85712890625,4.000377416610718
72,1.3888546690648915,0.0027014868600027902,0.6109447089993224,0.8598798635054608,0.004767629783600569,1.1520164662215393e-05,0.654,0.8537109375,3.9948034286499023
73,1.3791380901725925,0.0027572445723475243,0.6167471360187141,0.8571390424455915,0.004783522803336382,1.4416622434509918e-05,0.6607,0.84892578125,3.9921445846557617
74,1.3725380410953445,0.0028247018249667423,0.6208716801234654,0.8605024376694037,0.00481894426047802,1.1879908925038762e-05,0.6559,0.86474609375,3.929734468460083
75,1.3659080972476882,0.002733213560921805,0.6227090018136161,0.8598723119618942,0.0048165093176066875,1.2653254998440389e-05,0.6579,0.85888671875,3.9939353466033936
76,1.36130648243184,0.0027525406710955562,0.6246222671197386,0.8610491071428571,0.0047526671551167965,1.2523299119493458e-05,0.6619,0.87421875,3.992161989212036
77,1.3538724938217475,0.002718531963776569,0.6294832813496493,0.8614628850197306,0.004739832598716021,1.5092927242221776e-05,0.6621,0.8294921875,3.977123260498047
78,1.356774933484136,0.002766201690751679,0.6269663985894651,0.8601493835449219,0.004690623842179775,1.3674425645149313e-05,0.6567,0.8642578125,3.9813148975372314
79,1.3530306134905135,0.002780685619432099,0.6275794749357262,0.858957407425861,0.004655683878809214,1.2931579476571642e-05,0.6767,0.85595703125,3.9181981086730957
80,1.3479992613500478,0.0026742505783937417,0.6323569550806162,0.8613736678142937,0.00465351389721036,1.2372630408208352e-05,0.6717,0.84580078125,3.969158172607422
81,1.3347579021843112,0.0026192671182204267,0.6409799225476324,0.8609617583605708,0.004786718171089888,1.1601387996051926e-05,0.6514,0.84365234375,4.027404546737671
82,1.3406722399653221,0.00267616157629052,0.6361815783442283,0.8573725174884407,0.00471130758523941,1.345514647255186e-05,0.6683,0.85673828125,4.014452934265137
83,1.332456316266741,0.002598492466673559,0.6391881436717753,0.8620645951251594,0.004706861451268196,1.0956548976537306e-05,0.6671,0.8498046875,3.9956440925598145
84,1.341530468999123,0.0026824979149565405,0.633258547101702,0.8566569114217952,0.004663902334868908,1.472851636208361e-05,0.674,0.85048828125,3.9460718631744385
85,1.327178955078125,0.002557606113200285,0.6413899246527224,0.8623815264020648,0.004700044635683298,1.5156369954638649e-05,0.6767,0.856640625,3.9223484992980957
86,1.3209737660933514,0.0025614360157324343,0.644538840469049,0.8582532454510124,0.00463851448148489,1.5762941984576173e-05,0.6791,0.831640625,3.9565374851226807
87,1.3229885490573183,0.0024796779058417497,0.64540248014489,0.8577047075544085,0.004702557809650898,1.4422857020690572e-05,0.6654,0.82998046875,4.014928817749023
88,1.3241620744977678,0.0026059503457984147,0.6429786292874083,0.8583405163823342,0.004619044251739979,1.7252194083994254e-05,0.6732,0.836328125,4.004511117935181
89,1.2954281398228236,0.0025278299438710114,0.6515142868976204,0.8598039588149713,0.004550603684037924,1.1119275768578518e-05,0.6829,0.86005859375,3.985593557357788
90,1.3108716692243303,0.002547985436965008,0.6504627539187061,0.8560362835319675,0.004557195585221052,1.0525816833251156e-05,0.6837,0.86787109375,3.979954242706299
91,1.3051117099061305,0.0025848709807103996,0.6503412674884407,0.8610681027782207,0.004551202990114689,1.5742909454274923e-05,0.6851,0.85341796875,3.9996554851531982
92,1.298635988819356,0.0025019919385715407,0.654181110615633,0.8612465371890944,0.004556708503514528,1.9802837414317764e-05,0.6831,0.871875,4.007280349731445
93,1.295956903574418,0.0025222368386327004,0.6543595450265067,0.8611079624720982,0.00453620171174407,1.4944147551432252e-05,0.6869,0.8373046875,4.015745401382446
94,1.3128978184291296,0.0025144675556494265,0.649293549206792,0.8566189980020329,0.004536687396466732,1.4544635632773861e-05,0.6928,0.81337890625,4.02009654045105
95,1.2920281546456474,0.002554330898790943,0.6586282691177057,0.8582702948122608,0.004581158515065908,1.6571313608437777e-05,0.688,0.8142578125,3.955962657928467
96,1.2922093138402821,0.002503246677165129,0.6561589143714126,0.8608858536700813,0.004498600959777832,1.2112623153370805e-05,0.6898,0.821484375,4.021573781967163
97,1.2865583458725287,0.0023493851934160504,0.6624510628836495,0.8633533399932238,0.004563533701002598,1.3516252693079878e-05,0.6906,0.8484375,4.013173580169678
98,1.285455119853117,0.0025253916273311693,0.6627224513462612,0.8574180603027344,0.004526983946561813,1.1952965905948076e-05,0.6887,0.87138671875,3.9700963497161865
99,1.2619313609843352,0.002468150489184321,0.6699142456054688,0.8602044241768974,0.004539535380899906,1.3875668628315907e-05,0.6915,0.8271484375,4.027033090591431
100,1.271969931466239,0.002530193450499554,0.66701974674147,0.8569492417938855,0.004456704948097467,1.0430288057250436e-05,0.6972,0.8439453125,4.026206970214844
101,1.269710618622449,0.002557761206918833,0.6665641628966039,0.8561008219816246,0.004457551054656506,1.329095357505139e-05,0.696,0.8298828125,3.815136432647705
102,1.270078386579241,0.0025194670472826275,0.6670178004673549,0.8599083569585061,0.0047014858573675156,1.4001005183672532e-05,0.6794,0.8177734375,3.991248607635498
103,1.272172110421317,0.002371232728568875,0.6670614748584981,0.8584582270408163,0.004432655870914459,1.7285483409068547e-05,0.7046,0.84453125,3.993337392807007
104,1.2524621924575494,0.002480210698380762,0.6731030211156729,0.8615122425312899,0.004429638385772705,1.0543292773945723e-05,0.7022,0.851953125,3.91984486579895
105,1.2479838157186702,0.002504823767409033,0.6766903935646524,0.8587657383510044,0.004425313789397478,1.2469905414036475e-05,0.6984,0.83359375,3.9943535327911377
106,1.2512332371303014,0.0024783714693419785,0.6726266510632574,0.8612674012476084,0.004423302598297596,9.966784091375303e-06,0.7047,0.8578125,3.9167230129241943
107,1.2297384301010443,0.002357622190397613,0.6809971867775431,0.8605290626992985,0.004439821466803551,1.3410854080575518e-05,0.7024,0.8515625,3.9573187828063965
108,1.2551006394989637,0.002471279733035029,0.67483224674147,0.8593883125149474,0.004465023521333933,1.0558694157225545e-05,0.6919,0.8744140625,4.002692937850952
109,1.2387462538115832,0.0024887870769111477,0.6805245535714286,0.8576723994040976,0.004437882918864489,1.4345657291414682e-05,0.699,0.83447265625,3.974950075149536
110,1.2364138389120296,0.0024325050869766548,0.6804467026068239,0.8586537108129385,0.004395205993205309,9.747642252477817e-06,0.7024,0.862890625,4.004008054733276
111,1.2460479736328125,0.0023719127080878435,0.6802607166523836,0.8580766794632892,0.004403386730700731,1.2957083526998758e-05,0.7035,0.846484375,3.972095251083374
112,1.2352231084084024,0.002312371317221194,0.6836582884496573,0.858598670180963,0.004393227398395538,1.2346726180112455e-05,0.7029,0.8548828125,3.9967007637023926
113,1.2208866975745376,0.002423321714206618,0.6895252149932238,0.8615710978605309,0.004356194753199816,1.429793246643385e-05,0.7048,0.86904296875,3.975385904312134
114,1.2216372587242905,0.002509311753876355,0.6875133125149474,0.8586783895687181,0.0043009622022509575,1.258287375094369e-05,0.7133,0.86240234375,4.014960765838623
115,1.209017072405134,0.0023816313062395367,0.6873083309251435,0.8636513534857302,0.004538464825600386,1.293032164539909e-05,0.6924,0.85869140625,4.014580249786377
116,1.2188451338787467,0.002318264878526026,0.6883066916952327,0.8604417139170121,0.004395047668367624,1.1681938303809147e-05,0.7081,0.8595703125,4.006555795669556
117,1.2073393062669404,0.0024482772058370163,0.6911899021693638,0.8572776171625877,0.004374359734356403,1.3521670553018339e-05,0.7141,0.7900390625,4.0099709033966064
118,1.2129959573551101,0.00237591595065837,0.6908595805265465,0.8553149943449059,0.004294744227081537,1.0628580639604479e-05,0.7161,0.8525390625,4.007137775421143
119,1.2107107979910714,0.002328794829699458,0.6948265542789381,0.8605214333047673,0.004301058128476143,1.025009169097757e-05,0.7163,0.85234375,3.9743587970733643
120,1.209186787507972,0.002273872798802901,0.6951606906190211,0.8628883361816406,0.00428564939647913,9.805953595787287e-06,0.7185,0.8560546875,3.9607813358306885
121,1.2172352537816884,0.002414797641793076,0.689678970648318,0.8580235851054289,0.004282125737518072,1.0463833859830629e-05,0.7213,0.8412109375,4.00345778465271
122,1.1911456049705038,0.0024225097529742183,0.6994028675312899,0.8590523077517139,0.004259459208697081,9.586488886270672e-06,0.7221,0.848046875,4.020336627960205
123,1.1996203052754304,0.0023625639020180217,0.697835026955118,0.861121197136081,0.00433682557195425,1.162632088380633e-05,0.7192,0.83505859375,3.9673991203308105
124,1.1973112456652584,0.0023119036032229054,0.6981045469945791,0.8606808720802774,0.004238159395754337,1.941556365636643e-05,0.7263,0.8462890625,4.015169143676758
125,1.1797289945641343,0.0024015112799041123,0.7045523195850606,0.8612484056122449,0.00432204082608223,1.4790040040679742e-05,0.7121,0.83779296875,3.9935367107391357
126,1.1959996126136,0.002324223518371582,0.698992904351682,0.8631199428013393,0.004279011860489845,9.651195796323009e-06,0.7181,0.86865234375,3.986842393875122
127,1.1825028244329958,0.00237500971677352,0.7044992252272002,0.8593446381238042,0.004193386062979698,1.0473441761860158e-05,0.7218,0.86337890625,3.9902360439300537
128,1.181808549530652,0.0022706438084037937,0.70333566471022,0.8600962891870615,0.004224664531648159,1.4043229384697042e-05,0.722,0.8658203125,3.9718804359436035
129,1.1867931132413903,0.002355196646281651,0.7043682799047354,0.8601740623007015,0.004360888618975878,9.70391647570068e-06,0.7187,0.83095703125,3.962169647216797
130,1.1846427138970823,0.002359308150349831,0.706385865503428,0.855563650325853,0.004326089285314083,1.0582607501419261e-05,0.7156,0.85224609375,3.997406482696533
131,1.159189730274434,0.002354391983577183,0.711169028768734,0.8576059925312899,0.0042542763985693455,1.3023262908973265e-05,0.721,0.8509765625,4.0086164474487305
132,1.1655920379015865,0.0022520349950206522,0.7093354828503667,0.8618633503816566,0.004272298887372017,1.2433737538231071e-05,0.7216,0.83623046875,3.9980480670928955
133,1.1650458355339206,0.0022290300349799954,0.7105958121163505,0.8568221111686862,0.004210332408547401,1.3591676179203205e-05,0.7194,0.85439453125,4.002607107162476
134,1.1629094493632415,0.0023033333067991294,0.7157415273238201,0.8609807539959343,0.00423473259434104,1.4892238141328562e-05,0.7207,0.84052734375,3.975691795349121
135,1.1672729959293289,0.00229530431786362,0.7116872047891423,0.86003556543467,0.004250801634043455,1.1128437108709477e-05,0.7223,0.825390625,4.016861915588379
136,1.1649305382553412,0.0021360413152344375,0.7124331727319834,0.8630250424754863,0.004306033253669739,1.0103267413796857e-05,0.7167,0.8251953125,4.010620355606079
137,1.1625602877869898,0.002269470570038776,0.7148551162408323,0.8602614110829879,0.004250595811754465,9.752625373948831e-06,0.7264,0.84775390625,3.9956345558166504
138,1.1460895149075254,0.0022409971879453075,0.7190670091278699,0.8568808886469627,0.0041956668719649315,8.807664926280268e-06,0.7283,0.86748046875,4.03047776222229
139,1.1468881101024395,0.002227699270053786,0.7171517975476324,0.8611838671625877,0.004129224922508001,1.0942751032416709e-05,0.7316,0.86201171875,3.9263834953308105
140,1.1544556131168289,0.00219174185577704,0.7186322893415179,0.8607074192592076,0.004242150578647852,1.1686193829518743e-05,0.7215,0.853515625,3.998830556869507
141,1.1470237264827805,0.002189766387550198,0.7198603883081552,0.8599520313496493,0.004207412712275982,1.1532913958944846e-05,0.7284,0.849609375,3.91670560836792
142,1.151489024259606,0.002215760702989539,0.7194048044632892,0.8599311672911352,0.004186214413493872,1.2043315109622199e-05,0.7313,0.83935546875,4.012770891189575
143,1.134535653250558,0.0022090448408710714,0.7248447184659996,0.8590314436932,0.004152347333729267,1.1234986232011579e-05,0.7325,0.84814453125,3.9688854217529297
144,1.1489976376903301,0.002190001765075995,0.7212554775938695,0.8614685681401467,0.004144360311329365,1.2477183190640062e-05,0.7291,0.86044921875,4.037316799163818
145,1.1358743784378986,0.002183605821765199,0.7235748913823342,0.8590295752700494,0.004205392207950354,9.541666258883197e-06,0.7257,0.858203125,3.985027313232422
146,1.1357952818578603,0.0021415833307772266,0.7242468230578364,0.8574370559380979,0.004231071565300226,8.628731848148163e-06,0.7215,0.83837890625,3.9965949058532715
147,1.1365532388492507,0.002187534862635087,0.727528630470743,0.8598267691476005,0.004129642155021429,1.0190391549258493e-05,0.7325,0.84443359375,3.990851402282715
148,1.1282701297682158,0.002222437639625705,0.7315012873435507,0.8543508101482781,0.00413158256560564,1.1717670531652402e-05,0.735,0.8267578125,4.001608610153198
149,1.1359320660026706,0.0021031419841610654,0.7238406745754943,0.8597147416095344,0.004096565302461386,9.655516805651132e-06,0.7351,0.8546875,3.9404070377349854
150,1.1305058537697306,0.0020970027057492,0.7274792729591837,0.859606528768734,0.004082811065018177,8.619498657935765e-06,0.74,0.85810546875,3.9926323890686035
151,1.1261545298050861,0.002011942620180091,0.7305332884496573,0.8607245464714206,0.0040549119003117085,1.1794280908361543e-05,0.7387,0.85537109375,4.006541728973389
152,1.1178781159070073,0.0021214631139015666,0.7313001204510124,0.8597299225476324,0.004102016799151897,1.2731336937576998e-05,0.7412,0.84619140625,4.044245719909668
153,1.123018926503707,0.00220868782121308,0.7302903155891263,0.8627004039530851,0.004138550721108913,9.7637412181939e-06,0.7363,0.8009765625,4.023761749267578
154,1.116494081458267,0.0021132461878718162,0.7356391439632494,0.8573611512476084,0.004032237455248833,1.0428439964016434e-05,0.7401,0.86025390625,4.036892652511597
155,1.1125260956433354,0.002069144224633976,0.7346540178571429,0.8615654147401148,0.004186338745057583,9.452664926357102e-06,0.7325,0.8404296875,4.0267698764801025
156,1.1070241344218352,0.0021180705148346572,0.7381426752830038,0.8587752361686862,0.0041951872408390045,1.0316162843082566e-05,0.7306,0.86484375,4.036611080169678
157,1.1101841829261,0.0020865141129007146,0.7339934524224729,0.8599520313496493,0.004050482530146837,9.083943950827233e-06,0.7411,0.870703125,3.9864561557769775
158,1.1086659334143814,0.002104734279671494,0.7372866260762118,0.8605327995455995,0.004173340275883675,8.358704690181185e-06,0.7243,0.8572265625,3.9734597206115723
159,1.1053528299137039,0.0021827598007357852,0.7381369921625877,0.8599349041374362,0.0040837302803993225,8.61918306327425e-06,0.7356,0.83486328125,3.9972076416015625
160,1.09654189129265,0.002094135600693372,0.7411283376265545,0.8618254369618942,0.004065890330821276,1.0802560609590728e-05,0.7445,0.85498046875,3.955230712890625
161,1.1052720984634088,0.002123866762433733,0.7384843631666533,0.8577976616061463,0.004026417620480061,1.0116355952050071e-05,0.7373,0.85,3.9617671966552734
162,1.0930783018773915,0.002131041823601236,0.7393536470374282,0.861100333077567,0.004127644933760166,8.946805792220403e-06,0.7345,0.86220703125,3.9417552947998047
163,1.09702425586934,0.0020327659285798365,0.7384520550163425,0.8603486820143096,0.004071585834026337,7.789182745909784e-06,0.7377,0.863671875,3.984808921813965
164,1.092205592564174,0.00216151804340129,0.743020738874163,0.8598893613231425,0.003983709961175919,1.0449563887959812e-05,0.7471,0.8484375,3.943361759185791
165,1.0843649105149873,0.0020942091941833496,0.7449928595095264,0.856947373370735,0.0040148524567484856,9.539829989080317e-06,0.745,0.846484375,3.985137701034546
166,1.0891358511788505,0.002011625742425724,0.7457825018435108,0.8608269983408402,0.0040058596059679985,9.628939551475924e-06,0.7459,0.84501953125,3.978688955307007
167,1.0976925285495058,0.002106309545283415,0.7425253731863839,0.8640404526068239,0.003987055271863937,1.3642471458297223e-05,0.745,0.86171875,3.9956164360046387
168,1.0885335961166693,0.0021275087278716416,0.7462114606584821,0.8551213789959343,0.004004321992397308,1.010310006677173e-05,0.7462,0.85595703125,3.9790539741516113
169,1.0848854999152981,0.0020159172768495523,0.7486580829231106,0.8654336734693877,0.004002388566732407,1.1107509635621682e-05,0.7483,0.8591796875,3.920171022415161
170,1.0780390525350765,0.0020371030788032376,0.751212840177575,0.8628237977319834,0.00395324407145381,8.574652383686043e-06,0.7533,0.86103515625,4.0116705894470215
171,1.055057058528978,0.002137193874436982,0.7562598403619261,0.8602044241768974,0.004031980875879526,1.3141690942575224e-05,0.7433,0.84375,3.9316565990448
172,1.0738952013911034,0.001976874409889688,0.7477944043217873,0.8594547193877551,0.003960194531828165,9.747147487360053e-06,0.7473,0.8537109375,3.9889445304870605
173,1.0604452016402264,0.002018953464469131,0.7538892006387516,0.8639151904047752,0.004173722583800554,1.1599170647969004e-05,0.7345,0.85205078125,3.8780019283294678
174,1.0658700904067682,0.002045498210556653,0.7537259471659757,0.8570991827517139,0.004018337465822697,1.1027776963601355e-05,0.7472,0.853515625,3.9581716060638428
175,1.0792211415816326,0.0019695929118565153,0.7526687310666454,0.8612066774952168,0.003987939562648535,1.0237574315397069e-05,0.7482,0.85625,3.928884267807007
176,1.0524024963378906,0.0020163649198960284,0.7577270974918288,0.8613299934231505,0.003966768737882376,9.512072210782208e-06,0.7475,0.8509765625,3.9386050701141357
177,1.060048161720743,0.002026453310129594,0.7563737363231425,0.8614742512605629,0.004002065397799015,1.0208779713138938e-05,0.7534,0.8533203125,4.007498741149902
178,1.0660331103266503,0.001993307045527867,0.7530084726761799,0.8661207860829879,0.003956455271691084,9.936308742908295e-06,0.7492,0.82978515625,4.00049901008606
179,1.0628924467125718,0.0021175285991357298,0.7548097104442363,0.8595325703523597,0.004037236329168081,9.664112440077588e-06,0.7465,0.8583984375,3.993037700653076
180,1.063720313870177,0.0021128508509421834,0.7552234883211097,0.8631218112244898,0.003950184676796198,9.906380910251755e-06,0.7532,0.8443359375,3.9917845726013184
181,1.054778274224729,0.002054570888986393,0.7581959160006776,0.8625390967544244,0.003969051409512758,1.0274094165652059e-05,0.7511,0.83251953125,4.022054195404053
182,1.0428573452696508,0.002050430799017147,0.7611474017707669,0.8617988119319994,0.004075301345437765,9.254908036382403e-06,0.7435,0.83759765625,3.9991984367370605
183,1.0508525614835778,0.0020591549727381493,0.7608418367346939,0.8606296461455676,0.0039947908371686935,1.1289846952422522e-05,0.7504,0.84150390625,3.9992799758911133
184,1.0544797157754704,0.0020335687666523214,0.7592759424326371,0.8635640825544085,0.004026129841804504,1.1439555237302557e-05,0.7462,0.86494140625,3.986737012863159
185,1.036013934077049,0.0019473038157638237,0.7635997850067762,0.8628162461884168,0.0039216517470777035,1.1145871212647762e-05,0.7542,0.8490234375,4.020483016967773
186,1.0407326367436622,0.0020301597458975656,0.766724022067323,0.8595325703523597,0.00401903735473752,1.3287734873301815e-05,0.7458,0.85234375,4.000020742416382
187,1.0413986517458547,0.0019278057983943395,0.7638920375279018,0.8613774825115593,0.003982740454375744,9.166085874312557e-06,0.7433,0.834375,3.986503839492798
188,1.0253923377212213,0.002021672774334343,0.7687283730020329,0.8601950042101801,0.0038983896374702454,9.230833711626474e-06,0.7566,0.8541015625,3.992689609527588
189,1.0289263822594468,0.002046673273553654,0.7688441373863999,0.858598670180963,0.003966605290770531,8.451705980405677e-06,0.7524,0.866796875,4.024169445037842
190,1.0258575750856984,0.0019847914880635788,0.7696337797203843,0.8646042492924905,0.0038965807761996984,8.555846761737484e-06,0.7592,0.85458984375,4.026392221450806
191,1.0344110605668049,0.001978731885248301,0.7674016368632414,0.8609864371163505,0.003987052943557501,1.0125952940143179e-05,0.7506,0.85556640625,3.9761781692504883
192,1.0391033717564173,0.0020209344065919214,0.7663121126136001,0.8592497377979512,0.0040554022416472435,9.13351777853677e-06,0.7406,0.8580078125,4.017232418060303
193,1.035745114696269,0.001886975400301875,0.7662380763462612,0.8614590703224649,0.003959710709750652,1.5852850992814638e-05,0.752,0.8470703125,4.04709267616272
194,1.0179128062968352,0.001989837203707014,0.7719361441476005,0.8617058578802614,0.00396901136264205,9.257680176233407e-06,0.7517,0.855859375,4.050135135650635
195,1.0258030015595105,0.001978655858915679,0.7693224537129305,0.8582627432686942,0.0038989835884422064,9.199201485898811e-06,0.7567,0.850390625,4.029419898986816
196,1.0155648212043606,0.0018855759075709752,0.7722037179129464,0.8604189814353476,0.003929786384105682,9.734779268910643e-06,0.7574,0.86142578125,3.99084210395813
197,1.0158011767329003,0.0018321932578573422,0.7760568735550861,0.8623626086176658,0.003947000950574875,9.793501703825314e-06,0.7537,0.8529296875,3.9789352416992188
198,1.0071017985441246,0.001983821392059326,0.7753659462442204,0.8631408068598533,0.0038859338965266943,1.0754066352092195e-05,0.7606,0.8775390625,3.9773337841033936
199,1.0164696051149953,0.0018136142467965884,0.7766661352040817,0.8645548917809311,0.0039006900042295456,8.358382729056757e-06,0.7605,0.86591796875,3.934589385986328
200,1.0217394926110093,0.001936517807902122,0.7761270951251594,0.8633647840850207,0.0038836428429931402,1.0312885024177376e-05,0.7576,0.84765625,3.998744487762451


==> reports/report_cifar10_rc-phi.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=1.6', '--logic=rc-phi', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.0002541205321904272,0.0979,0.0,2.384185791015625e-07
1,2.337876611826371,0.20189810772331393,0.1400897454242317,0.1998280311117367,0.00880709383636713,0.00017940935504157096,0.1856,0.269140625,4.262671709060669
2,2.216191817303093,0.03708344576310138,0.18109777022381218,0.0999851908002581,0.008574510924518108,0.00014498586824629456,0.2175,0.157421875,4.165102958679199
3,2.177130874322385,0.03301813894388627,0.20336036292874082,0.11036579949515206,0.008324213325977325,0.0001566223509144038,0.2438,0.0931640625,4.106068134307861
4,2.1390225157445792,0.033796509917901486,0.22034059252057756,0.12904290763699278,0.00817091017961502,0.00015213059668894857,0.2558,0.12861328125,4.122799634933472
5,2.1087923633808994,0.03450047726533851,0.230373849674147,0.15520415987287248,0.008015034720301628,0.00014030594320502132,0.2611,0.21943359375,4.124317169189453
6,2.094408774862484,0.03491407267901362,0.23538667328503668,0.17640382416394293,0.007919001393020153,0.00015073191025294363,0.274,0.19716796875,4.110951900482178
7,2.06758366798868,0.033045552214797665,0.24626077924455916,0.19458743504115514,0.007782542146742344,0.00015718444774392992,0.2894,0.2619140625,4.134744167327881
8,2.0518154222138074,0.034024301840334524,0.25296859351956114,0.2332247714607083,0.0077522024512290955,0.00012677372433245182,0.2884,0.269140625,4.127987861633301
9,2.0297689632493623,0.033839787755693705,0.26225210695850604,0.2459343112244898,0.007600894197821617,0.00014448196452576667,0.3106,0.315625,4.103027820587158
10,2.0184590865154655,0.03432212557111468,0.2681304581311284,0.2759220940726144,0.007581953890621662,0.00015741877723485231,0.3106,0.3984375,4.127025365829468
11,1.9911444527762276,0.03624702229791758,0.2802573028875857,0.28163530388656927,0.007399599067866802,0.00016795806004665792,0.3248,0.358984375,4.126831293106079
12,1.9798253896285076,0.03624604672801738,0.29356473805953043,0.3014607721445512,0.007366460282355547,0.00014492770424112678,0.3454,0.37578125,4.1215479373931885
13,1.9589859320192922,0.03872974064885354,0.30807557397959184,0.3229375372127611,0.007326965220272541,0.00017951543850358576,0.3594,0.39775390625,4.111236333847046
14,1.9449243350904815,0.038743712464157413,0.3194147032134387,0.32211568404217156,0.007191103883087635,0.00016632107144687325,0.381,0.37900390625,4.1158833503723145
15,1.922002364178093,0.041187213391673805,0.33174273432517537,0.34160898169692683,0.007118151523172855,0.00019388528016861528,0.3899,0.32275390625,4.103710651397705
16,1.9139326445910396,0.04234117391158124,0.33842020618672275,0.3530847588363959,0.006941408384591341,0.00020026983111165464,0.4193,0.4236328125,4.109285593032837
17,1.8817281917649873,0.045693382924916794,0.35978309475645726,0.3780730111258371,0.006925567984580994,0.00022706286108586937,0.4173,0.41259765625,4.06084942817688
18,1.8652824868961257,0.05060863494873047,0.3739446523238201,0.38144018212143255,0.006687770131975412,0.00027519839932210743,0.4454,0.46201171875,4.024291753768921
19,1.8387197377730389,0.056972197123936245,0.3829966175312899,0.4125497389812859,0.006745459511876106,0.000273246958386153,0.4401,0.4697265625,4.082064628601074
20,1.8109624434490592,0.0579249518258231,0.3955486064054528,0.43016013320611446,0.006561902351677418,0.0002651754184626043,0.4437,0.48544921875,4.101886749267578
21,1.8001190496950734,0.05673125811985561,0.39888923022211814,0.4322651065125757,0.00644727936014533,0.00025255995569750667,0.4624,0.49189453125,4.028044700622559
22,1.791067629444356,0.05746180670601981,0.4039912710384447,0.44741747330646126,0.006361701525747776,0.0002492598141543567,0.4738,0.4556640625,4.098351955413818
23,1.7666079462790976,0.05798651734176947,0.41423143659319195,0.4556399754115513,0.006285333074629307,0.00026543467538431287,0.4804,0.4759765625,4.082837343215942
24,1.7505929129464286,0.058731283460344584,0.42205721018265707,0.45793474936971856,0.006275405175983906,0.0002506535092834383,0.4779,0.50078125,4.09806227684021
25,1.750054962781011,0.058491877147129605,0.4226683791802854,0.47176983891701213,0.006282620131969452,0.0002832829486578703,0.4885,0.48369140625,4.121058464050293
26,1.7398119556660554,0.060532959140076927,0.4285220710598693,0.46928335695850604,0.00624325405806303,0.00025639761588536203,0.4853,0.54287109375,4.082905530929565
27,1.7252082046197386,0.06070502923459423,0.43523181214624523,0.47866747330646126,0.006119493395090103,0.0002802772505674511,0.4985,0.46962890625,4.105838775634766
28,1.7211146451989,0.06201447272787289,0.4443330959397919,0.4826249881666534,0.006031180266290903,0.0002960200363304466,0.5079,0.5099609375,4.1433491706848145
29,1.6947790651905292,0.0631599523583237,0.450346226594886,0.4906671485122369,0.006060543470084667,0.0002715936570893973,0.5025,0.49560546875,4.178009271621704
30,1.693689774493782,0.06456033064394581,0.4545542658591757,0.48897213838538345,0.005999777931720018,0.00030841646366752684,0.5142,0.5423828125,4.130995988845825
31,1.6839375398596939,0.06452453379728357,0.460491452898298,0.49417289422482863,0.0060119000263512135,0.0003020733129233122,0.5113,0.46025390625,3.980031728744507
32,1.6668615535813935,0.06606910666640924,0.46465585669692683,0.5000114051663146,0.005874533671885729,0.0003072870022151619,0.5328,0.546875,4.081211805343628
33,1.669837017448581,0.06876257974274304,0.47037474963129783,0.5032134542659837,0.005833859089761972,0.0003028160135727376,0.5298,0.52607421875,4.162949562072754
34,1.6519599447444993,0.0706007042709662,0.47811134494080837,0.5153421674455915,0.005746585316956043,0.0003291360626462847,0.5361,0.5748046875,4.097843170166016
35,1.6370698578503666,0.07229338373456683,0.4879149222860531,0.5361982851612325,0.005776975303888321,0.0003351045015733689,0.5295,0.61357421875,4.111148357391357
36,1.6318141392299108,0.07437864128424197,0.4891885251415019,0.5426764585533921,0.005705137737095356,0.0003678860957734287,0.5451,0.56689453125,3.993821620941162
37,1.6188799799705038,0.07617367530355648,0.4911036977962572,0.5529109020622409,0.005564320366829634,0.0003424864844419062,0.5495,0.63359375,4.100814580917358
38,1.60870361328125,0.07762227739606585,0.4959760782670002,0.5540421544289102,0.005680928472429514,0.0003555467410478741,0.5503,0.6,4.192249536514282
39,1.5985161917550224,0.07807620204224879,0.4987643494897959,0.5575004499785754,0.005596410017460585,0.000353966694092378,0.5496,0.5794921875,4.1348161697387695
40,1.577102194027025,0.07994024121031469,0.508061155980947,0.5638476391227878,0.005454209633171558,0.00033657177118584514,0.5662,0.62275390625,4.119181394577026
41,1.574993522799745,0.08120570863996233,0.5109386444091797,0.5743705983064613,0.005420320201665163,0.00036452102358452976,0.5735,0.6095703125,4.102579355239868
42,1.5673740931919642,0.08525602184996313,0.5111455333476164,0.5786716305479711,0.005453070160001516,0.0003605330130085349,0.569,0.575390625,4.076083660125732
43,1.5427839318100287,0.08765271245216837,0.5236576625279018,0.5933381294717595,0.005363998468965292,0.0003704556729644537,0.5741,0.5818359375,4.100492000579834
44,1.5363104684012276,0.0891698525876415,0.5285338576959104,0.5909541383081552,0.005243842955678701,0.0003902780299540609,0.5907,0.5888671875,4.038647413253784
45,1.5256900398098692,0.09315627934981366,0.5338446947993064,0.6023179268350407,0.0053074243478477,0.00040908087976276875,0.5877,0.55458984375,4.167764902114868
46,1.5035814557756697,0.09613177241111288,0.5441778144057916,0.6121499976333307,0.005139697343111038,0.00042311777360737324,0.6058,0.6310546875,4.048934459686279
47,1.4849886213030135,0.09666364046992088,0.5576655718745017,0.6188691976119061,0.0050071231089532375,0.0004199231625534594,0.6222,0.63369140625,4.071547269821167
48,1.4714045621910874,0.09726698544560647,0.5667934417724609,0.6213025462870695,0.005033868830651045,0.0004197888192720711,0.6182,0.6359375,4.158972501754761
49,1.4690891188018176,0.10012005786506498,0.5700144865074936,0.6247114843251754,0.004921288229525089,0.0004239082336425781,0.628,0.62890625,4.103106260299683
50,1.456217707419882,0.10119759306615712,0.5742244331204162,0.6277522262261839,0.005006046034395695,0.0004185492289252579,0.6142,0.62373046875,4.1246337890625
51,1.4433512784996811,0.10346457422996054,0.5834187488166653,0.6369408198765346,0.004774783737957478,0.0004389436508063227,0.6419,0.625390625,4.091333389282227
52,1.42964810741191,0.10526617205872828,0.5915709904261998,0.6385295245112205,0.004780428949743509,0.00043792719952762127,0.6422,0.623828125,4.118786096572876
53,1.4190806174764827,0.10908569608415876,0.5953804327517139,0.6469607839778978,0.004640888888388872,0.0004482047806959599,0.6538,0.67822265625,4.131603717803955
54,1.4024894870057398,0.11236525555046237,0.6037206065898039,0.6580114559251435,0.0045524355955421925,0.00048671706463210285,0.6596,0.67470703125,4.0736494064331055
55,1.383169835927535,0.11478543768123704,0.6089479485336615,0.6713340136469627,0.004580153618007898,0.0004537573258858174,0.662,0.72744140625,4.036353349685669
56,1.372334538673868,0.11604640921767877,0.6122638935945472,0.6906982733278858,0.00464650010690093,0.0004687333421315998,0.6584,0.708203125,4.109630346298218
57,1.352441437390386,0.118219755133804,0.6215663832061145,0.6949025368203923,0.004434645175933838,0.0004945819964632392,0.6654,0.74462890625,4.115339994430542
58,1.3494264252331791,0.11793471355827487,0.6223047217544244,0.7010522959183674,0.004390547517687082,0.000481201073853299,0.6668,0.71767578125,4.106700897216797
59,1.3355104096081791,0.11877235101193798,0.6271695117561185,0.7047137046346859,0.004426824860274792,0.0004865035880357027,0.6713,0.73427734375,4.122240781784058
60,1.3476409912109375,0.11985119994805783,0.6243299756731305,0.7115524447694117,0.004413037560880184,0.0004956416669301689,0.668,0.77041015625,4.05835223197937
61,1.3202590942382812,0.11832505829480229,0.6317761479591837,0.7150316822285555,0.004354123026132584,0.0004888364928774536,0.6731,0.76337890625,4.105537414550781
62,1.3002662658691406,0.11902414049421038,0.637495079819037,0.7243645337163186,0.004368370398879051,0.00047682717558927834,0.6712,0.76396484375,4.11724328994751
63,1.301857617436623,0.1193466770405672,0.6371097564697266,0.7259417942592076,0.004224400036036968,0.00046412591473199427,0.6807,0.79853515625,4.109274387359619
64,1.2980013477558991,0.12024968984175702,0.6409191987952407,0.7295861536142777,0.0043055210262537,0.0005087396712042391,0.6808,0.75849609375,4.11238169670105
65,1.2928736161212533,0.11820853486353038,0.640909700977559,0.7342762849768814,0.0042173536494374275,0.00046836776891723275,0.6837,0.801953125,4.117763519287109
66,1.2808862802933674,0.1190870829990932,0.644795086919045,0.7404792162836814,0.00418177479878068,0.0004900667699985206,0.6892,0.748828125,4.120826482772827
67,1.2750572671695632,0.1190131343140894,0.6508063102255062,0.7435408611686862,0.0041054617613554,0.0005015894421376288,0.6985,0.8052734375,4.075259447097778
68,1.260546703727878,0.11888509867142658,0.6536837986537388,0.7503625519421636,0.0041153281927108765,0.0004994833143427968,0.6967,0.79189453125,4.0386316776275635
69,1.248409349091199,0.11906972223398637,0.6577912155462771,0.7538094812509964,0.004075629636645317,0.0004603907582350075,0.6962,0.7755859375,4.009685754776001
70,1.2496167397012516,0.11863685140804368,0.6570111488809391,0.7543428382095025,0.004202900920063257,0.00046699022641405463,0.6882,0.7859375,4.118410348892212
71,1.2456344293088328,0.11828353453655632,0.6573717545489876,0.7554152352469308,0.004057834856212139,0.00047647784231230617,0.7021,0.7869140625,4.073046922683716
72,1.2412143629424426,0.11914162733116929,0.6603612315898039,0.7643096301020408,0.0040648626163601875,0.00045884883729740977,0.696,0.7822265625,4.134782552719116
73,1.2328143995635363,0.11785600623305963,0.6639334231006856,0.7584085269850127,0.004028628580272198,0.00046876113628968596,0.7024,0.77177734375,4.126642465591431
74,1.2187227521623885,0.11920796608438297,0.6688076719945791,0.7671529808822943,0.003986730705946684,0.0004790124366991222,0.6997,0.7896484375,4.1014440059661865
75,1.225179555464764,0.11821121099043866,0.6698820153061225,0.772503677679568,0.003995399922132492,0.00047425992670468986,0.7023,0.8236328125,4.140102863311768
76,1.211592538016183,0.11913760827512157,0.6713017833476164,0.7746124267578125,0.00400871317833662,0.00047242717118933797,0.7071,0.78623046875,4.143600225448608
77,1.1976531671018016,0.11846257229240573,0.6767796107700893,0.7753412674884407,0.003954833373427391,0.0004792281542904675,0.707,0.782421875,4.113699436187744
78,1.2065172779316804,0.11841932608156788,0.6750504629952567,0.7812993575115593,0.0038986406289041042,0.0004767106438521296,0.709,0.82724609375,4.13305139541626
79,1.1975235452457351,0.11909365167423171,0.6760963128537548,0.7792930603027344,0.003931759390980005,0.000492284307256341,0.7117,0.7998046875,4.150936841964722
80,1.1901875710000798,0.11976572932029257,0.6819690003687021,0.7829696499571508,0.00394925381988287,0.00047308759531006217,0.7115,0.7689453125,4.0550408363342285
81,1.1796460054358657,0.11853451631507095,0.682322054493184,0.7850556665537308,0.004051606170833111,0.00047153737978078425,0.6979,0.8041015625,4.121309518814087
82,1.1734717232840401,0.11872252639459104,0.6840378897530692,0.7880299626564493,0.003867505583912134,0.0005066720768809319,0.7098,0.81083984375,4.129697561264038
83,1.1712957888233417,0.11878670478353695,0.6859169784857302,0.7934565641442124,0.0038511736784130335,0.00048827403225004673,0.7151,0.77705078125,4.1211864948272705
84,1.1859193140146684,0.11869252457910655,0.6832862386898119,0.7895389479033801,0.003856922499835491,0.00047025163075886667,0.7176,0.81533203125,4.111358404159546
85,1.1667276499222736,0.11703931068887516,0.6892063374422035,0.7946011290258291,0.0037982237990945578,0.000474977568956092,0.7188,0.81962890625,4.111795902252197
86,1.1570260184151786,0.11639029639107841,0.6895840703224649,0.7928074428013393,0.003835627343505621,0.0004667746543418616,0.7194,0.8046875,4.107711553573608
87,1.1661420549665178,0.11570275559717295,0.6904629298618862,0.7989799343809789,0.0037490916438400745,0.0004718609561678022,0.7255,0.7935546875,4.087707996368408
88,1.1512747784050144,0.11734224825489278,0.6961173232720823,0.8002308436802456,0.003810204565525055,0.0004869095282629132,0.7216,0.7794921875,3.9504621028900146
89,1.126175238161671,0.11706143982556401,0.7020867795360332,0.801916317063935,0.0037540136836469173,0.00046987872337922454,0.7239,0.7896484375,3.994307518005371
90,1.142850214121293,0.117294506150849,0.7009782596510283,0.8011855300591917,0.0037830194924026728,0.0004937720950692892,0.7264,0.836328125,4.095555782318115
91,1.1359022490832271,0.11633655976276008,0.700395545180963,0.8071189413265306,0.003678825218230486,0.00048715341836214066,0.7282,0.824609375,3.967181444168091
92,1.1256778483488121,0.11629482191436145,0.7023354355169802,0.805674494529257,0.0037796655669808388,0.000490124337375164,0.7322,0.8037109375,4.085785150527954
93,1.1159263143734055,0.11699015753609794,0.7047288855727838,0.8104633409149793,0.003737565828487277,0.00047213080688379705,0.7254,0.83193359375,4.076375722885132
94,1.1369188269790338,0.11628678380226602,0.7019614394830198,0.8105355087591677,0.0038053535390645266,0.0004710005596280098,0.7212,0.80830078125,4.02962589263916
95,1.1245438711983817,0.11656393323625837,0.7042505692462532,0.815271182936065,0.0037132399156689644,0.000486853503389284,0.7331,0.78486328125,4.003215312957764
96,1.114259992327009,0.11544707356667032,0.7059930295360332,0.8117920233278858,0.0037701334804296494,0.000455969653557986,0.7216,0.81416015625,4.104049205780029
97,1.1115391011140785,0.1152825842098314,0.7109090065469548,0.8127087962870695,0.0037246420979499817,0.0004908624105155468,0.7235,0.8060546875,4.101690769195557
98,1.1117662702287947,0.11484126655422912,0.710235206448302,0.8094782926598374,0.0037543028593063354,0.0004828363307751715,0.727,0.815234375,4.023236513137817
99,1.080898752017897,0.11499974192405234,0.7160148620605469,0.8200448483836894,0.003636248642578721,0.00046979219769127667,0.7361,0.8115234375,3.973076343536377
100,1.0895969624422035,0.11513845288023657,0.7115505763462612,0.821278630470743,0.003698438173159957,0.000475572538562119,0.7304,0.85517578125,4.09277081489563
101,1.0876634558852838,0.11473266445860571,0.7177421414122289,0.8159089380381058,0.003636350855231285,0.00045199383748695254,0.7366,0.8634765625,4.090386629104614
102,1.0885502562230946,0.11409897706946548,0.7178730867346939,0.8147074641013632,0.0036982111632823944,0.00047437672037631273,0.7238,0.808984375,4.1240692138671875
103,1.0974820973921795,0.11554144839851224,0.7158326129524075,0.8196405683244977,0.00364514347165823,0.0004949082504026592,0.7376,0.830859375,4.122809886932373
104,1.068527533083546,0.1140899658203125,0.7212972057108976,0.8237328042789381,0.0035632746294140816,0.000483151146909222,0.7407,0.822265625,4.060830354690552
105,1.0638567866111288,0.11428015572684151,0.724968112244898,0.8225978150659677,0.0035669824574142694,0.00045379309449344873,0.7357,0.84130859375,4.100086688995361
106,1.0724869552923708,0.11361887990211954,0.7219615858428332,0.8241314012177137,0.0035384700167924166,0.0004789215454366058,0.7409,0.83671875,4.123136043548584
107,1.0475812639508928,0.1142238694794324,0.7323022959183674,0.8312777305135921,0.0035716407001018524,0.00048540334682911634,0.7378,0.83408203125,4.136333227157593
108,1.0763644782864317,0.11396610493562659,0.7247232709612165,0.8339767456054688,0.0036924006417393684,0.00047988566802814603,0.725,0.80087890625,4.1230103969573975
109,1.0578687239666373,0.11383755353032327,0.7299714380381058,0.8336465018136161,0.0036361052189022303,0.0004533040337264538,0.7425,0.8296875,4.131689548492432
110,1.049957508943519,0.11328230098802217,0.7295254298618862,0.82994523340342,0.003553905291482806,0.00045997370034456253,0.7414,0.7923828125,4.1062376499176025
111,1.057573668810786,0.11437017090466557,0.7326818972217793,0.8334623842823262,0.0036060691345483065,0.00048740601050667465,0.7382,0.828125,4.131532192230225
112,1.0453476419254226,0.11377872739519392,0.7327122590979751,0.8402765235122369,0.0035632781218737364,0.00045338686322793365,0.7432,0.867578125,4.144934892654419
113,1.0305277766013632,0.11263232328453843,0.7324959112673389,0.8354288217972736,0.003504610387608409,0.0004829979734495282,0.7455,0.8015625,4.160570383071899
114,1.0279915478764747,0.11232261268460021,0.7388961947694117,0.8375090774224729,0.003520346712321043,0.00047039063065312803,0.7452,0.84736328125,4.158575773239136
115,1.0218185891910476,0.11238081601201272,0.7379206443319515,0.8393787461884168,0.003551639849320054,0.0004998397780582309,0.7483,0.83515625,4.151790618896484
116,1.0278089095135123,0.11248495140854194,0.7393555933115433,0.8409275911292251,0.0037173826713114977,0.00047348340740427375,0.7342,0.83017578125,4.140868425369263
117,1.0095424262844785,0.11298961055522062,0.741067613874163,0.8366815216687261,0.0035002136137336493,0.0004719850840047002,0.7498,0.79892578125,4.105352163314819
118,1.022200837427256,0.1123602244318748,0.7409670304278938,0.8420872590979751,0.0034600147046148777,0.00046116436715237796,0.7494,0.81171875,4.0953593254089355
119,1.0198723929268974,0.11257777895246233,0.7452927414251833,0.8415747661979831,0.003437322098761797,0.0004864028887823224,0.7522,0.83076171875,4.130605697631836
120,1.0099730199697066,0.11333329336983818,0.7455793886768575,0.845401296810228,0.0034909651149064302,0.0004752892709802836,0.7474,0.85732421875,4.132080078125
121,1.0229148864746094,0.11217295393651845,0.7426449522680166,0.8484477607571349,0.0034560549538582563,0.00046745853614993393,0.7527,0.8275390625,4.113866567611694
122,0.9849634754414461,0.11095387595040458,0.7513362339564732,0.8456385865503427,0.00346751743927598,0.00046173084410838783,0.7544,0.83779296875,4.095473051071167
123,1.0051298336106904,0.11113405227661133,0.7475647439762038,0.8418804090850207,0.0034130678977817297,0.00046282963012345135,0.756,0.85537109375,4.112694501876831
124,0.9994622055365114,0.11016013670940789,0.75013289159658,0.8575092237822863,0.003541521029546857,0.0004919702187180519,0.7474,0.808984375,4.11721134185791
125,0.9953386734943,0.11182830771621392,0.7500607237523916,0.8482693263462612,0.0035078800283372402,0.0004616882652044296,0.7461,0.85517578125,4.089737415313721
126,0.9885271033462213,0.10954246715623506,0.7539821546904895,0.8508146636340083,0.0034808539785444736,0.0004664071020670235,0.7473,0.83115234375,4.038099527359009
127,0.9869151212731186,0.11003266548623844,0.7546882629394531,0.8549107142857143,0.0034169983118772507,0.00046585171367041767,0.7527,0.8478515625,4.127016067504883
128,0.9824036578742825,0.10987271094808773,0.7562067460040657,0.8522913407306282,0.0034365153405815363,0.00045849941670894623,0.7553,0.8130859375,4.109976530075073
129,0.9826537151725925,0.11066461096004564,0.755236800836057,0.8513878802863919,0.0034804530441761017,0.000471629376988858,0.7584,0.81875,4.053760051727295
130,0.980354542634925,0.11077137382663026,0.7570191208197146,0.8524355985680405,0.0034495436120778322,0.0004600105166900903,0.748,0.84853515625,4.081405878067017
131,0.9570392686493543,0.11033890198688118,0.7612385652503189,0.8580918604013871,0.003461695509031415,0.0004553130129352212,0.7598,0.82216796875,4.0893261432647705
132,0.9711560619120695,0.11052934490904516,0.7592626299176898,0.8578166572415099,0.00343031482771039,0.00047075471957214177,0.7501,0.863671875,4.0816051959991455
133,0.9554706495635363,0.11024743683484135,0.7638693050462373,0.860510067063935,0.003367121797055006,0.00045743121881969273,0.7581,0.84775390625,4.090569019317627
134,0.9659646481883769,0.1097520906098035,0.7621495772381218,0.8580140872877471,0.003343875054270029,0.00046938765444792807,0.7595,0.83291015625,4.047467947006226
135,0.9668647610411352,0.11026170302410515,0.7632352867904975,0.8565544595523756,0.0033626575022935867,0.00045381850213743746,0.7569,0.82705078125,4.1224565505981445
136,0.9809860696597975,0.11105167622468909,0.7563358229033801,0.8614173422054369,0.003432566300034523,0.0004718599666375667,0.7496,0.86865234375,4.111005544662476
137,0.958794963603117,0.1102799298811932,0.763692739058514,0.862504920180963,0.0033952761441469193,0.00048377661732956767,0.7557,0.84443359375,4.129012107849121
138,0.945299888143734,0.11022417885916573,0.7684151785714286,0.8654526691047513,0.0033241405617445707,0.00046775711234658957,0.7615,0.8392578125,4.114392042160034
139,0.9422719527264031,0.10870268880104532,0.7682140116788903,0.8584221820442044,0.003424048190936446,0.0004597343213390559,0.7508,0.86142578125,4.090383529663086
140,0.9533186931999362,0.10952339366990693,0.7696603268993144,0.859659700977559,0.003439424093812704,0.00044796164729632437,0.7537,0.8296875,4.11052942276001
141,0.9476870322714046,0.10865191050938197,0.767879953189772,0.8611857355857382,0.0035164239816367626,0.0004774290428031236,0.753,0.86015625,4.097427606582642
142,0.9509738221460459,0.10867294000119579,0.7700152494469468,0.862901648696588,0.0033043213188648224,0.0004657562531065196,0.7661,0.8701171875,4.056301593780518
143,0.9298435911840323,0.10805159198994539,0.7738209160006776,0.8615065594108737,0.003389796009287238,0.000467078760266304,0.7597,0.85322265625,4.098092794418335
144,0.940483248963648,0.10833774294172015,0.7749901596380739,0.8680700963857223,0.0033323164097964764,0.0004821469192393124,0.7664,0.87060546875,4.094724416732788
145,0.9234190960319675,0.10994958877563477,0.7755367512605629,0.8671818168795838,0.0032441008370369673,0.00046421599108725786,0.7695,0.84130859375,3.9576988220214844
146,0.9363534109933036,0.1088357652936663,0.7711844930843431,0.862146182936065,0.003360083792358637,0.00048558847629465163,0.758,0.87265625,4.132621765136719
147,0.9290136220503826,0.10834182038599131,0.7758233985122369,0.8665440617775431,0.003364268457517028,0.0004649574984796345,0.7579,0.84189453125,4.135422945022583
148,0.9230836362254863,0.10811416470274633,0.7773627456353636,0.8659101213727679,0.003317883936688304,0.00047615551738999784,0.7597,0.83154296875,4.15204119682312
149,0.9226183988610093,0.10814484771417111,0.7755025746871014,0.8706362977319834,0.003337325295433402,0.0004777618160005659,0.7578,0.8830078125,4.0972113609313965
150,0.914937077736368,0.10849342540818818,0.7792228387326611,0.873046875,0.0034352485090494156,0.0004718218697234988,0.7541,0.885546875,4.104901552200317
151,0.9201650814134248,0.10885877998507752,0.7787293414680325,0.8748025699537627,0.0032941047102212906,0.00047036149771884084,0.7636,0.8814453125,4.1164655685424805
152,0.9050553769481425,0.10867386448140047,0.7812310043646364,0.8776307397959183,0.0032541065011173487,0.0004678856348618865,0.7669,0.8591796875,4.092011213302612
153,0.9140990899533642,0.107074786205681,0.7809956608986368,0.8721357851612325,0.0033586774952709675,0.0004640563274733722,0.7659,0.8328125,4.111443996429443
154,0.9095453534807477,0.10758006816007654,0.7810620677714445,0.874508371158522,0.003284615697339177,0.00046860912698321044,0.7666,0.868359375,4.076039791107178
155,0.9049486432756696,0.10773152721171476,0.7820168320013552,0.8755618504115513,0.0034638086799532175,0.0004591993347276002,0.7584,0.8869140625,4.084740877151489
156,0.8945616118761958,0.10710131392187001,0.7888062924754863,0.8781735945721062,0.0034599925857037306,0.00045940664131194353,0.757,0.8751953125,4.1161558628082275
157,0.898406593167052,0.10785745114696269,0.7854447656748246,0.8794604710170201,0.0034670999739319086,0.00045024306746199727,0.7544,0.84951171875,4.096371173858643
158,0.9020078230877312,0.10742378234863281,0.7848392408721301,0.873272720648318,0.0033806143328547478,0.00045451876940205693,0.7606,0.85,4.1017374992370605
159,0.8999388558523995,0.10676768361305704,0.7869385699836575,0.8812997000558036,0.0032686430495232344,0.00045816096826456487,0.7664,0.8431640625,4.1294262409210205
160,0.8838654342962771,0.10714100818244779,0.7884949664680325,0.8803981080347177,0.003362585324794054,0.0004531815939117223,0.7633,0.84365234375,4.118146181106567
161,0.900576688805405,0.10749266098956672,0.7868948955925144,0.8786462277782207,0.0032526678405702114,0.0004591795732267201,0.7701,0.886328125,4.122232675552368
162,0.8835488922741949,0.1073925154549735,0.7925758361816406,0.882189925836057,0.0035088632721453905,0.00046011217636987567,0.7613,0.83310546875,4.119999647140503
163,0.8801707832180724,0.10730635389989736,0.7925341080646126,0.8824689436932,0.003277287119999528,0.00046269921585917473,0.7659,0.838671875,4.129968643188477
164,0.8770027939154177,0.1078469704608528,0.7933958403918208,0.8812162438217475,0.003234174335375428,0.00045919150579720736,0.7689,0.8814453125,4.125849485397339
165,0.8623362171406649,0.10708406020183953,0.7984408943020568,0.885699447320432,0.003253377042710781,0.00047200193512253463,0.7717,0.88173828125,4.123120069503784
166,0.869293212890625,0.10704397668643874,0.7953546485122369,0.8874798988809391,0.0032428482081741095,0.00045153754763305187,0.77,0.89599609375,4.099827527999878
167,0.8767784274354273,0.10575203019745495,0.7958861370475925,0.8850996834891183,0.0033748839050531387,0.0004681452119257301,0.764,0.86806640625,4.149951457977295
168,0.8786570490623007,0.1056864407597756,0.7931528675312899,0.8780312051578444,0.003319146577268839,0.00044655168312601745,0.7663,0.89560546875,4.134039640426636
169,0.8655295858577806,0.10728282344584562,0.7971786966129225,0.8878329530054209,0.003231252543628216,0.00047975461347959936,0.7748,0.88984375,4.075255632400513
170,0.8579451113331075,0.10718652180262975,0.802502846231266,0.8884308484135842,0.0032281698659062386,0.00046521995682269335,0.7729,0.86650390625,4.09870982170105
171,0.8465752893564652,0.10568546762271804,0.8040516133211097,0.886834514384367,0.0031720895785838366,0.00047608217573724687,0.7763,0.876953125,4.079334497451782
172,0.8634682480169802,0.1067639954236089,0.799720219203404,0.8885484812211017,0.0031826503109186888,0.00045954957022331655,0.7737,0.85107421875,4.049769401550293
173,0.8426014647191885,0.10480591715598593,0.8044369755959024,0.8901068239795918,0.003218754194676876,0.0004543870745692402,0.7746,0.89384765625,4.07305383682251
174,0.856272249805684,0.10646998152440908,0.7999935539401307,0.8953170776367188,0.0032471828162670135,0.0004796037683263421,0.7734,0.8837890625,4.107612371444702
175,0.8646260475625798,0.10532998065559232,0.7983763558523995,0.8901220049176898,0.003341884817928076,0.00047196776722557843,0.7654,0.8650390625,4.092678070068359
176,0.842480484320193,0.10493274610869739,0.8049475222217793,0.8890534225775271,0.003178172279149294,0.00044406726374290884,0.7788,0.8525390625,4.142780303955078
177,0.84475412174147,0.10547483210660974,0.8037156864088408,0.8902130905462771,0.0031930406112223864,0.00046299738460220397,0.7776,0.91806640625,4.1698596477508545
178,0.8541793044732542,0.10502206062784,0.8012026572714046,0.8897594529755262,0.0031617386266589165,0.0004685208259616047,0.7766,0.85615234375,4.1516337394714355
179,0.849735571413624,0.1052792315580407,0.8045736040387835,0.8894785666952327,0.003144330345094204,0.00046202901285141706,0.7769,0.88466796875,4.116392374038696
180,0.8378652455855389,0.10629879698461416,0.807606755470743,0.8954518376564493,0.0031654115300625563,0.00045717376633547246,0.7834,0.86396484375,4.147831678390503
181,0.8316969579579879,0.10622163694732044,0.8108714356714365,0.8976593017578125,0.0031993058510124683,0.00048346680705435574,0.7774,0.848828125,4.090595006942749
182,0.8189920697893415,0.10459081494078344,0.8106189649932238,0.8968582931829958,0.003262448823079467,0.00046218233183026314,0.7756,0.85673828125,4.137478590011597
183,0.827806433852838,0.10519712798449458,0.8105734221789301,0.8951841860401387,0.003237011143937707,0.0004499217320699245,0.7787,0.87216796875,4.148267984390259
184,0.8446877148686623,0.10613135902249084,0.8060161824129066,0.8975472742197464,0.003183152060955763,0.00047881979844532907,0.7756,0.8810546875,4.136598110198975
185,0.8205032348632812,0.10419096265520368,0.8099679752272002,0.8972056641870615,0.003232586896046996,0.00047411402920261025,0.7767,0.888671875,4.120880603790283
186,0.8267418997628349,0.10482673255764709,0.8143867181271923,0.8999673493054449,0.003218053374439478,0.0004581004905048758,0.7785,0.861328125,4.1540727615356445
187,0.8276709731744261,0.10529924898731466,0.8130276738380899,0.899895259312221,0.003241518046706915,0.00047761425958015025,0.7721,0.90244140625,4.110832214355469
188,0.8052407089544802,0.10417020564176599,0.8147207766163106,0.8999028108557876,0.003203462576493621,0.0004610332252923399,0.7816,0.9,4.141478538513184
189,0.8055149000518176,0.10437548890405772,0.8175982261190609,0.8927280659578285,0.0031670588068664074,0.00044754426926374435,0.7807,0.905859375,4.087363243103027
190,0.8085478957818479,0.10370924034897162,0.8183764243612484,0.8992726851482781,0.003181201172992587,0.00046994321746751666,0.7801,0.87119140625,4.079412221908569
191,0.8125634485361527,0.10354746604452328,0.8173970592265226,0.9063107237523916,0.003113259794190526,0.0004803091869689524,0.7853,0.8865234375,4.117232799530029
192,0.8176043763452646,0.10420881972020986,0.8163740197006537,0.8962262212013712,0.0032877803314477205,0.0004797735600732267,0.7742,0.844921875,4.101555109024048
193,0.8121641509386958,0.10362290362922513,0.8157343183244977,0.9040615315340004,0.003221936756744981,0.00047884590458124876,0.7782,0.87412109375,4.09604549407959
194,0.7923795738998725,0.10251831521793288,0.8209085269850127,0.9047448294503349,0.003205924527719617,0.0004663341969717294,0.7804,0.8638671875,4.095715761184692
195,0.8062491903499681,0.10235113027144452,0.8182549768564652,0.9029112835319675,0.0031755538657307625,0.0004821529146283865,0.7825,0.887109375,4.007989883422852
196,0.7852014035594707,0.10263410879641163,0.8239321027483258,0.9020912793217873,0.0031933241989463568,0.000465247081592679,0.7831,0.907421875,4.093269348144531
197,0.792305226228675,0.10228725355498645,0.8236151714714206,0.9019109764877631,0.0031555555760860443,0.0004849243850912899,0.783,0.851171875,4.130989074707031
198,0.782851082938058,0.10282673154558454,0.8262610922054369,0.9043994047203843,0.003129255957901478,0.0004618501116055995,0.7825,0.88623046875,4.1398725509643555
199,0.796234130859375,0.10373019198982084,0.8234329223632812,0.9021254558952487,0.0032570709008723497,0.00047095559420995414,0.7808,0.8728515625,4.100338935852051
200,0.7950409091248805,0.10266897629718391,0.825543617715641,0.9003109056122449,0.003163563786074519,0.00047977190115489066,0.7748,0.86484375,4.097170114517212


==> reports/report_cifar10_rc-s.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=0.8', '--logic=rc-s', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.00021984106570016593,0.0979,0.0,2.384185791015625e-07
1,2.2858414941904495,0.2632136247595962,0.16542532006088567,0.10005921733622648,0.008668043650686741,0.00033937804982997477,0.2136,0.155859375,4.276072025299072
2,2.179772513253348,0.06727525652671347,0.20629100410305723,0.11730138622984594,0.008374510332942009,0.00026753838756121695,0.2653,0.1193359375,4.072491407394409
3,2.128132878517618,0.07040299688066755,0.235033638623296,0.13067715508597239,0.008073622360825539,0.00032110465690493584,0.2919,0.13076171875,4.140679121017456
4,2.0822757020288583,0.07857489099307936,0.25486479000169404,0.1554224345148826,0.007837249897420406,0.00041414203587919474,0.3269,0.20712890625,4.1699323654174805
5,2.0487465371890945,0.08235949886088469,0.2708162580217634,0.189899172101702,0.007714629173278809,0.00036597237340174615,0.3279,0.241796875,4.130021810531616
6,2.030500450912787,0.08717876551102618,0.2875743982743244,0.22307761834592235,0.007598312105983496,0.00043056649155914783,0.3518,0.24775390625,4.1449501514434814
7,1.9915569071867028,0.09568733098555585,0.3147700952023876,0.24651323046003068,0.007377443369477987,0.0004882151843048632,0.3801,0.273046875,4.103942632675171
8,1.9633127329300861,0.10825448133507554,0.33473030401735887,0.26060647380595303,0.007184145972132683,0.0005419899825938046,0.4025,0.3353515625,4.163581609725952
9,1.9214050915776466,0.12370540657821967,0.3569454660221022,0.2819712697243204,0.006982928141951561,0.0006179277552291751,0.4206,0.3306640625,4.165970325469971
10,1.8920985630580358,0.13651618179009886,0.3733790261404855,0.32393023432517537,0.006783595774322748,0.0007076218025758862,0.4475,0.36123046875,4.141392469406128
11,1.84733924087213,0.14445664931316765,0.3929444527139469,0.33001167920171,0.006639967206865549,0.0007260240381583571,0.4569,0.37509765625,4.1633007526397705
12,1.8375807781608737,0.14915084838867188,0.4035679953438895,0.350831751920739,0.006596206687390804,0.000641458376776427,0.4715,0.380078125,4.067615270614624
13,1.8061683810487086,0.1563368038255341,0.41813009612414304,0.35927250920509807,0.006494298577308655,0.0007962140953168273,0.4851,0.3931640625,4.13832688331604
14,1.787667566416215,0.16549404299989037,0.432466273405114,0.35374910004284915,0.006273298524320126,0.0007967590354382992,0.5058,0.41396484375,4.164131164550781
15,1.754803248814174,0.17841339111328125,0.44501448650749365,0.36778730275679605,0.006185715086758137,0.0009479370783083141,0.5157,0.31640625,4.093283176422119
16,1.7382778245575574,0.18784038387999244,0.45494336498026944,0.3804095132010324,0.005970296915620565,0.0009399204864166677,0.5333,0.41708984375,4.126613140106201
17,1.6965803808095503,0.19696111095194913,0.47507819350884883,0.405642606774155,0.0059038251638412476,0.0009170116973109543,0.5369,0.4361328125,4.192330837249756
18,1.6902037640007175,0.20385712993388272,0.4767732036357023,0.4088200160435268,0.005871947389096022,0.0010566865094006062,0.5551,0.49091796875,4.205826044082642
19,1.677937566017618,0.2117207585548868,0.48353603907993864,0.4134304280183753,0.005820587743073702,0.0010822922922670841,0.5651,0.44736328125,4.210873365402222
20,1.6511202442402741,0.21977307845135124,0.4962228268993144,0.41891020171496335,0.0056858183816075325,0.0010284387972205877,0.5695,0.42919921875,4.1950976848602295
21,1.6324006683972416,0.22265128700100645,0.5079833439418248,0.42028251959353075,0.005529159214347601,0.0011076435912400484,0.5778,0.469921875,4.201246738433838
22,1.6228463309151786,0.23272578570307517,0.511908550651706,0.43672748487822866,0.005510191898792982,0.001047821482643485,0.5753,0.4794921875,4.169203042984009
23,1.5923751519650828,0.23880329910589723,0.5218715667724609,0.4498868669782366,0.0053209648467600346,0.001217990997247398,0.5936,0.47470703125,4.167840480804443
24,1.5608005134426817,0.2522094493009606,0.5321269132653061,0.4558297760632573,0.005323156714439392,0.0010853731073439121,0.5875,0.52763671875,4.15710973739624
25,1.5623961468132175,0.2568818890318579,0.5330380031040737,0.47504592428402026,0.005342185962945223,0.0011957944370806217,0.5926,0.5259765625,4.094261407852173
26,1.538890605070153,0.2667915577791175,0.5440563669010084,0.4779594966343471,0.0050926199182868,0.0011931329499930143,0.61,0.544921875,4.1354663372039795
27,1.5209735169702647,0.27394041723134566,0.5487503129608777,0.4972230950180365,0.005031874869018793,0.001251811976544559,0.6169,0.5662109375,4.111315011978149
28,1.50895052540059,0.28086189347870494,0.5559478292659837,0.4992483489367427,0.005055783316493034,0.0012015431420877576,0.6172,0.55419921875,4.176270246505737
29,1.4795761108398438,0.28662072395791816,0.5634908092265226,0.511272702898298,0.004965674132108688,0.0012407152680680156,0.6235,0.504296875,4.151719093322754
30,1.4817808501574459,0.28727165533571825,0.5582445105727838,0.5085736488809391,0.004964076913893223,0.0012927467469125986,0.625,0.56220703125,4.169701814651489
31,1.46903353321309,0.28721254699084225,0.5719182929214166,0.5167126169010084,0.0048986575566232204,0.0012686336413025856,0.6253,0.518359375,4.1485912799835205
32,1.4525378480249522,0.2900790778958068,0.5729261515091877,0.5275772250428492,0.0047905840910971165,0.0012942746980115771,0.6352,0.5865234375,4.132140636444092
33,1.4508981510084502,0.294744822443748,0.5786621716557717,0.5304983489367426,0.00471796840429306,0.0013347729109227657,0.6456,0.5513671875,4.1585471630096436
34,1.4302597045898438,0.3009129543693698,0.5846809854312819,0.5482226391227878,0.0046168481931090355,0.0013699168339371681,0.6496,0.60654296875,4.129407644271851
35,1.4217292629942602,0.3013430420233279,0.5897146731006856,0.5597458664251833,0.004663926549255848,0.0013167416909709573,0.6447,0.615625,4.183940649032593
36,1.415263117576132,0.3018616462240414,0.5923795894700654,0.5569519120819715,0.004658615216612816,0.001358825364150107,0.6482,0.609375,4.213550329208374
37,1.398625899334343,0.30913543701171875,0.597548076084682,0.5662354060581752,0.004483929835259914,0.0013747948687523603,0.6615,0.6349609375,4.195415258407593
38,1.3910376101124042,0.3091631324923768,0.5967793367346939,0.5656394179986448,0.004659709054976702,0.0014108906034380198,0.6421,0.65625,4.298715829849243
39,1.384744760941486,0.3088590271618901,0.6036484776710977,0.5633864110829879,0.004556732252240181,0.0013451784616336226,0.6596,0.623828125,4.206678628921509
40,1.362190869389748,0.3162873910397899,0.6104170351612325,0.5787931169782367,0.004452397581189871,0.0012980506289750338,0.6622,0.62412109375,4.2080912590026855
41,1.3577318775410554,0.31326120726916257,0.615688012570751,0.5816288383639588,0.0044709076173603535,0.0013763625174760818,0.6588,0.65654296875,4.146209478378296
42,1.3531354008888712,0.31934942517961773,0.6114135275081712,0.5886175973074776,0.004502045921981335,0.0013265478191897273,0.6557,0.61337890625,4.168464422225952
43,1.3405043932856346,0.31999706735416333,0.6196379369618942,0.5918063728176818,0.0044097574427723885,0.0013433621497824788,0.6696,0.6408203125,4.1858227252960205
44,1.338186925771285,0.31653059745321466,0.6198827782455756,0.5975158068598533,0.004312615841627121,0.001359889516606927,0.6797,0.63369140625,3.9610111713409424
45,1.3336064864178092,0.31866505681251994,0.6219137152846979,0.5985255727962572,0.004399238619953394,0.001342043629847467,0.6711,0.67744140625,4.174208641052246
46,1.3153913848254146,0.32029525601134007,0.6252657442676778,0.6005584171840123,0.004279791377484798,0.00141240656375885,0.6731,0.6734375,4.156394720077515
47,1.2952318775410554,0.3272724540866151,0.634744760941486,0.6117153167724609,0.004233039915561676,0.0013828373048454523,0.6804,0.62822265625,4.142027854919434
48,1.291785259636081,0.3200800370196907,0.6377114276496731,0.6044343053078165,0.004340358078479767,0.0012907626805827022,0.6765,0.62783203125,4.164357662200928
49,1.293429627710459,0.3245098152939154,0.6345150616704202,0.6144998122234734,0.004211078863590956,0.0014139582635834813,0.6875,0.63759765625,4.11196494102478
50,1.2921289716448103,0.3224148263736647,0.6387022368761958,0.6091586132438815,0.004286766517907381,0.0012968130176886916,0.672,0.63935546875,4.12997841835022
51,1.2797101079201212,0.32494895312250877,0.6419650486537388,0.6144371811224489,0.004121724050492048,0.0013446258381009102,0.6934,0.6119140625,4.12111496925354
52,1.2721267233089524,0.3259976056157326,0.6494093135911592,0.6157354627336774,0.0042042783461511135,0.0012984424829483032,0.6864,0.5982421875,4.106436491012573
53,1.264812625184351,0.3289636884416853,0.6475378153275471,0.6275642939976284,0.004132268484681845,0.0013180525274947286,0.69,0.6154296875,4.082125663757324
54,1.2612676036601165,0.3245482736704301,0.6495023065683793,0.6191823920425104,0.0040141926147043705,0.0014195977710187435,0.6971,0.640234375,4.138092279434204
55,1.2472267929388552,0.33210322321677693,0.6544563137755102,0.6281470084676937,0.004028873983770609,0.001386382500641048,0.7013,0.68564453125,4.125741004943848
56,1.2439016225386639,0.32735116141183035,0.6543784628109056,0.6438707234908123,0.004090487025678158,0.0014068762538954616,0.6978,0.699609375,4.014829874038696
57,1.2256241623236208,0.33191988419513313,0.6637417540258291,0.6377645998584981,0.004087104462087154,0.0013820730382576585,0.6927,0.63349609375,4.138649940490723
58,1.226543582215601,0.33171525293466997,0.6613292304836974,0.6454556134282327,0.003941352479159832,0.001401490531861782,0.7058,0.66220703125,4.14635705947876
59,1.2148995691416216,0.33212817445093273,0.6670367961027184,0.6393039469816246,0.004000531509518623,0.0013551517622545362,0.7045,0.65205078125,4.148659706115723
60,1.228922785544882,0.33469908578055246,0.664557865687779,0.6287885782670002,0.004017918836325407,0.0013963175006210804,0.6984,0.6771484375,4.151148080825806
61,1.2079185174435985,0.334682542450574,0.6684167044503349,0.6484033234265386,0.003974136896431446,0.0014234865084290504,0.7049,0.62890625,4.171640872955322
62,1.1872411455426897,0.33361664596869023,0.67578125,0.6478054280183754,0.004114957991987467,0.0013640609104186296,0.694,0.64599609375,4.16991114616394
63,1.195055358263911,0.3372203671202368,0.673923025325853,0.652364614058514,0.003877881448715925,0.0013555168407037854,0.7117,0.639453125,4.155869960784912
64,1.1852632639359455,0.3391655902473294,0.6775787509217555,0.6556919642857143,0.0039016653317958117,0.001402971101924777,0.7141,0.62998046875,4.16949462890625
65,1.1893992521324936,0.33465253090371894,0.6772845521265146,0.652810661160216,0.003883850760757923,0.0013612160691991448,0.7135,0.6994140625,4.165887355804443
66,1.1807636338837293,0.3367839346126634,0.679919028768734,0.6650912226462851,0.00388188473880291,0.0013866182416677475,0.7138,0.69169921875,4.1734983921051025
67,1.1734232999840561,0.33785598132075095,0.6834589899802694,0.6677390896544164,0.0037515037693083286,0.0014433017931878567,0.7236,0.7060546875,4.147503137588501
68,1.1615838031379544,0.33948224904585855,0.6861941279197226,0.6686729119748486,0.0038058029022067785,0.0014287617523223162,0.7209,0.71240234375,4.170010328292847
69,1.152972630092076,0.34029614195531727,0.6887052886340083,0.6740521022251674,0.003759254002943635,0.0014354337472468615,0.7182,0.6830078125,4.125404357910156
70,1.1583538444674746,0.33812896572813694,0.6868508786571269,0.6685172878966039,0.00391153572127223,0.0013613189803436399,0.7167,0.69609375,4.080438852310181
71,1.1504936996771364,0.339085831934092,0.6891437452666613,0.6742684500558036,0.0037501459009945393,0.0013974662870168686,0.7246,0.66240234375,4.111937522888184
72,1.148262880286392,0.3400046679438377,0.691554322534678,0.680427784822425,0.003824859857559204,0.0013436252484098077,0.7159,0.70390625,4.149701833724976
73,1.1342724391392298,0.33975811393893496,0.6964797973632812,0.6707095710598693,0.0037564272060990334,0.0014141866704449058,0.7222,0.68515625,4.1073362827301025
74,1.1275484513263314,0.344009594041474,0.69834751985511,0.6858961144272162,0.003728956449776888,0.001392699428834021,0.7251,0.7119140625,4.147899627685547
75,1.1358214397819675,0.34284217990174587,0.6969315665108817,0.6836431075115593,0.0037059509195387363,0.0013749126810580492,0.7208,0.73681640625,4.151597023010254
76,1.1164748522700096,0.34489308571328925,0.7034913666394292,0.6862339876136001,0.0037399171851575375,0.0013412957778200507,0.7191,0.7123046875,4.061058759689331
77,1.1092804110780055,0.34410663526885366,0.703848157610212,0.6824055885782048,0.0037739004474133253,0.0013719879789277911,0.7189,0.7189453125,4.156431436538696
78,1.113638819480429,0.34506443568638395,0.7056513416523836,0.6939914469816246,0.003606125246733427,0.0014404059620574117,0.7337,0.71083984375,4.168376207351685
79,1.1111817651865434,0.3461745125906808,0.7072760912836814,0.6981729001415019,0.00371760968118906,0.0013776056002825499,0.7261,0.73544921875,4.113473653793335
80,1.1049411540128746,0.347937603386081,0.7071584584761639,0.6979849679129464,0.0036588571965694427,0.0014262535842135549,0.7311,0.66669921875,4.187000036239624
81,1.0963844766422195,0.3457830000896843,0.7139364748584981,0.6965746976891343,0.0038011313881725073,0.0013330476358532906,0.7186,0.7044921875,4.226358413696289
82,1.0868534944495376,0.34704391323790257,0.7137732213857223,0.7077050500986527,0.0036769965663552284,0.0014538710238412023,0.7232,0.72119140625,4.176324367523193
83,1.088839783960459,0.3476446112807916,0.714426157425861,0.7087793934101961,0.0036677897442132235,0.0014108245959505439,0.7234,0.69150390625,4.160759210586548
84,1.0948519025530135,0.34787244212870694,0.7155593560666454,0.7053343325245137,0.00358032900840044,0.0014319538604468107,0.7378,0.7111328125,4.061005115509033
85,1.0773380824497767,0.34660117480219627,0.7176320601482781,0.7157206632653061,0.003596904221922159,0.0014236917486414313,0.7302,0.747265625,4.166897773742676
86,1.071775163922991,0.3453226673359774,0.719604102932677,0.7011605087591677,0.0035954101476818323,0.001427380950190127,0.7367,0.68525390625,4.157586336135864
87,1.0829519155074139,0.3445744417151626,0.7189682941047513,0.7136973166952327,0.0035736437421292067,0.0013656527735292912,0.737,0.686328125,4.131021738052368
88,1.0708684337382415,0.3477266661974849,0.7197996645557637,0.7147697137326611,0.0035950869787484407,0.001423026667907834,0.7356,0.66455078125,4.200809955596924
89,1.0386390686035156,0.3514009592484455,0.7294305295360332,0.7245771447006537,0.0035558613017201424,0.0014229674125090241,0.7357,0.6740234375,4.180190324783325
90,1.060854775565011,0.35022081647600445,0.7253952026367188,0.7073748063068,0.003515810240060091,0.0014725314686074853,0.7403,0.733203125,4.17500638961792
91,1.0541795224559551,0.3499159131731306,0.7282062452666613,0.7235198507503587,0.0035606406163424253,0.0013935886090621352,0.7347,0.7251953125,4.137864589691162
92,1.0463842275191326,0.34946157494369817,0.7286712490782445,0.7182640542789381,0.0035498596262186766,0.0014584434684365988,0.7373,0.70205078125,4.171534538269043
93,1.0361314111826372,0.35257098139548787,0.7338511408591757,0.7290053075673629,0.003458097344264388,0.0014418759383261204,0.7496,0.73955078125,4.0767271518707275
94,1.0615274857501595,0.34851015830526544,0.7278740552006936,0.7226068924884407,0.003523396560922265,0.0014119013212621212,0.7411,0.69501953125,4.163640022277832
95,1.0440290022869498,0.35183824811662945,0.7313209845095264,0.7300416596081792,0.003468176582828164,0.0014189814683049917,0.745,0.690234375,4.147798299789429
96,1.0357458932059151,0.3506143141765984,0.7334752764020648,0.7243133077816087,0.0034683921840041876,0.0014067378360778093,0.7453,0.726953125,4.181048393249512
97,1.0402694235042649,0.35071544257961973,0.732516775325853,0.7279784533442283,0.003473618533462286,0.0014594830572605133,0.7456,0.72421875,4.178631544113159
98,1.0337546990842235,0.349768268818758,0.7354530801578444,0.7234154526068239,0.0035179865080863237,0.0014614589745178819,0.747,0.7302734375,4.172480821609497
99,1.0061119235291773,0.3529140705965003,0.7427474041374362,0.7347659675442443,0.0033636046573519707,0.0014444628031924367,0.7572,0.731640625,4.145116567611694
100,1.0122666650888872,0.3502051295066366,0.7402305603027344,0.7277791548748406,0.0034199992660433054,0.0014507091837003827,0.7459,0.75703125,4.15170431137085
101,1.0089955232581314,0.35134969438825336,0.7448562310666454,0.7318049839564732,0.0034306845627725124,0.001382577233016491,0.7472,0.74580078125,4.177395343780518
102,1.020147284682916,0.3476702631736288,0.7410714285714286,0.7287870134626117,0.0034508241806179285,0.0013921099016442895,0.7434,0.76201171875,4.166656017303467
103,1.02305945571588,0.34961350110112405,0.7414681570870536,0.7324389243612484,0.0033712969161570072,0.0014717767480760813,0.7549,0.7552734375,4.024994611740112
104,0.9934022086007255,0.3520201468954281,0.7465625685088488,0.7424247897401148,0.0033846613951027393,0.0014322296483442187,0.7519,0.7203125,4.141757965087891
105,0.9891283463458626,0.35215327204490193,0.7505163075972576,0.7342535524952168,0.003429691307246685,0.0014131618663668633,0.7491,0.74072265625,4.157727003097534
106,0.9972988829320791,0.35344661011987805,0.7486277210469149,0.7378788383639588,0.0033636244479566813,0.0014156816760078073,0.7448,0.73359375,4.1610026359558105
107,0.9777323664451132,0.35349962662677376,0.7567040579659599,0.7448941444864079,0.003398329485207796,0.0014298073947429657,0.7492,0.71787109375,4.111651420593262
108,1.0011305517079878,0.35215988937689335,0.7505352253816566,0.7479406084333148,0.003517321776598692,0.0014475929783657193,0.7453,0.6931640625,4.14008092880249
109,0.9860289437430245,0.3525137609365035,0.7534981552435427,0.7469516676299426,0.003410742152482271,0.0014308682875707746,0.7498,0.725,4.157342195510864
110,0.9818600245884487,0.3520197965660874,0.7527844954510124,0.7417035005530532,0.0033759158104658127,0.0014018965885043144,0.7496,0.72919921875,4.159741401672363
111,0.9878415477519132,0.35184319165288186,0.7546692673040896,0.7446189413265306,0.0033797197975218296,0.001469011534936726,0.7517,0.7548828125,4.163183212280273
112,0.9700136768574618,0.3515040728510643,0.760219262570751,0.7539232993612484,0.003400207497179508,0.001400200417265296,0.7584,0.7294921875,4.165050745010376
113,0.9612064750827088,0.34926581869319995,0.7595359646544164,0.7448542847925302,0.0033851168118417263,0.001463978085666895,0.7571,0.71953125,4.161112546920776
114,0.9529221203862405,0.3497354935626594,0.7620793556680485,0.7476520927584901,0.0033025562297552824,0.001453509321436286,0.7589,0.70234375,4.1611104011535645
115,0.9483428487972337,0.3521930149623326,0.7670257724061305,0.75324568456533,0.0033145728521049023,0.0015313051408156753,0.7632,0.71669921875,4.1662774085998535
116,0.9583220968441087,0.3514323721126634,0.7622995960469149,0.7592114039829799,0.0034184237010776997,0.0014293487183749676,0.7552,0.7419921875,4.154815435409546
117,0.9393157958984375,0.353011890333526,0.7666632204639668,0.7470408848353794,0.0033195086289197206,0.0014601130969822407,0.7601,0.74765625,4.169188022613525
118,0.9545797231246014,0.35385318678252553,0.7656060043646364,0.7580706537986288,0.0033065802417695522,0.0014389900024980307,0.7551,0.73681640625,4.139904499053955
119,0.9541225044094787,0.3528240359559351,0.7710269227319834,0.7548021589006696,0.003269362496212125,0.0014542094431817532,0.7672,0.778125,4.16278338432312
120,0.9451069734534439,0.3534761934864278,0.771769075977559,0.7595910052863919,0.003256854834035039,0.0014854042092338204,0.7615,0.76728515625,4.148899793624878
121,0.95238666145169,0.3534494516800861,0.7650669642857143,0.7594182539959343,0.003310123458504677,0.0014423482352867723,0.7628,0.75283203125,4.12656307220459
122,0.9167300633021763,0.3529427197514748,0.7756107875279018,0.7604660501285475,0.003271467052400112,0.0014820885844528675,0.7601,0.72216796875,4.135232210159302
123,0.9380126486019212,0.3518333435058594,0.7711883077816087,0.755912547208825,0.003214361844584346,0.0014402461238205433,0.7682,0.7349609375,4.143755912780762
124,0.9288948214783961,0.35174984834632095,0.7755917918925382,0.772503677679568,0.003199297236278653,0.0015025788452476263,0.7683,0.7755859375,4.170981168746948
125,0.9282888295699139,0.3522197567686743,0.7746769652074698,0.7582376441177057,0.00329282833263278,0.0014271944528445601,0.7664,0.728125,4.133548021316528
126,0.9297683871522242,0.35033019708127394,0.7761327782455756,0.7680792516591598,0.003208898939192295,0.0014947785530239344,0.7692,0.7388671875,4.141882658004761
127,0.9252840937400351,0.3509213973064812,0.7770495512047593,0.767272559963927,0.003230263711884618,0.0014060980174690485,0.7634,0.78115234375,4.148017168045044
128,0.9143961692342952,0.3496940768494898,0.7804205758231026,0.7576549296476403,0.0032652411609888077,0.0014731360133737326,0.7625,0.7591796875,4.159037113189697
129,0.9167879844198421,0.3524267235580756,0.7780802201251594,0.7654845568598533,0.0033023913856595755,0.00146872503682971,0.7642,0.741796875,4.160536289215088
130,0.9181561372718032,0.3531612863346022,0.7799213175870934,0.7702145479163345,0.0031343898735940456,0.0014864655677229166,0.7705,0.75224609375,4.158513784408569
131,0.8934607213857223,0.3527318993393256,0.7850423540387835,0.7710459183673469,0.0032264285255223513,0.001426451257430017,0.7719,0.74404296875,4.152561187744141
132,0.9073221634845344,0.35198526966328525,0.7832049934231505,0.7618895550163425,0.0032700670417398214,0.0014485020656138659,0.7642,0.7849609375,4.1440489292144775
133,0.8958073830117985,0.3532612080476722,0.7839642738809391,0.7809178099340323,0.003206247929483652,0.0014347138348966837,0.7683,0.75478515625,4.153150796890259
134,0.900719623176419,0.3513079662712253,0.7850727159149793,0.7670067767707669,0.0032201395370066166,0.001436557387933135,0.7671,0.72958984375,4.121636629104614
135,0.901722966408243,0.3509788123928771,0.7876882747727998,0.7668796461455676,0.003193074371665716,0.001430703792721033,0.7701,0.72373046875,4.133019924163818
136,0.9117947792520329,0.3525579024334343,0.7817511266591598,0.7734640471789301,0.003252494614571333,0.0014586042379960418,0.7636,0.77734375,4.139684438705444
137,0.9007923359773597,0.35219764709472656,0.7880850032884248,0.773342599674147,0.00329860532656312,0.001496794749982655,0.7697,0.76962890625,4.058679103851318
138,0.882006431112484,0.35192435128348215,0.790165258913624,0.7790425358986368,0.003216582117602229,0.0014542217832058668,0.7695,0.7603515625,4.138496160507202
139,0.8857447565818319,0.35020166513871176,0.7896832057407924,0.7678552744339924,0.0032091704197227955,0.001449973788112402,0.771,0.76025390625,4.16855001449585
140,0.8953834845095264,0.3514536254260005,0.7885139621033961,0.777913151955118,0.0032284678891301155,0.0014326694654300809,0.7701,0.7384765625,4.172931432723999
141,0.880206283257932,0.3507717677525112,0.7930750165666852,0.7727617536272321,0.0033361392561346292,0.0014470600290223956,0.7664,0.75166015625,4.1376330852508545
142,0.8888837853256537,0.3502319102384606,0.7901862008231026,0.7664734198122608,0.0032361652702093124,0.0014081061817705631,0.7672,0.7751953125,4.118437767028809
143,0.8724038260323661,0.3489801445785834,0.7942499433244977,0.7722265282455756,0.003214864758774638,0.0014706236543133855,0.7735,0.7794921875,4.1135618686676025
144,0.8889225551060268,0.35079091908980387,0.7923936649244658,0.7784123323401626,0.0031818572897464037,0.0015371801564469934,0.7735,0.78505859375,4.178057670593262
145,0.8707009918835699,0.35250881740025114,0.7959904573401626,0.785194241270727,0.003172315424308181,0.0014374537859112024,0.7731,0.7615234375,4.1490232944488525
146,0.8753887098662707,0.3523883819580078,0.7960626251843511,0.7778542966258769,0.003182018408551812,0.0014741452177986503,0.7684,0.79033203125,4.185336112976074
147,0.8733411516462054,0.3517185522585499,0.7983706727319834,0.7763889857700893,0.003189584705978632,0.001480711274780333,0.7703,0.7806640625,4.182123422622681
148,0.8683098773567044,0.35010088706503106,0.8007452050033881,0.7788147439762038,0.0032158298417925835,0.0014367402764037251,0.7676,0.72421875,4.151459693908691
149,0.8680625448421556,0.3501825527269013,0.7985661565041056,0.7797391463299187,0.003145854454487562,0.0014566861791536212,0.7735,0.7794921875,4.156086444854736
150,0.8626899719238281,0.3502751175238162,0.8031406013333068,0.7859799910564812,0.0031583826057612896,0.0015097736613824964,0.7723,0.756640625,4.145435333251953
151,0.8642029275699538,0.3505875334447744,0.8012899282027264,0.7858395479163345,0.0030904870945960283,0.0014852117747068405,0.7775,0.76982421875,4.061389446258545
152,0.8575426996970663,0.35257386188117823,0.8005439602598852,0.7976551445163026,0.003152849618345499,0.0014727641828358173,0.7777,0.75673828125,4.154695749282837
153,0.8611401927714445,0.34822152585399396,0.8035581160564812,0.7908789965571189,0.0033091220539063215,0.0014651777455583215,0.7688,0.79228515625,4.154541254043579
154,0.8543702728894292,0.35124615260532926,0.8053442507374043,0.7882748039401307,0.003111480735242367,0.0014894900377839804,0.774,0.74501953125,4.131175518035889
155,0.8484205907704879,0.3504211270079321,0.8035657454510124,0.7887531202666613,0.0032090109307318926,0.0014389206189662218,0.7738,0.79990234375,4.027033805847168
156,0.8439767798598932,0.3502839536082988,0.8075839451381138,0.7971255244040976,0.0033522024750709534,0.0014278852613642812,0.7643,0.76923828125,3.9953277111053467
157,0.8445148857272401,0.3496325356619699,0.805141137570751,0.788170405796596,0.0032427047844976187,0.0013787036295980215,0.7738,0.74638671875,4.177617311477661
158,0.8497423444475446,0.34837948546117664,0.8057086711027184,0.7825255102040817,0.003251593792811036,0.0014102132990956306,0.7719,0.7654296875,4.085880279541016
159,0.8493895238759567,0.34776376218211896,0.807870592389788,0.7973476332061145,0.0031302350107580423,0.0014408978167921305,0.7758,0.80048828125,4.195948362350464
160,0.8310632511061065,0.34899322354063694,0.8116344529755262,0.8047918981435348,0.0031944711226969957,0.0013896547025069594,0.7809,0.7609375,4.156436443328857
161,0.8511769041723135,0.3477089940285196,0.80642996028978,0.7865361583476164,0.003162398934364319,0.0014158645644783974,0.7786,0.7853515625,4.1532721519470215
162,0.8414256037498007,0.34881175294214367,0.8095238354741311,0.7953868788115832,0.0032910616137087345,0.0014364864910021424,0.776,0.7640625,4.181253910064697
163,0.8362976385622608,0.34913425056301817,0.809180279167331,0.7923328633211097,0.0031258987728506327,0.0014619487337768078,0.7809,0.72314453125,4.185782432556152
164,0.823555226228675,0.35086149098921793,0.815022526955118,0.7900210010762118,0.0031163112726062536,0.0014364877715706825,0.7811,0.78681640625,4.168370962142944
165,0.8155895155303332,0.3494589280109016,0.8192685185646524,0.796383371158522,0.0030719207134097815,0.001486283610574901,0.784,0.773046875,4.116168975830078
166,0.8256108809490593,0.34958130972726004,0.815307227932677,0.7941531745754943,0.0030851259361952543,0.0014408908318728209,0.7798,0.8103515625,4.235547065734863
167,0.8343971408143336,0.348908249212771,0.8128834160006776,0.7962182492625957,0.003064401214942336,0.0014689442468807101,0.7858,0.75087890625,4.103883981704712
168,0.8287317704181282,0.3470133567342953,0.8151250566755023,0.7869214427714445,0.0032479006331413984,0.0014008290600031614,0.7737,0.79130859375,4.209063291549683
169,0.8226330037019691,0.34932050899583467,0.814225333077567,0.7847291596081792,0.0031032415572553873,0.0014430978335440159,0.7814,0.79228515625,4.207381963729858
170,0.8152462706273916,0.34773192113759566,0.8208970828932158,0.8003997024224729,0.0031868284568190575,0.0014759961050003767,0.7792,0.8015625,4.147104978561401
171,0.7995206871811225,0.3468558642329002,0.8217986749143017,0.7892200703523597,0.0030881506390869617,0.0014454316115006804,0.7825,0.78876953125,4.152722597122192
172,0.812652587890625,0.3474667218266701,0.8224687381666533,0.7923632251973055,0.0030521885491907597,0.0014883977128192782,0.7838,0.7583984375,4.125059604644775
173,0.8039138949647242,0.3462469918387277,0.8227325750856983,0.7939102017149633,0.00309941079467535,0.0014204601757228374,0.7798,0.78955078125,4.115061044692993
174,0.8154588037607621,0.3470072065080915,0.8202289659149793,0.7975716104312819,0.0031440516468137503,0.001509578200057149,0.7835,0.75390625,4.142833471298218
175,0.824117933000837,0.34569366610780056,0.8186023478605309,0.7998284320442044,0.003156494116410613,0.0014561066636815667,0.7775,0.7654296875,4.191022872924805
176,0.8020522448481345,0.34626010972626353,0.8254392195721062,0.7946352277483258,0.0031172195449471474,0.0014534539077430964,0.7841,0.751953125,4.09154748916626
177,0.8037216809331155,0.34555353437151226,0.8252417895258689,0.7950338246871014,0.0030897643882781267,0.0015027441550046206,0.7839,0.82646484375,4.1077561378479
178,0.8086722237723214,0.3468744706134407,0.8237309358557876,0.8047501700265067,0.0030520514119416475,0.0015065596671774983,0.7874,0.766796875,4.1585166454315186
179,0.8106030833964445,0.3464455117984694,0.8218973899374202,0.8020871220802774,0.0031191289890557528,0.0014811429427936673,0.7794,0.75087890625,4.203807830810547
180,0.8012433733258929,0.34777859279087614,0.8253310067313058,0.8040991024095185,0.0030722033698111773,0.001482563791796565,0.785,0.7640625,4.175626754760742
181,0.79699115363919,0.3478802272251674,0.8257049249143017,0.8028634518993144,0.0030794001650065184,0.0014764416264370084,0.7849,0.8,4.132039546966553
182,0.7814600419025032,0.34553632930833467,0.8322665934659996,0.810848703189772,0.0032261123415082693,0.001454623183235526,0.7774,0.75869140625,4.181239128112793
183,0.789746498575016,0.34649658203125,0.8295921792789381,0.7968768684231505,0.0031067649833858013,0.001475311815738678,0.7811,0.7662109375,4.169992923736572
184,0.8061946168237802,0.345972761815908,0.826287639384367,0.7942480749013473,0.003114077728241682,0.0014942302368581295,0.7799,0.7837890625,4.1294004917144775
185,0.7792419900699538,0.344234933658522,0.8309474088707749,0.8089657997598454,0.0030932421796023846,0.0014573847874999046,0.7853,0.77724609375,4.1575353145599365
186,0.7887389513911033,0.3454942508619659,0.8316630149374202,0.805162001629265,0.0031024266500025988,0.0014641163870692253,0.7832,0.79677734375,4.1485254764556885
187,0.7929863443180006,0.3483591663594149,0.8314485355299346,0.806889280980947,0.003085389034822583,0.0014524981379508972,0.7817,0.78623046875,4.145317554473877
188,0.7681086014728157,0.34338192063934947,0.8335402352469308,0.8063577924455915,0.003100000787526369,0.0014440743252635002,0.7856,0.79873046875,4.092478275299072
189,0.774432357476682,0.34330301868672275,0.8329860142299107,0.8042205499143017,0.0030927881598472595,0.0014134303200989962,0.7855,0.76015625,4.079301595687866
190,0.7746684794523278,0.34442882148586973,0.8350587183115433,0.7977765920210858,0.003056369721889496,0.001464165630750358,0.7849,0.7513671875,4.151921272277832
191,0.7766528226891343,0.34392345194913904,0.8346790391571668,0.8034632157306282,0.0030190679244697094,0.0014714214485138655,0.7895,0.76376953125,4.1615891456604
192,0.7896366508639588,0.3449057364950375,0.831725684963927,0.7956753944864079,0.0030996385030448437,0.0014793563168495893,0.7839,0.77998046875,4.080997705459595
193,0.7785024837571748,0.34287059550382654,0.8347834373007015,0.8075080404476244,0.003052774118259549,0.0014595470856875181,0.7815,0.8087890625,4.004914999008179
194,0.7601238951391104,0.34212019005600286,0.8391869992625957,0.812553172208825,0.0031135929748415947,0.0014102821005508304,0.7799,0.7759765625,4.081295490264893
195,0.7740275324607382,0.34141984277841997,0.8371484717544244,0.807268882284359,0.0030574544798582792,0.0014291648985818028,0.7865,0.78212890625,4.195269584655762
196,0.7594988297443,0.3412460794254225,0.8412920114945392,0.8068854662836814,0.003086885903030634,0.0014586022589355707,0.783,0.80869140625,4.2114033699035645
197,0.7625662356006856,0.3426798606405453,0.8389838860959423,0.8062533943020568,0.0030159202869981527,0.0014642253518104553,0.7886,0.77177734375,4.183988571166992
198,0.7580002765266263,0.34255062803930164,0.8413280564911512,0.8049019794074856,0.0030987346544861794,0.0014344375813379884,0.7877,0.76708984375,4.201276779174805
199,0.765482844138632,0.3445208413260324,0.8386801894830198,0.8050443688217475,0.0030733745079487562,0.0014897326473146677,0.788,0.76279296875,4.157655477523804
200,0.7673809285066566,0.3432272307726802,0.8393122614646444,0.801747380470743,0.0030723917298018932,0.0014587537152692676,0.7848,0.7818359375,4.062164306640625


==> reports/report_cifar10_rc.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=0.8', '--logic=rc', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.0002552195219323039,0.0979,0.0,2.384185791015625e-07
1,2.2862405582350127,0.28483649662562777,0.16377209643928373,0.10374529507695412,0.00868876650929451,0.0003517725854180753,0.2093,0.14580078125,4.14072847366333
2,2.185924140774474,0.06854581346317214,0.2009289216022102,0.11112503129608776,0.00841184239834547,0.00026106409495696425,0.2549,0.11337890625,3.9995079040527344
3,2.1373202265525353,0.06818762117502641,0.2275020443663305,0.1222610668260224,0.008123159408569336,0.00031333049992099404,0.2818,0.12822265625,3.9900920391082764
4,2.09298020966199,0.07585847621061365,0.2470332943663305,0.1471487064750827,0.007907676510512829,0.0003894453984685242,0.309,0.19072265625,3.9830634593963623
5,2.061963451151945,0.07742680822099958,0.2584179858772122,0.17469174521309988,0.007794623263180256,0.00034599946229718626,0.3085,0.21103515625,3.969062328338623
6,2.0463937253368143,0.08038402090267259,0.271228128550004,0.2082460169889489,0.007706612814217806,0.00039256399031728506,0.3345,0.20634765625,3.9804275035858154
7,2.013030227349729,0.08507486265532825,0.2950357514984754,0.23156584525594906,0.007516126148402691,0.00041297500138171017,0.3538,0.2763671875,4.024240732192993
8,1.9916096901407048,0.0921301355167311,0.3141987858986368,0.2494875265627491,0.007399451918900013,0.0004189940227661282,0.3763,0.31796875,3.994516611099243
9,1.9588886183135363,0.10160074428636201,0.3345348202452368,0.25184872685646525,0.007229672744870186,0.0004991040914319456,0.3942,0.2849609375,3.97932505607605
10,1.9286120667749522,0.11806709912358498,0.3511487221231266,0.2879729952130999,0.006965605076402426,0.000640063255559653,0.4281,0.33271484375,3.986729860305786
11,1.8795584853814573,0.13084991610780053,0.3713139125279018,0.3079844688882633,0.006768816150724888,0.0006600602646358311,0.4427,0.3876953125,3.991401433944702
12,1.8682677599848534,0.13449326340033083,0.38345593822245694,0.3355445861816406,0.006760882213711739,0.0005695900763384998,0.4463,0.35625,3.9864494800567627
13,1.838808332170759,0.13948471692143655,0.39815657479422434,0.3417513321857063,0.006708675995469093,0.0006831347127445042,0.464,0.3923828125,3.9903485774993896
14,1.8248554151885363,0.14399899268636898,0.41066302085409356,0.33754516134456714,0.00647811871021986,0.0006912159151397645,0.4883,0.39033203125,3.9884424209594727
15,1.7968664363938935,0.15152512764444157,0.4261456703653141,0.3475366709183674,0.006371604278683662,0.000799705449026078,0.5002,0.33759765625,4.015594005584717
16,1.7825667712153221,0.1591960653966787,0.43215689367177534,0.3588815027353715,0.00619127694517374,0.0008184862090274692,0.5063,0.40078125,4.0177319049835205
17,1.7415229641661352,0.17144537945182955,0.45353309475645726,0.38123138583436306,0.0061155990697443485,0.0008477331721223891,0.5135,0.41005859375,3.995615005493164
18,1.7306504541513872,0.18151937212262834,0.46029024708027744,0.3862385263248366,0.006051263306289911,0.0009590783738531172,0.5346,0.4640625,3.935636043548584
19,1.7170308949996014,0.18974275005107022,0.46551755009865275,0.40041530375577966,0.006021871231496334,0.0010193457128480077,0.5433,0.4251953125,3.9921786785125732
20,1.691089085170201,0.19828946249825613,0.4787016498799227,0.40220898998026944,0.005884015932679176,0.000926778360735625,0.5468,0.42529296875,3.925208330154419
21,1.6744450160435267,0.20101885892906968,0.48563723661461655,0.4072863520408163,0.005717193242162466,0.0010167385917156935,0.559,0.45439453125,4.0309975147247314
22,1.6635427669602998,0.21045398712158203,0.4918553488595145,0.41938470334422834,0.005700386594980955,0.0009811153868213296,0.5613,0.46484375,3.969754695892334
23,1.6343156464245854,0.21558300329714405,0.5032723095952248,0.42931548916563694,0.0055582886561751366,0.0010888376273214817,0.5735,0.44658203125,4.008060455322266
24,1.6050874359753666,0.2271153586251395,0.5161393613231425,0.4346186968745018,0.005545483436435461,0.0009820620762184262,0.5713,0.52294921875,3.999789237976074
25,1.609738096898916,0.2297006723832111,0.5170504511619101,0.4520867406105509,0.0055818622931838036,0.0010915199527516961,0.5746,0.5083984375,3.9765541553497314
26,1.587295065120775,0.2400164117618483,0.5280650391870615,0.449731242899992,0.005356677807867527,0.0010896685998886824,0.5934,0.5259765625,3.9744396209716797
27,1.5660260258888712,0.2502705126392598,0.5363957152074698,0.4658250614088409,0.005285643506795168,0.001143661793321371,0.6025,0.50703125,4.000844240188599
28,1.5525961116868623,0.260260212178133,0.5443486583476164,0.4722443794717594,0.005248177796602249,0.0011324903462082148,0.6071,0.50556640625,3.8896851539611816
29,1.5193722783302774,0.27014535787154215,0.5528843159578285,0.48141779218401226,0.005150968208909035,0.0011837345082312822,0.6117,0.48486328125,3.9797768592834473
30,1.5168855628188775,0.2763340424518196,0.5486003720030492,0.4857226391227878,0.005130543373525143,0.00126449775416404,0.6137,0.5470703125,3.980194330215454
31,1.5028502795161034,0.27774501333431323,0.5633275557537468,0.4945676764663385,0.005047647748142481,0.0012489568907767534,0.6158,0.502734375,3.921288251876831
32,1.4841676050302934,0.2832220038589166,0.5647549142642897,0.5078352714071468,0.004928527399897575,0.0012972677359357476,0.6276,0.5560546875,3.9996094703674316
33,1.4803144493881537,0.29009643866091356,0.5683536918795838,0.5098035773452447,0.004855983890593052,0.0013281531864777207,0.6352,0.50849609375,3.911115884780884
34,1.4586714141222896,0.29800524030412945,0.5763863544074856,0.5273304764105349,0.004731711465865374,0.0013744838070124388,0.6449,0.592578125,3.9256908893585205
35,1.4453730680504624,0.3006188528878348,0.582894889675841,0.5471691987952407,0.00479310704395175,0.0013073167065158486,0.6396,0.60927734375,3.988175392150879
36,1.4387974641761,0.30220204956677493,0.5860229025081712,0.546969900325853,0.004750959575176239,0.0013714059023186564,0.642,0.60263671875,4.000948667526245
37,1.4212725892358897,0.310710790205975,0.5890408730020329,0.5547729025081712,0.004615340381860733,0.001369382836855948,0.6509,0.62001953125,4.000772714614868
38,1.4127300028898278,0.3109401586104412,0.5909769097153021,0.5579009542659837,0.004753586836159229,0.0014362583169713616,0.6375,0.633984375,4.078840255737305
39,1.4058612122827647,0.3122196976019412,0.5951792658591757,0.5533816279197226,0.004657143726944923,0.0013314285315573215,0.6514,0.6228515625,3.9322309494018555
40,1.3821636900609853,0.31997262215127753,0.6050910171197386,0.5693235981221102,0.00453737610951066,0.001301986863836646,0.658,0.60751953125,4.0271897315979
41,1.3776990929428412,0.3175767976410535,0.6092914659149793,0.5758112304064692,0.004530900623649359,0.0014005872653797269,0.6586,0.6474609375,3.9283223152160645
42,1.3745721310985333,0.3232217710845324,0.6067461675527145,0.5807253779197226,0.0045698522590100765,0.001358004636131227,0.6517,0.6119140625,3.9735889434814453
43,1.359813456632653,0.32440888151830555,0.6128200219602001,0.5830391475132534,0.004468307830393314,0.001390912220813334,0.6664,0.627734375,3.918116331100464
44,1.3577443336953923,0.3206932106796576,0.6131844423255142,0.5859431831204162,0.004374337382614613,0.0013717948459088802,0.6745,0.62958984375,3.975611448287964
45,1.349834831393495,0.3239551271711077,0.6180644132653061,0.5885454683887715,0.004457871895283461,0.0013786893105134368,0.6669,0.6763671875,3.9639089107513428
46,1.332013344278141,0.32653882552166374,0.6202434228391064,0.5939948412836814,0.004335414618253708,0.0014448020374402404,0.67,0.66904296875,3.979248285293579
47,1.3112590556242028,0.33336946915607063,0.6304607780612245,0.6023900557537468,0.004290361423045397,0.0014109965413808823,0.6765,0.6244140625,3.983694553375244
48,1.306609328912229,0.32625050447425064,0.6341088742625957,0.6005356457768655,0.0044001140631735325,0.0013359090080484748,0.6758,0.636328125,3.8400962352752686
49,1.30852679817044,0.3309545711595185,0.6302500744255222,0.6080026821214326,0.0042627654038369656,0.001449894392862916,0.6838,0.627734375,3.9753332138061523
50,1.3033448822644291,0.32976563122807717,0.6336191916952327,0.6086043922268615,0.004354292061179876,0.0013194975908845663,0.6711,0.63740234375,4.007982969284058
51,1.2924218469736528,0.3325012362733179,0.6384517124720982,0.6097508255316286,0.004195732530206442,0.0013663310091942549,0.6899,0.6306640625,3.9760560989379883
52,1.287853785923549,0.332840160447724,0.6433107804278938,0.6104094446921835,0.0042504481971263885,0.0013408649247139692,0.6828,0.59501953125,3.993934392929077
53,1.2803060570541693,0.33621776347257654,0.6419403698979592,0.622052290001694,0.004185074474662542,0.0013503553345799446,0.6868,0.6296875,3.97823166847229
54,1.2749988789461097,0.3325719638746612,0.6433031899588448,0.6164757086306202,0.004045601934194565,0.0014465805143117905,0.6983,0.6248046875,3.9982757568359375
55,1.2601642997897402,0.3402592405980947,0.6502501818598533,0.6267348308952487,0.00408255634829402,0.0014295263681560755,0.6973,0.70400390625,3.9662134647369385
56,1.256397091612524,0.33597218260473133,0.6494131282884248,0.6446868740782445,0.004154223948717117,0.0014149504713714123,0.6924,0.67548828125,3.9805281162261963
57,1.2385673522949219,0.34032677630988917,0.6586415816326531,0.6373052402418486,0.004101128317415714,0.0014213877730071545,0.6927,0.64638671875,3.921638250350952
58,1.2388628745565609,0.34012444165288186,0.6591009023238201,0.6434816243697186,0.003991833887994289,0.0014300162438303232,0.7025,0.673828125,3.985128879547119
59,1.228736332484654,0.34033253728126994,0.6624719269421636,0.6357089840635961,0.00405599782243371,0.0014113765209913254,0.7024,0.65908203125,4.015435457229614
60,1.2418124919034996,0.3428037215252312,0.659453956448302,0.6253340584891183,0.004055515397340059,0.0014446775894612074,0.6982,0.65888671875,3.927574396133423
61,1.2189560715033083,0.34347448543626435,0.6655296792789381,0.6442560468401227,0.004006424453109503,0.001480618491768837,0.7029,0.6423828125,3.9332308769226074
62,1.199408550651706,0.34255701181839926,0.6727101851482781,0.6450228399159957,0.0041593327187001705,0.0013979896903038025,0.6888,0.63173828125,4.026203393936157
63,1.2075896749691086,0.34605166376853475,0.6702160737952407,0.6483653710812939,0.003920459654182196,0.0013849282404407859,0.7113,0.64677734375,4.0129735469818115
64,1.1949321980379066,0.34895048336106904,0.6729151667380819,0.6518673410221022,0.003958269953727722,0.0014540822012349963,0.7104,0.6404296875,3.850538492202759
65,1.1987752330546477,0.3439633116430166,0.6743159391442124,0.6488436874078245,0.003925383556634188,0.00139238266274333,0.7134,0.71572265625,3.971306324005127
66,1.1887157206632653,0.34626314591388313,0.6776888321857063,0.6621967237822863,0.0038986459840089083,0.0014243349432945251,0.7162,0.67021484375,3.827345132827759
67,1.1847089650679608,0.3468017578125,0.6809686933244977,0.6620771447006537,0.0037881294265389442,0.0014897924847900867,0.7234,0.7072265625,3.9798192977905273
68,1.1712922855299346,0.34863900165168604,0.6845200207768655,0.6712827877122529,0.0038276175037026405,0.001467074383981526,0.7203,0.70712890625,3.9665896892547607
69,1.1619993715870136,0.35002914740114793,0.6871147155761719,0.67261333854831,0.0037773733492940664,0.0014742417261004448,0.7189,0.6896484375,3.9690945148468018
70,1.166680316535794,0.34730152207977916,0.6832825018435108,0.6693903864646444,0.003917407710105181,0.001398362684994936,0.7149,0.70205078125,3.967383861541748
71,1.1591417740802377,0.3488742283412388,0.6876916690748565,0.6746271873007015,0.0038033663295209408,0.0014334529405459762,0.7219,0.6685546875,4.014632940292358
72,1.1553708290567204,0.3502452616788903,0.6890621574557557,0.6812420280612245,0.003844260238111019,0.001378144952468574,0.7153,0.6908203125,4.006054639816284
73,1.1425600635762116,0.34962369957748723,0.695006934963927,0.6712542942592076,0.00376132526434958,0.0014384206151589751,0.7285,0.68662109375,3.9908554553985596
74,1.1336213715222416,0.35339156948790257,0.6970321499571508,0.6848616308095504,0.0037731402553617954,0.0014360902132466435,0.7235,0.72666015625,3.8883087635040283
75,1.142401714714206,0.35269406377052775,0.6949385818170042,0.6802588482292331,0.003755042562261224,0.0014124370645731688,0.7207,0.74609375,3.905442953109741
76,1.1247224613111846,0.35445030368104274,0.7016558744469468,0.6841232922612405,0.003736743936315179,0.00138423393946141,0.722,0.73095703125,3.982457399368286
77,1.1198903297891423,0.3548126220703125,0.6998431925870934,0.6871355796346859,0.003795158350840211,0.0014123982982710004,0.7252,0.721875,4.009511947631836
78,1.1208720304528061,0.3554926891716159,0.7024397558095504,0.6935131306550941,0.0036197768058627844,0.001475864788517356,0.7311,0.706640625,3.9716100692749023
79,1.114745315240354,0.3565655922403141,0.7034116472516742,0.6957984457210619,0.0037787689361721277,0.0014112923527136445,0.7261,0.71513671875,3.9279441833496094
80,1.1106217053471779,0.35900310594208384,0.7063593183244977,0.6992871031469229,0.003680070396512747,0.0014726676745340228,0.7332,0.66845703125,3.983995199203491
81,1.1050101299675144,0.3563827981754225,0.7092140353455836,0.6880238591408243,0.0037922405172139406,0.0013878113823011518,0.72,0.69755859375,3.982206344604492
82,1.0943840961067044,0.357140521613919,0.7126401005959024,0.7056570247727998,0.003665378550067544,0.0014868989819660783,0.7263,0.70927734375,3.998476028442383
83,1.0980475289481026,0.3582986325633769,0.7117745535714286,0.70716414159658,0.0036646316293627024,0.0014563720906153321,0.7286,0.6716796875,3.948131561279297
84,1.1004037662428252,0.3586153302873884,0.7110115362673389,0.7033812075245137,0.0035857195034623146,0.0014784896047785878,0.74,0.69814453125,3.97175669670105
85,1.0833519137635523,0.3578983229033801,0.7163527352469308,0.7169904903489717,0.0036489088088274,0.0014597406843677163,0.7291,0.74921875,3.9860422611236572
86,1.0774046450245136,0.35597482019541216,0.7181103764748087,0.7015837844537229,0.0036412326153367758,0.0014630629448220134,0.7327,0.70224609375,4.03041410446167
87,1.0887269000617825,0.35609992669553175,0.714822885941486,0.718956927863919,0.0035816493909806013,0.0014220280572772026,0.7362,0.69990234375,4.021367788314819
88,1.074475891736089,0.3586966456199179,0.7208758762904576,0.7155061838578205,0.0036267961841076612,0.0014565651072189212,0.7354,0.66279296875,4.024273872375488
89,1.0432990716428172,0.3634286218759965,0.7282574712013712,0.7186227915238361,0.003549570683389902,0.0014627084601670504,0.7401,0.66376953125,4.0011937618255615
90,1.0672542027064733,0.36075117150131536,0.7242923658721301,0.7080827829789142,0.0035554294008761644,0.0015266622649505734,0.7396,0.72587890625,3.9795851707458496
91,1.0600917582609215,0.3615507009078045,0.725332532610212,0.7240988283741231,0.0035540531389415264,0.0014378185151144862,0.7384,0.7095703125,3.977043867111206
92,1.0513105587083467,0.360230270697146,0.7284320909149793,0.7186209231006856,0.003530000103637576,0.0015097497962415218,0.7426,0.7048828125,4.0003135204315186
93,1.0402409300512196,0.36313652505680005,0.7325794453523597,0.7291343844666773,0.0034649348817765713,0.0014672423712909222,0.7471,0.74462890625,3.9909965991973877
94,1.0651950446926817,0.3594967589086416,0.7249054422183913,0.7213712419782367,0.003566256258636713,0.0014612176455557346,0.7443,0.69814453125,3.9932539463043213
95,1.0481246636838328,0.36376326424734934,0.7306035100197306,0.7273463813626037,0.0034911197144538164,0.0014661864843219519,0.7476,0.67353515625,3.945469617843628
96,1.0392411679637676,0.361393792288644,0.7338928689762038,0.7242050949408083,0.003504599677398801,0.0014462766703218222,0.7431,0.71669921875,3.9883909225463867
97,1.0423618238799426,0.3614416317063935,0.7330159557108976,0.7241727867904975,0.0035550098400563,0.001496611163020134,0.7435,0.7322265625,3.8460843563079834
98,1.0392789256816009,0.3602196829659598,0.7333158376265545,0.7263840655891263,0.00353242177516222,0.0014884639531373978,0.7474,0.71123046875,3.9946539402008057
99,1.009446280343192,0.36383107243751994,0.7412915910993304,0.7367855772680166,0.003391812788322568,0.0014868169091641903,0.7554,0.72177734375,3.92829966545105
100,1.0145040239606584,0.36166148283043686,0.740234375,0.7297019179986448,0.0034897681325674057,0.0014770298730581999,0.7452,0.75556640625,3.94415283203125
101,1.0114335040656888,0.3627712483308753,0.744632253841478,0.7333348332619181,0.00345524656586349,0.0014421165687963367,0.7483,0.74951171875,4.005152702331543
102,1.0214568936094945,0.35979111340581155,0.7398718230578364,0.727185074163943,0.003475116565823555,0.001447523245587945,0.7469,0.78037109375,3.9814467430114746
103,1.0241147255410954,0.36205813349509725,0.7392568782884248,0.7330197704081632,0.0034108080435544252,0.0015283061657100916,0.7544,0.751953125,3.873267889022827
104,0.9969956534249442,0.36332947867257254,0.7467599985550861,0.7403653203224649,0.0034079032484441996,0.0014740260085090995,0.7531,0.72412109375,3.8965394496917725
105,0.9934288336306202,0.36366334253427934,0.7479633409149793,0.7389531816755023,0.003411383368074894,0.0014618894783779979,0.7518,0.738671875,3.9711389541625977
106,0.9999351501464844,0.3643015647421078,0.7492274848782287,0.737146182936065,0.0033758783247321844,0.001452402793802321,0.7523,0.73935546875,3.9318695068359375
107,0.9794693771673708,0.3650308336530413,0.7555044524523676,0.7443987787986288,0.003435215214267373,0.0014750704867765307,0.7493,0.70927734375,4.003093481063843
108,1.0073499095683196,0.3634270259312221,0.7487795304278938,0.750053172208825,0.003569875145331025,0.001472532982006669,0.7427,0.67724609375,4.003634929656982
109,0.9870640501684073,0.3641898875333825,0.7527616851183833,0.7477090018136161,0.003428142750635743,0.0014687766088172793,0.7542,0.73466796875,4.000006675720215
110,0.9810157308773119,0.3645747437769053,0.7538056665537308,0.7441539375149474,0.00337741756811738,0.0014497903175652027,0.7583,0.70654296875,3.986754894256592
111,0.9903632183464206,0.3637192395268654,0.7531147392428651,0.7496773077517139,0.0033593340776860714,0.0015176577726379037,0.7521,0.75341796875,4.006026744842529
112,0.9727384606186225,0.36370265727140466,0.7582319609972895,0.7581105134925064,0.0033933112863451242,0.0014392475131899118,0.7567,0.74033203125,3.9587132930755615
113,0.9624480422662229,0.3611436571393694,0.7585546532455756,0.7488364394830198,0.003413511672988534,0.0015116215217858553,0.7577,0.72880859375,3.9579954147338867
114,0.9550990669094787,0.3616899373579998,0.7622597363530373,0.7486732638612086,0.003325228812173009,0.0014854830224066973,0.7608,0.72978515625,3.979630470275879
115,0.9476952066226881,0.36361371254434394,0.7650137920768894,0.7550393707898199,0.003344606375321746,0.0015766345895826817,0.7608,0.71689453125,3.917375326156616
116,0.9605290938396843,0.3631643957021285,0.7613828230877312,0.7615422618632414,0.003444647416472435,0.0014688464580103755,0.7561,0.75595703125,3.9955224990844727
117,0.9402067223373725,0.36395979900749365,0.7667619354870855,0.7509718135911592,0.0033137397840619087,0.00150158756878227,0.7622,0.73662109375,3.9833576679229736
118,0.9561769913653938,0.3655041285923549,0.7651276880381058,0.7570114914251833,0.003335236571729183,0.0014799850760027766,0.7559,0.74345703125,3.96779727935791
119,0.9538237124073262,0.3645733813850247,0.7679121834891183,0.7562731528768734,0.0032972251065075397,0.0014974831137806177,0.7637,0.78310546875,3.973985433578491
120,0.9443149955905213,0.3655891418457031,0.7710934074557557,0.75902728645169,0.003293669084087014,0.001526993466541171,0.7588,0.75693359375,3.972773790359497
121,0.9538276828065211,0.36562989682567365,0.7650271045918368,0.7593783943020568,0.0033609915990382433,0.001471140654757619,0.7631,0.758203125,3.869638204574585
122,0.916777007433833,0.36530303955078125,0.7753716293646364,0.7614852749571508,0.0033353602048009634,0.0015201990026980639,0.7544,0.7359375,3.9827256202697754
123,0.9394440942881058,0.3641324335215043,0.7693167705925144,0.7565104426169882,0.0032697890419512987,0.0014781603822484612,0.7659,0.73525390625,3.9843685626983643
124,0.929823349933235,0.36362531233807,0.7758689413265306,0.774536522067323,0.003222751198336482,0.0015777110820636153,0.7698,0.77919921875,3.958682060241699
125,0.9271226999711017,0.36434866457569354,0.7750812452666613,0.7624855820013552,0.003345474833622575,0.0014550359919667244,0.76,0.735546875,3.9285542964935303
126,0.9327623795489876,0.3621397991569675,0.7756146022251674,0.7679975859972895,0.0032264648471027613,0.0015312001341953874,0.7676,0.74970703125,3.9204680919647217
127,0.92203054622728,0.36330121877242105,0.778784382100008,0.7716399990782445,0.0032977371010929346,0.001445694942958653,0.7637,0.781640625,3.967097282409668
128,0.9162579750528141,0.3620281997992068,0.7798567791374362,0.7672839262047593,0.0032751925755292177,0.0015046133194118738,0.7652,0.7666015625,3.9742605686187744
129,0.9188683957469707,0.36464399220992105,0.7775430484693877,0.7678741922183913,0.003299054689705372,0.0015245169633999467,0.7637,0.7578125,3.976844072341919
130,0.9157005621462452,0.3659630989541813,0.7814721088020169,0.7705372401646206,0.00317374081350863,0.0015339324017986655,0.7676,0.749609375,3.9937353134155273
131,0.8948140047034439,0.3648521267637915,0.7819674744897959,0.7694344812509964,0.003266869578510523,0.0014695794088765979,0.7683,0.72607421875,3.9602887630462646
132,0.9103805386290258,0.3632630717997648,0.7810867465272242,0.7657654431401467,0.0032698153518140316,0.001496668322943151,0.7675,0.7939453125,4.002111911773682
133,0.8951507879763233,0.3647376079948581,0.7830455546476403,0.7862723214285714,0.003214677795767784,0.0014725072542205453,0.7706,0.7611328125,3.98954439163208
134,0.9020409097476881,0.3631639285963409,0.7857313350755342,0.7735836262605629,0.0032220182474702597,0.0014800496865063906,0.7691,0.7583984375,3.9971160888671875
135,0.9005464047801738,0.3627385898512237,0.7864336286272321,0.7739139479033801,0.0032159644179046154,0.0014734686119481921,0.7714,0.71806640625,3.963214635848999
136,0.9110221862792969,0.3657328936518455,0.783867427280971,0.775692453189772,0.0032775546424090862,0.001495758886449039,0.7632,0.78955078125,3.966740846633911
137,0.9006028467295121,0.3646342608393455,0.7866727867904975,0.7791089427714445,0.003304471028968692,0.0015390933258458972,0.7675,0.779296875,3.9173688888549805
138,0.8815971685915577,0.3649089190424705,0.7881514101612325,0.7837820247727998,0.0032390474807471037,0.0014930720208212733,0.771,0.74453125,3.9432404041290283
139,0.886271418357382,0.3627806682975925,0.7873675287986288,0.7716456821986607,0.0032018881756812334,0.0015065879561007023,0.7711,0.78525390625,3.939978837966919
140,0.8973376994230309,0.36374516389807876,0.7875345191177057,0.7801946523238201,0.0032834033481776714,0.0014763242797926068,0.7668,0.77001953125,3.844348430633545
141,0.8797212717484455,0.3631141818299585,0.7918982213857223,0.77626185514489,0.0033133504912257195,0.0014866037527099252,0.7664,0.7412109375,3.9424545764923096
142,0.8888634662238919,0.36229480042749523,0.7891251700265067,0.773209708077567,0.0032386749517172575,0.0014631971716880798,0.7695,0.77021484375,3.946108818054199
143,0.8701139177594867,0.36069025312151226,0.7956071191904496,0.7731850293217873,0.0032133772037923336,0.0015145919751375914,0.7709,0.77255859375,3.9694809913635254
144,0.8889562645737006,0.36228078725386637,0.7939690570442044,0.7819010676169882,0.003201122162863612,0.001560118980705738,0.7727,0.80283203125,3.9526143074035645
145,0.8699594614457111,0.3646938557527503,0.7955482638612086,0.7861527423469388,0.003158097853884101,0.001489061745814979,0.7755,0.756640625,3.9755988121032715
146,0.877654640042052,0.3646487800442443,0.7929327050033881,0.777038184963927,0.0031680583488196135,0.001523178769275546,0.7717,0.78876953125,3.9884369373321533
147,0.8725771222795758,0.36348012028908244,0.7973551847496811,0.7800542091836735,0.003219985170289874,0.0015082444297149777,0.7693,0.760546875,3.969345808029175
148,0.8675608732262436,0.3624918412189094,0.797138836919045,0.7827627999441964,0.0032225348986685276,0.0015008702175691724,0.7703,0.7373046875,3.9857096672058105
149,0.8691733224051339,0.3621112278529576,0.7949408706353636,0.7846779336734694,0.0031695726793259382,0.0014978081453591585,0.7727,0.7794921875,3.9799692630767822
150,0.8640606938576212,0.3621420179094587,0.7998492961027184,0.7909225930972975,0.0031573926098644733,0.001539392862468958,0.7762,0.76650390625,3.948678731918335
151,0.8626803962551818,0.36306326729910715,0.8026091127979512,0.78732003971022,0.003138414118438959,0.0015278944047167897,0.7754,0.77275390625,3.9745900630950928
152,0.8566825243891502,0.36367389133998324,0.800384521484375,0.7992190925442443,0.0031340981367975473,0.0015117659932002425,0.7777,0.764453125,3.990586996078491
153,0.8636417778170838,0.3607334993323501,0.8019238686075016,0.789119409055126,0.0032747306395322084,0.0015150352846831083,0.7721,0.7673828125,3.9781739711761475
154,0.8523221697126117,0.36266665555992905,0.8057618433115433,0.790313331448302,0.0031495376024395227,0.0015414957888424397,0.7752,0.75283203125,3.991497755050659
155,0.8475762970593511,0.3622408107835419,0.8041826364945392,0.7953925619319994,0.0032104963902384043,0.0014702448388561606,0.7735,0.8,3.9982011318206787
156,0.8428552588637994,0.36248779296875,0.8084628046775351,0.7983441255530532,0.0033273142762482166,0.001458470826037228,0.7659,0.7560546875,3.923140525817871
157,0.8438063640983737,0.3609255187365474,0.8062970686932,0.7919001676598374,0.0032237444538623095,0.0014261535834521055,0.7751,0.7552734375,3.8898653984069824
158,0.8458525988520408,0.35985534045161033,0.8071454885054608,0.7862628236108896,0.0032206736505031586,0.0014626311603933573,0.7733,0.7619140625,3.8857221603393555
159,0.8479709235989318,0.36027655309560347,0.8078477820571588,0.8007964309380979,0.003117088694125414,0.0014788714470341802,0.7794,0.79638671875,3.8825247287750244
160,0.8270705865353954,0.3609348608522999,0.8118736111387914,0.8043762518435108,0.0031738351099193096,0.0014522289857268333,0.7777,0.75986328125,3.885314702987671
161,0.8497235045141104,0.35965561380191724,0.808825278768734,0.7920576601612325,0.0031241378746926785,0.0014703646302223206,0.7806,0.7947265625,3.8738434314727783
162,0.8356212693817762,0.36051462134536433,0.8097041383081552,0.7982795871033961,0.0032504615373909473,0.0014919672394171357,0.7806,0.76337890625,3.918775796890259
163,0.8358864297672194,0.36096261472118146,0.8094384329659599,0.7929023431271923,0.0031217136420309544,0.0014852728927507997,0.7834,0.7177734375,3.964877128601074
164,0.8239141970264668,0.3632241852429448,0.8142234646544164,0.791638199163943,0.003102653892710805,0.0014924840070307255,0.7792,0.814453125,3.9672958850860596
165,0.8148679149394132,0.36197354842205437,0.8197886408591757,0.7992305366360412,0.0030528034549206495,0.0015473231906071305,0.785,0.77646484375,3.946230411529541
166,0.8221061083735252,0.36160881665288186,0.8142728221659757,0.8004680555693957,0.00307949329726398,0.0014769397675991058,0.778,0.8171875,3.975982666015625
167,0.8312668313785475,0.36121862761828366,0.814221596231266,0.7985737858986368,0.0030708671547472477,0.0015125913778319955,0.7841,0.751953125,3.988478422164917
168,0.8289900020677217,0.3590843044981665,0.8158975717972736,0.7879369307537468,0.0032191963400691748,0.0014612062368541956,0.778,0.80712890625,3.990042209625244
169,0.8209513450155452,0.3618669315260284,0.8157551823830118,0.7925492890027105,0.003108240896835923,0.001478927326388657,0.7852,0.794140625,3.888716459274292
170,0.8121938121562101,0.3606671313850247,0.8222333947006537,0.8034688988510443,0.003191286465153098,0.0015001321444287896,0.7808,0.8103515625,3.9238829612731934
171,0.7942360080018336,0.3582932608468192,0.824710378841478,0.7932838128537548,0.0030853135976940393,0.0014876960776746273,0.7813,0.784375,3.8792805671691895
172,0.8142791280941087,0.3591764800402583,0.8204150297203843,0.796098670180963,0.003079398302361369,0.0015269367722794414,0.7834,0.758984375,3.883953332901001
173,0.8019961921536193,0.35785655586086973,0.8226964522381218,0.7954115575673629,0.0031000261660665274,0.0014678426086902618,0.7803,0.7875,3.8995308876037598
174,0.8148609862035635,0.3596712229203205,0.819251469203404,0.8015841269979671,0.0031164251267910004,0.0015488436911255121,0.7882,0.765625,3.8982961177825928
175,0.8204975517428651,0.35799236686862246,0.8192609670210858,0.8029393565898039,0.0031635777559131384,0.0015045272884890437,0.7834,0.74169921875,3.881103515625
176,0.8013176431461256,0.3577418813900072,0.8246438941177057,0.7969490362673389,0.00310905440710485,0.001509860740043223,0.7825,0.74345703125,3.8769021034240723
177,0.802498097322425,0.35813674148248165,0.8256613283741231,0.7940620110959423,0.0030528786592185497,0.0015488500939682126,0.7856,0.82470703125,3.969836950302124
178,0.8082768187230948,0.358895087728695,0.8230533210598693,0.8096339167380819,0.003107063937932253,0.00154214131180197,0.7826,0.75361328125,3.993086338043213
179,0.8114105536013233,0.35818882377780215,0.8219012046346859,0.80569162174147,0.003093860810622573,0.0015261538792401552,0.7799,0.769140625,3.974494218826294
180,0.7971919312769052,0.35968430188237405,0.8243117819027025,0.8071626157176738,0.0030624158680438995,0.0015343273989856243,0.79,0.7642578125,3.9170920848846436
181,0.7936138230927137,0.360095316050004,0.8262212325115593,0.8070221725775271,0.0030971989035606384,0.0015304363332688808,0.7861,0.8009765625,3.952500104904175
182,0.7784897161989796,0.35814993722098215,0.8314902636469627,0.8116686295489876,0.003170832060277462,0.0014956938102841377,0.7837,0.78271484375,3.971330404281616
183,0.7877510226502711,0.35869610066316565,0.8279959231006856,0.8002592592823262,0.003123797941952944,0.0014979017432779074,0.7829,0.78662109375,3.9636528491973877
184,0.801828111921038,0.3576993747633331,0.8253689980020329,0.8011001275510204,0.0030843124259263277,0.001556308357976377,0.7819,0.7634765625,3.988729476928711
185,0.7806317076391104,0.35584803989955355,0.8288177957340163,0.8081419808523995,0.003112578997388482,0.001488150330260396,0.7828,0.77490234375,3.9926226139068604
186,0.7891186305454799,0.3562841610032685,0.8313061461156729,0.8094953420210858,0.003101083915680647,0.0014917167136445642,0.7867,0.79189453125,3.986664295196533
187,0.7924104028818558,0.3600707929961535,0.8306304775938695,0.8109302910006776,0.0031489646062254906,0.001492753392085433,0.7786,0.77724609375,3.9926199913024902
188,0.767571819071867,0.35572234951719944,0.8332004936373963,0.8117806570870536,0.0031171555165201426,0.001493119983933866,0.7884,0.8078125,3.9923174381256104
189,0.7720793899224729,0.3555232067497409,0.8330467379823023,0.8068779147401148,0.0030994813423603773,0.001447320799343288,0.7883,0.7916015625,3.974674940109253
190,0.7742531445561623,0.35562285598443477,0.8357761928013393,0.8014987244897959,0.003050994360819459,0.0015097594587132335,0.7852,0.7564453125,3.997959613800049
191,0.7769345653300382,0.3558484291543766,0.8339388321857063,0.8076902895557637,0.0030131731182336807,0.0015122313052415848,0.7933,0.79443359375,3.986435890197754
192,0.7888241203463807,0.3567510332380022,0.8312302414251833,0.7994393329231106,0.003097302047535777,0.001510906033217907,0.7882,0.774609375,3.8959779739379883
193,0.7778328876106106,0.3551260111283283,0.833868610615633,0.8152256401217713,0.003049231367185712,0.001518530654720962,0.7914,0.805078125,3.939919948577881
194,0.761024319395727,0.3533137963742626,0.8376306027782207,0.8115168201680086,0.0031106506939977407,0.0014537140959873796,0.78,0.76494140625,3.9875335693359375
195,0.7764332051179847,0.35365400508958467,0.8365923044632892,0.809068251629265,0.0030943576712161303,0.001492001349106431,0.7867,0.7916015625,3.977609634399414
196,0.7606612224968112,0.35322995088538345,0.839579913080955,0.8125056831204162,0.003105491865426302,0.0014874376356601715,0.7861,0.7923828125,3.8951427936553955
197,0.7620099126076212,0.3538947202721421,0.8378678146673708,0.8071948460170201,0.0030126499477773905,0.0014986720634624362,0.7913,0.773046875,3.910615921020508
198,0.7592353820800781,0.3545571930554448,0.8391737645986129,0.8079446286571269,0.003077363595366478,0.0014672483084723353,0.7906,0.77060546875,4.004214525222778
199,0.7644980294363839,0.35700214152433435,0.8410964498714525,0.8087778675312899,0.0030563424807041883,0.0015157718444243073,0.7883,0.76552734375,3.9960758686065674
200,0.7655138288225446,0.3537682124546596,0.8400905375577965,0.8073467332489637,0.0031005165074020624,0.0014634877443313599,0.7856,0.78857421875,3.956300735473633


==> reports/report_cifar10_yg.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=cifar10', '--dl-weight=0.8', '--logic=yg', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009216399863362312,0.00025522540090605617,0.0979,0.0,2.384185791015625e-07
1,2.2885472823162467,0.2801636676399075,0.16109959933222556,0.10027939932686943,0.008705239742994308,0.00033070737845264375,0.2056,0.16953125,4.261037349700928
2,2.1874042433135363,0.06697900927796656,0.19937439354098574,0.10793246055135922,0.008423701860010624,0.0002575106918811798,0.252,0.12333984375,4.116304636001587
3,2.139397445990115,0.06701718057904925,0.22524903745067362,0.11941584762261838,0.008145350031554699,0.0002979178971145302,0.2743,0.1380859375,4.08622932434082
4,2.0967983323700574,0.07291469768602021,0.2450213334998306,0.14003089982636122,0.00793592631816864,0.00037748017348349094,0.3088,0.167578125,4.079802513122559
5,2.066599943199936,0.07379979503398039,0.254469988297443,0.1687716464607083,0.007841123268008232,0.0003084836935158819,0.299,0.21728515625,4.074177265167236
6,2.051959757902184,0.07547091464607084,0.2689371498263612,0.20063281545833667,0.007736610248684883,0.00037386626354418695,0.3289,0.1890625,4.11726188659668
7,2.019041567432637,0.07990031339684311,0.29190583131751235,0.22033868517194474,0.007564555387943983,0.0003763481799978763,0.3477,0.257421875,4.0234997272491455
8,1.997429828254544,0.08587349677572445,0.31144846702108575,0.23734929610271843,0.007432048674672842,0.0003949900856241584,0.3738,0.27451171875,4.091211557388306
9,1.9651076647700096,0.09535417751390107,0.3307101969816247,0.24102397840850207,0.00728595582768321,0.00046550168190151453,0.3841,0.27412109375,4.13226842880249
10,1.938551766531808,0.109756275099151,0.34728233181700413,0.2743447751415019,0.007026996463537216,0.0006400109850801528,0.4255,0.30869140625,4.1047279834747314
11,1.8929750092175541,0.12162766164662886,0.36676803900271043,0.2845374710705815,0.0068711708299815655,0.0006227445555850863,0.4321,0.3572265625,4.076726675033569
12,1.883242860132334,0.12493074183561365,0.3773175453653141,0.3095276112459144,0.006836398970335722,0.0005572192021645606,0.4382,0.3423828125,4.109025478363037
13,1.8549142954300861,0.1302552028578155,0.3919916347581513,0.3191641593466,0.00682701263576746,0.0006354617071337998,0.4555,0.36318359375,4.06589412689209
14,1.8431075738400828,0.13288782080825495,0.4032700207768654,0.3130029950823103,0.006596600171178579,0.0006579734617844224,0.4796,0.351953125,4.03828501701355
15,1.8169172637316646,0.14042756995376277,0.41681663357481663,0.3209217811117367,0.006531958002597094,0.0007308305357582867,0.4889,0.30810546875,4.077195882797241
16,1.807210805464764,0.1442801027881856,0.42432921273367746,0.3291044040602081,0.006354376673698425,0.0007687677280046046,0.4972,0.32431640625,4.0899717807769775
17,1.7697743007114954,0.15321096108884227,0.4435453998799227,0.34425677085409356,0.006280555389821529,0.0007827150402590632,0.504,0.3654296875,4.0863938331604
18,1.7628159814951372,0.15969568369339923,0.44889037463129783,0.3437765861044125,0.006220915820449591,0.0009224823443219066,0.5279,0.415234375,3.9938294887542725
19,1.7513432405432876,0.16874685092848174,0.45369821665238363,0.3553605760846819,0.006239827256649733,0.0009340989054180682,0.5353,0.3720703125,3.9876909255981445
20,1.7265442828742825,0.1754480284087512,0.46915618740782444,0.3547209136340083,0.006100888829678297,0.0008699313621036708,0.5391,0.34111328125,4.0542614459991455
21,1.7115167111766583,0.17891628888188577,0.47512945836904097,0.36076440616529815,0.005914655979722738,0.0009604133083485067,0.5461,0.3818359375,4.059958219528198
22,1.7024117294622927,0.1870270164645448,0.47963737954898755,0.3694898644272162,0.005915212444961071,0.0009208901901729405,0.5478,0.41865234375,4.009882211685181
23,1.6740892371352838,0.19185708493602519,0.49408367701939176,0.3782210447350327,0.005814592819660902,0.0009990786202251911,0.5558,0.375390625,3.969986915588379
24,1.6485519409179688,0.20272225749735928,0.5009490421840123,0.3803639703867387,0.005781414918601513,0.000924816180486232,0.5574,0.43095703125,3.9607486724853516
25,1.6555379750777264,0.2016926590277224,0.5032969494255222,0.39228960932517537,0.005813829135149717,0.0010336043778806925,0.5581,0.4296875,4.088998794555664
26,1.6373974547094228,0.21109627704231107,0.5106254499785754,0.3839589333047672,0.005684910342097282,0.0010061634238809347,0.5708,0.44423828125,4.066553592681885
27,1.6222730364118303,0.21573574688969827,0.517557260941486,0.3986482036357023,0.005608704872429371,0.0010282146977260709,0.591,0.3900390625,4.120326519012451
28,1.6140138275769291,0.22196141067816286,0.5251306027782207,0.400836672101702,0.00558133702725172,0.0010488682892173529,0.5891,0.41474609375,4.105518341064453
29,1.5855083854830996,0.2273669145545181,0.5320528769979671,0.4004266699966119,0.005583005957305431,0.0010060113854706287,0.5884,0.38212890625,4.0401341915130615
30,1.5860925791214924,0.23218242489561744,0.5296594269421636,0.40400645197654256,0.005490312818437815,0.001111223129555583,0.6021,0.44267578125,4.132009983062744
31,1.5765742087850765,0.23037011282784597,0.5431566433030732,0.4056900569370815,0.005429717246443033,0.0011258171871304512,0.5944,0.4,4.112046957015991
32,1.5583804383569835,0.23812959632095027,0.5461195731649593,0.41176581869319995,0.005329871084541082,0.001174340839497745,0.6133,0.42080078125,4.129677057266235
33,1.560007212113361,0.24158933211346062,0.5502516688132773,0.41026255549216756,0.005270024761557579,0.0011796467006206512,0.6224,0.41259765625,4.1402435302734375
34,1.5391475132533483,0.2515726478732362,0.5599205250642738,0.42302524800203284,0.005185295827686787,0.0012436623219400644,0.6275,0.4857421875,4.118633031845093
35,1.5242985316685267,0.2572211051473812,0.5653338529625718,0.43997130102040816,0.005221088882535696,0.0012077338760718703,0.6231,0.5138671875,4.116264343261719
36,1.5169889488998725,0.2607403969278141,0.5688813657176738,0.4318646022251674,0.005194029305130243,0.0012407893082126975,0.6243,0.49140625,4.121396541595459
37,1.5003042415696748,0.27026703892921916,0.5744654986323142,0.44365548114387354,0.00498751038685441,0.0013152551837265491,0.6416,0.4990234375,4.110414981842041
38,1.490113083197146,0.27636158223054846,0.5762686826744858,0.4419586025938696,0.0051079667173326015,0.0013712359359487891,0.6216,0.523046875,4.190968036651611
39,1.481015886579241,0.27702504761364993,0.5801749326744858,0.4433422867132693,0.005003513768315315,0.0013087170664221048,0.6404,0.48125,4.080276012420654
40,1.4586166070432078,0.288158689226423,0.5875926115074936,0.4521569621806242,0.0049016447737813,0.001305854762904346,0.6448,0.5052734375,4.112031936645508
41,1.4530432564871651,0.2904536383492606,0.5948205286142777,0.46523094177246094,0.0048446049913764,0.0013824562774971128,0.6477,0.52431640625,4.060285806655884
42,1.4458896870515785,0.2980523206749741,0.5928730867346939,0.46686518922144055,0.004986871033906937,0.001305492129176855,0.6369,0.49638671875,4.069866180419922
43,1.4360328207210618,0.2981639200327348,0.5983889054278938,0.47273215469048946,0.004855755716562271,0.0013404720230028033,0.6525,0.52734375,4.08217453956604
44,1.43250695053412,0.2967184417101802,0.5979770348996533,0.4702058130381059,0.004746390972286463,0.001356965396553278,0.6608,0.52021484375,4.084390163421631
45,1.4239884979870854,0.30185253766118264,0.6054706573486328,0.4732693263462612,0.004787110723555088,0.0014026302378624678,0.6551,0.53857421875,4.055097818374634
46,1.4058506245515785,0.3066526918995137,0.6096008845738002,0.4833291501415019,0.004678003955632448,0.0014730137772858143,0.6596,0.5419921875,4.080734014511108
47,1.3836923716019611,0.3173534042981206,0.6163295823700574,0.4850355265091877,0.0046458495780825615,0.001432887278497219,0.6641,0.5271484375,4.090734004974365
48,1.3791307721819197,0.3120028048145528,0.6175424225476324,0.4903349584462691,0.0047528864815831184,0.0013497131876647472,0.6647,0.5087890625,4.125105142593384
49,1.3776291827766263,0.3174167749833088,0.618248530796596,0.493409876920739,0.00461409380659461,0.001418694038875401,0.6735,0.50888671875,4.114449501037598
50,1.3766437452666613,0.31707397772341356,0.619148215469049,0.49435891910475127,0.004758404567837715,0.0013248715549707413,0.6511,0.5431640625,4.098523855209351
51,1.3649302891322546,0.31993961334228516,0.6250569479806083,0.49942487599898355,0.004533303901553154,0.0013918294571340084,0.679,0.53017578125,4.007648468017578
52,1.3573339034099967,0.3231379255956533,0.6325657513676858,0.49970389385612646,0.004656959790736437,0.0013116460759192705,0.6657,0.4880859375,4.115209341049194
53,1.3493579163843272,0.3260721089888592,0.6306733501200773,0.5083838093037508,0.004512648098170757,0.0013786740601062775,0.6791,0.56171875,4.130419492721558
54,1.3457046820192922,0.32164688499606386,0.6316053040173589,0.5025984705710898,0.004375882912427187,0.0014970225747674704,0.6887,0.53515625,4.132198810577393
55,1.3297614272759886,0.3331260291897521,0.6405851403061225,0.5107640246955716,0.00446447404101491,0.0014823194360360503,0.6828,0.5833984375,4.146341562271118
56,1.326122050382653,0.3285507669254225,0.6381100245884487,0.5242024246527224,0.004460590425878763,0.0014988317852839828,0.6845,0.55224609375,4.110016822814941
57,1.3074544789839764,0.33422563513930964,0.6460212396115673,0.5128291383081552,0.0043760077096521854,0.0015214720042422414,0.687,0.54931640625,4.02652907371521
58,1.307410259636081,0.3341429574148996,0.6457213576959104,0.5184759023238201,0.00432057399302721,0.0015003008302301168,0.6904,0.5498046875,4.083530426025391
59,1.3011843622947226,0.334361017966757,0.6511707305908203,0.5192085577517139,0.004349204711616039,0.0015169181860983372,0.6938,0.5794921875,4.074091672897339
60,1.3110684764628509,0.33767131883270884,0.6490505763462612,0.5047812559166733,0.0043821497820317745,0.001516185118816793,0.6879,0.55849609375,4.073306083679199
61,1.2893454882563378,0.3409233871771365,0.6528258810237962,0.5266091872234734,0.0043478901498019695,0.0015623721992596984,0.6927,0.537109375,4.115293025970459
62,1.2674298967633928,0.3430570096385722,0.6607731410435268,0.5283250614088408,0.004430701956152916,0.001501340651884675,0.6815,0.5419921875,4.109095335006714
63,1.277959784682916,0.34526213821099727,0.656762492899992,0.5221164469816246,0.004200676456093788,0.0014994519297033548,0.6994,0.5634765625,3.989419937133789
64,1.2648380045988121,0.3484682355608259,0.6616120630381058,0.5362780045489876,0.004256571177393198,0.001540223485790193,0.7011,0.53154296875,4.118566513061523
65,1.2717651834293289,0.3425254432522521,0.6607199688347019,0.5324059311224489,0.004275524988770485,0.0014655488776043057,0.6993,0.6154296875,4.127974987030029
66,1.2612431584572306,0.3467406058798031,0.6632918533013792,0.5403664647316446,0.0042180027812719345,0.001526234089396894,0.7072,0.56484375,4.11686372756958
67,1.2574631048708547,0.3476934238355987,0.6644003731863839,0.5429554764105349,0.0041240910068154335,0.0015708068385720253,0.7159,0.59501953125,4.077179908752441
68,1.241827594990633,0.3510638645717076,0.6712050145986129,0.5482093655333227,0.004193788859993219,0.0015270469011738896,0.7083,0.59443359375,4.091954231262207
69,1.2313119537976323,0.3516271163006218,0.6736345096510283,0.5470591175312899,0.004133305046707392,0.001531036919914186,0.7109,0.5732421875,4.067406892776489
70,1.2369913373674666,0.3502839536082988,0.6719452215700733,0.5510716730234574,0.00423100171610713,0.001471683382987976,0.7096,0.587890625,4.067093372344971
71,1.2313762586943957,0.3511353317572146,0.6737540887326611,0.5491299142642897,0.004124194849282503,0.0015305206179618835,0.713,0.5841796875,4.108308553695679
72,1.2291471520248725,0.35298748405612246,0.6767815570442044,0.5570221336520448,0.004181373864412308,0.0014511126792058349,0.7039,0.561328125,4.06023907661438
73,1.2185983463209502,0.3516841032067124,0.6820885794503349,0.5411124326744858,0.0041008517146110535,0.0015405502635985613,0.716,0.55927734375,4.099082946777344
74,1.2071513740383848,0.3599183218819754,0.6861295894700654,0.5664593832833427,0.004102861043065786,0.0015249800635501742,0.7105,0.59677734375,4.065481424331665
75,1.2134418876803652,0.3563237871442522,0.6846357851612325,0.5597250023666693,0.004153087735176086,0.0014364473754540086,0.7064,0.6169921875,4.059946537017822
76,1.1988546410385443,0.36039434160505024,0.690552147067323,0.5559781911421795,0.004107378423213959,0.0014677149010822177,0.7097,0.6265625,4.071889638900757
77,1.1905083169742507,0.3630675101766781,0.6904761645258689,0.5577491059595224,0.0041196467354893684,0.0014990278286859393,0.7082,0.62158203125,4.089724779129028
78,1.19506244270169,0.3619909481126435,0.69153914159658,0.5609739264663385,0.0039798179641366005,0.0015555459540337324,0.7243,0.583984375,4.051117420196533
79,1.191231785988321,0.36234509215062977,0.6924862764319595,0.5714437523666693,0.0041333818808197975,0.001472263946197927,0.7159,0.60283203125,4.079854965209961
80,1.1839191670320472,0.3657938120316486,0.693264474674147,0.5680480879180285,0.004053473938256502,0.0015142488991841674,0.7214,0.56259765625,3.9940290451049805
81,1.1762465652154417,0.3667515735236966,0.6971194987394371,0.5621241744683714,0.004138291347771883,0.0014531355118378997,0.709,0.57958984375,4.0936973094940186
82,1.1673271802006935,0.3680962543098294,0.7004031745754943,0.5740099537129305,0.004004693124443293,0.0015718089416623116,0.7202,0.62099609375,4.058180570602417
83,1.1721848468391263,0.3654812404087612,0.6995319444306043,0.5761415131238042,0.004021170549094677,0.0015225568786263466,0.7214,0.55302734375,4.071149110794067
84,1.173986785265864,0.366748537336077,0.6990554965272242,0.5702612351398079,0.003966593649238348,0.0015564665663987398,0.7281,0.56318359375,4.100884914398193
85,1.1585702701490752,0.36671903182049187,0.7019614394830198,0.5925959762261839,0.00396241620182991,0.0015823194989934564,0.719,0.61376953125,4.074904203414917
86,1.1533517642897002,0.36451242407973933,0.7053134684659996,0.5713602572071309,0.003966587595641613,0.001531832036562264,0.7281,0.5873046875,4.060159206390381
87,1.1615101561254384,0.3643644683215083,0.7054729072415099,0.5873648585105429,0.003922078292816877,0.0015390565386041999,0.7282,0.5828125,4.072232007980347
88,1.153845183703364,0.3686046211086974,0.7071052862673389,0.5777890341622489,0.003984181210398674,0.0015344783896580338,0.7239,0.55009765625,3.976618528366089
89,1.1203104135941486,0.37625398441236846,0.7139421579789142,0.5948376169010084,0.0038858966436237097,0.0015468952478840947,0.7256,0.572265625,4.110531330108643
90,1.1402100543586575,0.37136930348921793,0.7117973639040577,0.5754088576959104,0.0038835483137518167,0.0016069234116002917,0.7331,0.62548828125,3.98215651512146
91,1.1352730575872927,0.37434122513751594,0.7141110945721062,0.5943080357142857,0.0038893057499080896,0.0015449688071385026,0.7246,0.60068359375,4.0536627769470215
92,1.1280313608597736,0.37308673469387754,0.71418318456533,0.588262635834363,0.0038912154268473387,0.0016318440902978182,0.7347,0.58056640625,4.0518364906311035
93,1.1186208919602998,0.37809317452566965,0.7200198270836655,0.598371817141163,0.0038287974894046783,0.0015668533742427826,0.7335,0.616015625,4.100097417831421
94,1.1397266777194277,0.3739178715919962,0.7142800311652981,0.5883347647530692,0.003907952457666397,0.0015523539623245597,0.7294,0.5904296875,4.133446455001831
95,1.1262280989666373,0.37557504615005183,0.7191429138183594,0.5968211037772042,0.003814521012827754,0.0015738419024273753,0.7399,0.58330078125,4.125861167907715
96,1.118722253916215,0.3763614187435228,0.7183267243054449,0.5886156899588448,0.00381079432554543,0.0015837160171940923,0.7373,0.6244140625,4.1183507442474365
97,1.122128233617666,0.3777438572474888,0.7168879606285874,0.595344387755102,0.003893165849149227,0.0016097285551950336,0.7276,0.62841796875,4.030676603317261
98,1.1157580005879304,0.37609621943259725,0.721458590760523,0.5898836096938775,0.0038506234996020794,0.001604861463420093,0.7374,0.5947265625,4.125008583068848
99,1.0873354697714046,0.38207887143504865,0.7293906698421556,0.6005925937574736,0.003734478261321783,0.0016010295366868377,0.7476,0.57939453125,4.0669848918914795
100,1.0917614528111048,0.38020351954868864,0.7284549012476084,0.6002509447993064,0.003789748763665557,0.0016191831091418862,0.7401,0.64111328125,4.053476333618164
101,1.0905477562729193,0.3809207604855907,0.72938685514489,0.5960371834891183,0.003804902546107769,0.001514699775725603,0.7369,0.64033203125,4.055910110473633
102,1.0976929956552934,0.37828387046346856,0.7288060090979751,0.5940461061438735,0.003796437755227089,0.001584829529747367,0.7355,0.6216796875,4.029320001602173
103,1.1017896691147162,0.3793255942208426,0.7287319728306362,0.5896615398173429,0.003740374930202961,0.001600616262294352,0.7508,0.62919921875,4.056679010391235
104,1.0771808235012754,0.3795302644067881,0.7344983937788983,0.6036674733064613,0.003713178215548396,0.001609361032024026,0.7459,0.5970703125,4.086408376693726
105,1.0711834965919962,0.38326286783023755,0.7365046131367586,0.6073402482636121,0.0036847833544015884,0.0016222164267674088,0.7462,0.63125,4.117684602737427
106,1.0770682510064573,0.3852131123445472,0.7376017667809311,0.6055617429772202,0.0036612830590456724,0.001616865862160921,0.7441,0.640234375,4.1212077140808105
107,1.0588671625876913,0.3850689712835818,0.743290258913624,0.6090732107357103,0.0037652961909770966,0.0015927378553897142,0.7404,0.597265625,4.0010926723480225
108,1.0842971801757812,0.38353382811254383,0.7348058272381218,0.608921362429249,0.0038395170122385025,0.001560889184474945,0.7372,0.56416015625,4.115697383880615
109,1.065069003980987,0.38430326812121335,0.7401641534299267,0.6156538359972895,0.0037659124936908484,0.001565003301948309,0.7451,0.59462890625,4.117925405502319
110,1.0593847158003826,0.38586554235341597,0.7406044784857302,0.6114173422054369,0.003713892539963126,0.0015598462196066976,0.7465,0.60986328125,4.064313650131226
111,1.0705680847167969,0.38477835363271284,0.7407355016591598,0.613881052756796,0.003656339133158326,0.0016571403248235583,0.7495,0.6640625,4.073090076446533
112,1.0496229833486128,0.38823715521364793,0.7460918815768495,0.6292953491210938,0.0037406771443784237,0.0015326362336054444,0.75,0.6341796875,4.055884599685669
113,1.0382903741330516,0.38650687859982863,0.747291409239477,0.6196170339778978,0.0037669904995709658,0.0015785604482516646,0.7487,0.57626953125,4.066325902938843
114,1.0352861832599252,0.38861360355299346,0.7475666902503189,0.6118557988380899,0.003678681096062064,0.0015857848338782787,0.7514,0.59599609375,4.122057676315308
115,1.0228768952038823,0.38930203963299187,0.7526572869748486,0.6215512022680166,0.003701606299728155,0.0016766665503382683,0.7547,0.59150390625,4.115544319152832
116,1.0381790472536672,0.386599638024155,0.7508977773238201,0.6184876889598613,0.003824997693300247,0.001603554468601942,0.7427,0.60400390625,4.118581056594849
117,1.0205368509097976,0.39171896175462373,0.7531869070870536,0.6176772214928452,0.003669103840366006,0.0016323415329679847,0.7566,0.58623046875,4.104423522949219
118,1.0349324284767618,0.39085119597765866,0.7543276572714046,0.6202244272037428,0.0036049392074346542,0.0016226995503529906,0.753,0.65439453125,4.107671737670898
119,1.0327463733906648,0.39050705578862405,0.7574708121163505,0.6268639077945631,0.003622469725087285,0.00158952665515244,0.7589,0.63671875,4.113070964813232
120,1.0239643174774793,0.39018471386967873,0.759291123370735,0.6238250732421875,0.0036173148546367884,0.0016881386982277036,0.7552,0.61884765625,4.136242866516113
121,1.033239169996612,0.3928819383893694,0.7540258290816326,0.6274048552221182,0.003624369390308857,0.0016396762803196907,0.7584,0.605859375,4.1076271533966064
122,0.9975779007892219,0.39542412271305005,0.7637724584462692,0.6271695117561185,0.003585654776543379,0.0016586940037086606,0.7553,0.56806640625,4.106902837753296
123,1.0159817131198183,0.3938442541628468,0.7585736488809391,0.626330550836057,0.003580449614673853,0.001612951047718525,0.7599,0.6396484375,4.10381007194519
124,1.0066842059699856,0.39664264601104116,0.761111356774155,0.6469835553850446,0.0035564997233450413,0.001699188956990838,0.7627,0.61484375,4.111138820648193
125,1.0051292108029735,0.3926579222387197,0.7641957341408243,0.6266589262047593,0.0036777006462216377,0.0015731187304481864,0.7527,0.59482421875,4.1193249225616455
126,1.0109580682248485,0.3918718221236248,0.761223384312221,0.6326796473289023,0.0036175688728690147,0.001611664891242981,0.7568,0.6134765625,4.102375030517578
127,1.0017988243881537,0.39193865717673787,0.7645734670210858,0.6326017963642977,0.003600064665079117,0.0015797243686392903,0.7544,0.67470703125,3.992379903793335
128,0.9943816515864158,0.3938546861921038,0.767540133729273,0.6310453998799227,0.0035953319165855646,0.0016853362321853638,0.7577,0.67021484375,4.075387239456177
129,0.9974077185805963,0.39723470259685906,0.7655832718829719,0.6339874267578125,0.0036305240355432034,0.0016420703614130616,0.7577,0.61689453125,4.068951606750488
130,0.9928889371910874,0.39848966014628506,0.769436349674147,0.6358968773666693,0.0035167161840945482,0.0016910850536078215,0.7594,0.61181640625,4.078538179397583
131,0.9716669977927694,0.3991327480394013,0.772302432936065,0.6314344990010164,0.003639789065346122,0.0016052568098530173,0.7557,0.62529296875,4.06379771232605
132,0.987298381571867,0.3965486020457988,0.7709244708625638,0.6360126806765186,0.003550793742761016,0.001655220752581954,0.759,0.67734375,3.993669033050537
133,0.9741323821398676,0.4002525173887915,0.7716229497169962,0.6471088565125758,0.0035824293736368418,0.0015787426382303238,0.7595,0.644140625,4.092661619186401
134,0.9799415432676977,0.3980889223059829,0.7714976875149474,0.6403535726119061,0.003536390606313944,0.0016383413458243012,0.761,0.641015625,4.035444021224976
135,0.9762011936732701,0.3990194748859016,0.775808217574139,0.6417012117346939,0.003493058728054166,0.0016355335246771574,0.7673,0.635546875,4.052709341049194
136,0.9908991443867586,0.40025049326371176,0.7691953230877312,0.6446109693877551,0.003576419083401561,0.0016229386674240232,0.7597,0.661328125,4.07920503616333
137,0.9775822697853556,0.3995413488271285,0.7744358607700893,0.6490771624506736,0.0036483381409198046,0.001677247229963541,0.7605,0.65302734375,4.089214086532593
138,0.9605649052834024,0.40152242232342156,0.7771843112244898,0.6482230205925144,0.0034956710878759623,0.0016620353562757373,0.7674,0.62841796875,4.073091506958008
139,0.9603385925292969,0.40180525487783003,0.7769660171197386,0.6372881908806003,0.0034934377763420343,0.001660131965763867,0.7623,0.6265625,4.046263694763184
140,0.9713028109803492,0.40097629780672034,0.77916398340342,0.6436562440833267,0.003585810074582696,0.001639472204260528,0.7578,0.68642578125,4.0059099197387695
141,0.9581380571637835,0.4029001119185467,0.7792418343680245,0.6438384542659837,0.0036281992215663195,0.0016265728045254946,0.7583,0.62099609375,4.051893711090088
142,0.9685493002132494,0.39980020328443877,0.7770495512047593,0.6390951506945551,0.0036132282111793756,0.0015672182198613882,0.7585,0.65009765625,4.0986433029174805
143,0.949201622787787,0.40257913239148196,0.7818555248026945,0.6480350883639588,0.003526192856952548,0.0016786709893494844,0.7651,0.64951171875,4.0731141567230225
144,0.9643040092623963,0.4039985501036352,0.7809349371462452,0.6576185421067842,0.003514728508889675,0.0016801500460132957,0.7683,0.67392578125,4.051754474639893
145,0.9446230518574618,0.40626891778439894,0.7848848615373883,0.6544961734693877,0.0034706927835941315,0.0016661094268783927,0.7703,0.602734375,4.041606664657593
146,0.9484646077058754,0.4067013020418128,0.7822085010762118,0.6501248807323222,0.0034761119168251753,0.001717759994789958,0.7662,0.67470703125,3.9838428497314453
147,0.9476983206612724,0.4070792684749681,0.7854941231863839,0.6427109776710977,0.003521339036524296,0.0016568233259022236,0.7646,0.62529296875,4.035344123840332
148,0.9425013016681282,0.40621520061882177,0.7876313657176738,0.6482021565340004,0.003508857684209943,0.0016684518195688725,0.7645,0.57734375,3.990067958831787
149,0.9414737467863121,0.40718160356794086,0.7857522769850127,0.6565460672183913,0.0034399761352688074,0.0016777398996055126,0.7671,0.6677734375,3.9315600395202637
150,0.9369690564213967,0.40759024328115034,0.7897496126136001,0.6690525911292251,0.003435598686337471,0.0016976690385490656,0.7711,0.66591796875,3.9408118724823
151,0.9378493172781808,0.4072362938705756,0.7909472718530771,0.6581708947006537,0.0033936812542378902,0.0017366082174703479,0.7707,0.65107421875,3.9479293823242188
152,0.9294671039192044,0.4109812366719149,0.7907973308952487,0.6853172146544164,0.0034363504964858294,0.0016698628896847367,0.7703,0.653515625,3.9402174949645996
153,0.9398676813865194,0.40462256451042333,0.7887246268136161,0.6659150415537308,0.003564590821042657,0.0016847727820277214,0.7688,0.644140625,3.962890386581421
154,0.9268841646155532,0.4112367046122648,0.7931053784428811,0.6641612150231186,0.0034046832006424665,0.0017658224096521735,0.7729,0.66943359375,3.9701714515686035
155,0.9191242140166613,0.4115569056296835,0.7946124952666613,0.6756578562211017,0.0035688711795955896,0.0016382699832320213,0.76,0.69267578125,4.040984392166138
156,0.917222937759088,0.40879771174216756,0.7959430461027184,0.6663022722516742,0.0036729732528328896,0.0016052755527198315,0.7523,0.6611328125,4.044247627258301
157,0.9202971166493942,0.40685159332898196,0.7906512046346859,0.6695536399374202,0.0035747175570577383,0.0015543162589892745,0.7622,0.62236328125,4.046889543533325
158,0.9245527617785395,0.40781254671057876,0.7955254535285794,0.6624927910006776,0.003611021675169468,0.0015672286972403526,0.7587,0.64365234375,3.929760694503784
159,0.9220401218959263,0.40765836287517937,0.7953052910006776,0.6770567602040817,0.0034147491678595543,0.0016391287790611386,0.773,0.63642578125,4.089107513427734
160,0.9073604661591199,0.4108968462262835,0.7979815736108896,0.6816519912408323,0.003496980294585228,0.0015859055565670133,0.7677,0.64677734375,4.015612602233887
161,0.9252028173329879,0.4082016458316725,0.7966282124422035,0.6586112197564573,0.003474661149084568,0.0016320861177518964,0.7665,0.6833984375,4.035364151000977
162,0.9122335472885443,0.40937700076979033,0.7981011526925224,0.6729550264319595,0.003577578580006957,0.0016392780235037208,0.769,0.64248046875,4.06824803352356
163,0.9091556315519371,0.4113884750677615,0.7972185563068,0.663855572136081,0.003412724705412984,0.0016744212480261922,0.7767,0.64501953125,4.109221458435059
164,0.8967481340680804,0.4148004492934869,0.8022238283741231,0.6764683626136001,0.0034227760042995214,0.0016568999271839857,0.7711,0.69384765625,4.084630727767944
165,0.8926207873286033,0.41399562602140466,0.8073884613659917,0.688866595832669,0.0033068181946873665,0.0017224143957719207,0.7826,0.6517578125,4.088079452514648
166,0.8944147071059869,0.4153624554069675,0.8035068901217713,0.6871697562081474,0.0033452215138822794,0.0017028703587129712,0.7706,0.73251953125,4.102489709854126
167,0.90416398340342,0.4132690040432677,0.8019409958197146,0.6816463081204162,0.003365152981132269,0.0016900514019653201,0.7819,0.63828125,4.095256567001343
168,0.9029848526935188,0.4116836080745775,0.8025217640156649,0.6685742748026945,0.003505874890834093,0.001643549301661551,0.7706,0.687890625,4.102789402008057
169,0.8962389887595663,0.41311505376076213,0.804993065036073,0.6740236087721221,0.0033891070634126663,0.0016605232376605272,0.7756,0.689453125,4.129337549209595
170,0.8852690093371333,0.4140925893978197,0.8084020809251435,0.6858638841278699,0.0034676867071539164,0.001665957272052765,0.7735,0.64580078125,4.097664833068848
171,0.863278291663345,0.4150201057901188,0.8141456136898119,0.6734029808822943,0.0033506015315651894,0.0017087995074689388,0.7775,0.65537109375,4.093795537948608
172,0.8818246491101324,0.41514159222038427,0.8078364158163265,0.6846946404904736,0.003337775357067585,0.0017562484135851264,0.7776,0.610546875,4.0982019901275635
173,0.8705229467275192,0.415126878388074,0.8128075113101881,0.6787156864088408,0.003430280601605773,0.001630437676794827,0.7756,0.67978515625,4.0957231521606445
174,0.8824255028549506,0.4138776818100287,0.80880441471022,0.6812685752401546,0.0034361090511083603,0.0017284030327573419,0.7782,0.64453125,4.064830303192139
175,0.8910867340710699,0.41274280937350527,0.8087531887755102,0.684918617715641,0.0034791212528944016,0.0016587842255830765,0.7708,0.641796875,4.072809219360352
176,0.8724953787667411,0.414337158203125,0.8131035785285794,0.6816634353326292,0.003368602367118001,0.001711543183773756,0.7801,0.6333984375,4.089984178543091
177,0.8753905004384567,0.4136662385901626,0.8113877432686942,0.6848540792659837,0.003343858290463686,0.0017433265456929803,0.7796,0.71552734375,3.916980743408203
178,0.8803904007892219,0.41617050949408085,0.812748655980947,0.6968708427584901,0.0033025271259248257,0.0017566781025379896,0.781,0.630078125,4.054098606109619
179,0.8806738561513473,0.41536712646484375,0.8105582412408323,0.683362221231266,0.003396872663870454,0.001726464368402958,0.7764,0.63974609375,4.064546346664429
180,0.8699095589773995,0.41859521671217315,0.8133085601183833,0.6991105371591996,0.0033279848285019398,0.001729549141600728,0.7857,0.6248046875,4.020065546035767
181,0.8644174069774394,0.4183695267657844,0.8145404737822863,0.6970720096510283,0.0033960333094000816,0.0017034688498824835,0.7773,0.6625,4.044532060623169
182,0.8490099225725446,0.41735201465840244,0.8213051776496731,0.700676509312221,0.003511295886710286,0.001691316021606326,0.7741,0.6544921875,4.070230007171631
183,0.8550566848443479,0.4197410272092235,0.8178108371033961,0.6939591388313138,0.0033912090584635735,0.0016830760287120938,0.7766,0.66923828125,4.071697235107422
184,0.8713515923947704,0.4164042180898238,0.8146447940748565,0.6808547973632812,0.003394061466678977,0.0017607846530154347,0.7731,0.68037109375,4.062804698944092
185,0.8531767397510762,0.415866384700853,0.816996516013632,0.688712840177575,0.003395077772438526,0.001672450453042984,0.7815,0.65068359375,4.078480243682861
186,0.8546807425362724,0.41759845188685824,0.8226945838149713,0.6975180956782127,0.003372064558789134,0.0017107505118474364,0.782,0.70224609375,4.08795690536499
187,0.8610421784070074,0.4201646532331194,0.8173533848353794,0.6957072822415099,0.0033721488434821367,0.001687413896434009,0.7758,0.6759765625,4.015222549438477
188,0.8341255966497927,0.4178104011379943,0.823990958077567,0.7007410477618782,0.0033586989156901836,0.0017031251918524504,0.7816,0.68740234375,3.950100898742676
189,0.8405462771045918,0.41849724127321825,0.8240365008918606,0.6976357284857302,0.0033088161144405603,0.0016855449648573995,0.7826,0.71728515625,4.102323770523071
190,0.8406684252680564,0.41973238575215244,0.8242529265734614,0.69631662174147,0.003281845012679696,0.0017138690454885364,0.7861,0.6859375,4.000161170959473
191,0.8416155601034359,0.4191095780353157,0.8251488354741311,0.7047592474489796,0.0032745981588959694,0.0017388589913025498,0.784,0.6775390625,4.082050800323486
192,0.8548802745585539,0.41834613255092074,0.8229356104013871,0.688350366086376,0.003311970504000783,0.0017149305203929543,0.7783,0.6603515625,4.0969555377960205
193,0.8457111436493543,0.41886512600645726,0.8239036871462452,0.704829469019053,0.0033154613338410854,0.001726495916955173,0.7794,0.66787109375,4.136858940124512
194,0.8267913351253587,0.4182148368991151,0.8290778179557956,0.6938946003816566,0.0033355376217514277,0.0016805623890832067,0.7801,0.66787109375,4.080573558807373
195,0.8379930768694196,0.4182474564532844,0.8263635440748565,0.70616001985511,0.003327995305880904,0.0016879369504749775,0.7801,0.67060546875,4.0758585929870605
196,0.825758019272162,0.41841436892139666,0.8290512707768655,0.7082535879952567,0.0033566104248166084,0.001739109749905765,0.7781,0.73193359375,4.035883665084839
197,0.8246187482561383,0.4208655454674546,0.8281231315768495,0.6991902565469548,0.003359850961714983,0.001687078271061182,0.7854,0.6662109375,4.042775392532349
198,0.8217676123794244,0.42115892682756695,0.830742427280971,0.6973415296904895,0.0033480250276625156,0.0016808167565613985,0.784,0.68984375,4.077257871627808
199,0.8300800712741151,0.4221127179204201,0.8308904998156489,0.7020184263891104,0.0033353937324136496,0.001751733012497425,0.787,0.624609375,4.023945331573486
200,0.8345677122777823,0.4203118694071867,0.8282901218959263,0.7029010227748326,0.0033326251432299614,0.0016905132215470076,0.7829,0.68837890625,4.0388054847717285


==> reports/report_fmnist_baseline.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=0.0', '--logic=dl2', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.00013518324703909457,0.1,0.0,0.0
1,0.0,0.0,0.0,0.0,0.009249811060726643,0.00034329932532273233,0.0992,0.0,0.674644947052002
2,0.0,0.0,0.0,0.0,0.009080075658857822,0.0004534224863164127,0.1443,0.02099609375,0.556999921798706
3,0.0,0.0,0.0,0.0,0.00890241377055645,0.00048741739010438323,0.1831,0.0369140625,0.5649030208587646
4,0.0,0.0,0.0,0.0,0.008768169209361076,0.0004966667620465159,0.2047,0.0435546875,0.5496444702148438
5,0.0,0.0,0.0,0.0,0.008635633625090122,0.000519278459250927,0.2279,0.05849609375,0.5624387264251709
6,0.0,0.0,0.0,0.0,0.008510604500770569,0.0005298563046380877,0.2493,0.077734375,0.5471546649932861
7,0.0,0.0,0.0,0.0,0.00836067646741867,0.0005664427881129086,0.2795,0.103125,0.5728449821472168
8,0.0,0.0,0.0,0.0,0.008228324353694916,0.0005903966957703233,0.3245,0.12373046875,0.5469708442687988
9,0.0,0.0,0.0,0.0,0.008094226941466331,0.0006251669256016612,0.3596,0.14462890625,0.5711524486541748
10,0.0,0.0,0.0,0.0,0.007943888194859028,0.0006705541163682938,0.3894,0.1619140625,0.5894370079040527
11,0.0,0.0,0.0,0.0,0.0078042964451014996,0.0007159301312640309,0.416,0.17587890625,0.5477807521820068
12,0.0,0.0,0.0,0.0,0.007659098599106073,0.0007581337704323232,0.4479,0.19541015625,0.5778944492340088
13,0.0,0.0,0.0,0.0,0.007510676980018616,0.0008084713481366634,0.4807,0.2109375,0.5671007633209229
14,0.0,0.0,0.0,0.0,0.007353333756327629,0.0008718044846318662,0.4969,0.23193359375,0.5812885761260986
15,0.0,0.0,0.0,0.0,0.007248944137245417,0.0009070302476175129,0.5116,0.23779296875,0.5657567977905273
16,0.0,0.0,0.0,0.0,0.007113990373909473,0.0009587819804437459,0.5233,0.25576171875,0.5752146244049072
17,0.0,0.0,0.0,0.0,0.006993098184466362,0.0010015834122896194,0.5328,0.26748046875,0.5531730651855469
18,0.0,0.0,0.0,0.0,0.006838967092335224,0.001064506359398365,0.5432,0.2794921875,0.5601451396942139
19,0.0,0.0,0.0,0.0,0.006725385785102844,0.0011034969938918948,0.5495,0.29111328125,0.5638659000396729
20,0.0,0.0,0.0,0.0,0.006597949657589197,0.0011520322877913713,0.5553,0.295703125,0.5519449710845947
21,0.0,0.0,0.0,0.0,0.006512857507914305,0.001184929977171123,0.5588,0.30166015625,0.5627036094665527
22,0.0,0.0,0.0,0.0,0.006409160327166319,0.0012229079147800803,0.5626,0.30859375,0.552001953125
23,0.0,0.0,0.0,0.0,0.006291016470640898,0.0012704412220045924,0.5704,0.32119140625,0.5493803024291992
24,0.0,0.0,0.0,0.0,0.006200265139341354,0.001299578114412725,0.5699,0.33369140625,0.5603199005126953
25,0.0,0.0,0.0,0.0,0.006120422389358282,0.0013351531233638525,0.5732,0.3365234375,0.5563204288482666
26,0.0,0.0,0.0,0.0,0.006007559597492218,0.001391500816680491,0.5793,0.366015625,0.550696611404419
27,0.0,0.0,0.0,0.0,0.005906277801841497,0.0014325063675642014,0.5834,0.3859375,0.5792734622955322
28,0.0,0.0,0.0,0.0,0.005845778621733189,0.0014507604064419866,0.5851,0.400390625,0.5586757659912109
29,0.0,0.0,0.0,0.0,0.005773414392024279,0.0014770718989893794,0.5839,0.42919921875,0.5698416233062744
30,0.0,0.0,0.0,0.0,0.0057008471339941025,0.0015067534986883402,0.5902,0.44814453125,0.5548250675201416
31,0.0,0.0,0.0,0.0,0.0056201741099357605,0.0015428625047206879,0.5944,0.48310546875,0.5681767463684082
32,0.0,0.0,0.0,0.0,0.005548626184463501,0.0015704539837315679,0.5992,0.503125,0.5619006156921387
33,0.0,0.0,0.0,0.0,0.005477700848132372,0.0015999875031411648,0.6021,0.537890625,0.5861728191375732
34,0.0,0.0,0.0,0.0,0.0053971391171216965,0.0016378553118556738,0.6083,0.5642578125,0.5589044094085693
35,0.0,0.0,0.0,0.0,0.005325527861714363,0.0016747287008911371,0.6122,0.573046875,0.5836460590362549
36,0.0,0.0,0.0,0.0,0.005229654721915722,0.0017251321114599705,0.613,0.6060546875,0.5575127601623535
37,0.0,0.0,0.0,0.0,0.005188440904021263,0.0017391222063452005,0.6188,0.606640625,0.545769453048706
38,0.0,0.0,0.0,0.0,0.005145170260220766,0.001757193123921752,0.6182,0.609375,0.5612294673919678
39,0.0,0.0,0.0,0.0,0.005069342441856861,0.0017916703363880515,0.6251,0.6361328125,0.5766704082489014
40,0.0,0.0,0.0,0.0,0.005029269494116306,0.0018021705327555537,0.6243,0.65654296875,0.5578024387359619
41,0.0,0.0,0.0,0.0,0.004954052623361349,0.001840755227021873,0.63,0.6759765625,0.5579657554626465
42,0.0,0.0,0.0,0.0,0.004885038826614618,0.0018876002868637443,0.6349,0.685546875,0.5622477531433105
43,0.0,0.0,0.0,0.0,0.004838281311094761,0.0018985614879056811,0.6392,0.69775390625,0.5767307281494141
44,0.0,0.0,0.0,0.0,0.004813436884433031,0.0019046340603381395,0.6398,0.7025390625,0.606586217880249
45,0.0,0.0,0.0,0.0,0.004743671510368586,0.0019386815838515759,0.6489,0.71513671875,0.5336565971374512
46,0.0,0.0,0.0,0.0,0.004698517266660929,0.0019623697735369205,0.6501,0.73154296875,0.5770139694213867
47,0.0,0.0,0.0,0.0,0.004644397646188736,0.001985662616789341,0.6548,0.7400390625,0.5747871398925781
48,0.0,0.0,0.0,0.0,0.004606973379850388,0.0020081030670553446,0.6591,0.73681640625,0.5676577091217041
49,0.0,0.0,0.0,0.0,0.004549229517579079,0.0020364709198474884,0.6665,0.73935546875,0.5778498649597168
50,0.0,0.0,0.0,0.0,0.0044706519693136215,0.0020772593561559916,0.6722,0.74853515625,0.5388631820678711
51,0.0,0.0,0.0,0.0,0.004425373859703541,0.002112964866682887,0.6752,0.74638671875,0.5715029239654541
52,0.0,0.0,0.0,0.0,0.004387913271784782,0.0021239363122731447,0.6827,0.7529296875,0.5634407997131348
53,0.0,0.0,0.0,0.0,0.004346321802586317,0.0021459234412759542,0.6822,0.763671875,0.5597655773162842
54,0.0,0.0,0.0,0.0,0.004314457066357136,0.002160718198865652,0.6852,0.76845703125,0.5750505924224854
55,0.0,0.0,0.0,0.0,0.004259726032614708,0.0021862040739506483,0.6878,0.76513671875,0.5454225540161133
56,0.0,0.0,0.0,0.0,0.0042025744915008545,0.0022118992637842894,0.6901,0.77109375,0.6163756847381592
57,0.0,0.0,0.0,0.0,0.004168576095253229,0.0022287433966994286,0.6934,0.7755859375,0.5531160831451416
58,0.0,0.0,0.0,0.0,0.0041437470354139805,0.0022490904666483402,0.6964,0.7751953125,0.5740149021148682
59,0.0,0.0,0.0,0.0,0.0040910132229328156,0.0022796611301600933,0.6991,0.77392578125,0.5528597831726074
60,0.0,0.0,0.0,0.0,0.004069844726473093,0.002282539149746299,0.6986,0.77802734375,0.5944182872772217
61,0.0,0.0,0.0,0.0,0.004031524062156677,0.002302476204931736,0.702,0.77919921875,0.5516331195831299
62,0.0,0.0,0.0,0.0,0.003963919822126627,0.0023529932368546724,0.704,0.77763671875,0.5553147792816162
63,0.0,0.0,0.0,0.0,0.003947970923036337,0.0023675267584621906,0.7071,0.77998046875,0.5768022537231445
64,0.0,0.0,0.0,0.0,0.003910957835614681,0.0023840866051614285,0.7105,0.78154296875,0.5526695251464844
65,0.0,0.0,0.0,0.0,0.0038661565631628036,0.002406215062364936,0.712,0.78486328125,0.5786879062652588
66,0.0,0.0,0.0,0.0,0.0038329283706843853,0.0024277407210320234,0.7143,0.78779296875,0.5462253093719482
67,0.0,0.0,0.0,0.0,0.00380945997312665,0.002451730892062187,0.7151,0.78779296875,0.5579326152801514
68,0.0,0.0,0.0,0.0,0.0037544306833297014,0.0024724802933633327,0.7173,0.7955078125,0.5694730281829834
69,0.0,0.0,0.0,0.0,0.0037579915951937437,0.0024682546500116587,0.7185,0.795703125,0.5894417762756348
70,0.0,0.0,0.0,0.0,0.003727829549461603,0.0024902562145143747,0.7195,0.798046875,0.5603129863739014
71,0.0,0.0,0.0,0.0,0.003674548352137208,0.0025101692881435156,0.7223,0.806640625,0.6105551719665527
72,0.0,0.0,0.0,0.0,0.0036469774786382914,0.00254843314178288,0.7231,0.8048828125,0.5723681449890137
73,0.0,0.0,0.0,0.0,0.003644082462415099,0.0025483740027993917,0.7224,0.80361328125,0.5821564197540283
74,0.0,0.0,0.0,0.0,0.003613450098782778,0.0025603582616895437,0.7248,0.80576171875,0.5492899417877197
75,0.0,0.0,0.0,0.0,0.003564767073839903,0.0025841917376965284,0.7253,0.8111328125,0.5523068904876709
76,0.0,0.0,0.0,0.0,0.0035616885870695114,0.002584348898380995,0.7249,0.80859375,0.559664249420166
77,0.0,0.0,0.0,0.0,0.003527629654854536,0.0026078459341078997,0.7254,0.8078125,0.5630598068237305
78,0.0,0.0,0.0,0.0,0.0035098078660666943,0.0026297946460545063,0.7284,0.8064453125,0.5978915691375732
79,0.0,0.0,0.0,0.0,0.003480328246951103,0.0026309152599424124,0.7292,0.8078125,0.555203914642334
80,0.0,0.0,0.0,0.0,0.0034608724527060986,0.002658907324075699,0.7305,0.8041015625,0.570789098739624
81,0.0,0.0,0.0,0.0,0.0034348047338426113,0.0026616582181304693,0.7323,0.80693359375,0.5641043186187744
82,0.0,0.0,0.0,0.0,0.0034017940051853657,0.0026796371676027775,0.7332,0.80712890625,0.5713896751403809
83,0.0,0.0,0.0,0.0,0.0033703192602843046,0.002712391782552004,0.7354,0.8046875,0.5811357498168945
84,0.0,0.0,0.0,0.0,0.0033719995990395546,0.002696945331990719,0.7353,0.80546875,0.5468418598175049
85,0.0,0.0,0.0,0.0,0.003357757581397891,0.002716147806495428,0.7353,0.80859375,0.5749666690826416
86,0.0,0.0,0.0,0.0,0.00335596757940948,0.00271514686755836,0.7357,0.8099609375,0.550300121307373
87,0.0,0.0,0.0,0.0,0.0033078661654144526,0.0027380725368857384,0.7358,0.8146484375,0.5832858085632324
88,0.0,0.0,0.0,0.0,0.0032908248249441385,0.0027560314629226923,0.7382,0.8126953125,0.551260232925415
89,0.0,0.0,0.0,0.0,0.0032789416145533323,0.0027627944946289062,0.7373,0.8095703125,0.557903528213501
90,0.0,0.0,0.0,0.0,0.003261839272454381,0.0027578172739595175,0.7384,0.81328125,0.5752325057983398
91,0.0,0.0,0.0,0.0,0.0032443171367049217,0.002772577805444598,0.7395,0.8154296875,0.5908753871917725
92,0.0,0.0,0.0,0.0,0.0032184645533561707,0.0028033892158418894,0.7404,0.8142578125,0.5783123970031738
93,0.0,0.0,0.0,0.0,0.003208984388038516,0.0028182067908346653,0.7408,0.81435546875,0.5557324886322021
94,0.0,0.0,0.0,0.0,0.003198197577148676,0.0028179516084492207,0.7414,0.81474609375,0.6033878326416016
95,0.0,0.0,0.0,0.0,0.003184378379955888,0.002817393047735095,0.7413,0.81689453125,0.5549347400665283
96,0.0,0.0,0.0,0.0,0.003171011572703719,0.0028355561662465334,0.7426,0.82021484375,0.5821194648742676
97,0.0,0.0,0.0,0.0,0.003166616428643465,0.0028130647260695696,0.7429,0.82255859375,0.5606250762939453
98,0.0,0.0,0.0,0.0,0.0031331274658441544,0.002870426280423999,0.746,0.81826171875,0.5842084884643555
99,0.0,0.0,0.0,0.0,0.00312856025993824,0.002839378546923399,0.7447,0.82177734375,0.5829532146453857
100,0.0,0.0,0.0,0.0,0.0031109219416975975,0.0028469592798501253,0.7464,0.8263671875,0.558786153793335
101,0.0,0.0,0.0,0.0,0.0030890670605003834,0.002868412295356393,0.7464,0.828515625,0.5805058479309082
102,0.0,0.0,0.0,0.0,0.0030837550293654203,0.002862115390598774,0.7458,0.8267578125,0.5897979736328125
103,0.0,0.0,0.0,0.0,0.003079101676121354,0.002872253768146038,0.7462,0.82998046875,0.5685324668884277
104,0.0,0.0,0.0,0.0,0.0030656910967081785,0.002889960538595915,0.7459,0.82646484375,0.5915660858154297
105,0.0,0.0,0.0,0.0,0.0030685081146657467,0.002865956164896488,0.7447,0.82802734375,0.5693063735961914
106,0.0,0.0,0.0,0.0,0.0030402943957597017,0.0028780209831893444,0.746,0.831640625,0.578942060470581
107,0.0,0.0,0.0,0.0,0.00301766418851912,0.0029146282467991114,0.7486,0.829296875,0.5613307952880859
108,0.0,0.0,0.0,0.0,0.0030130972154438496,0.002909222384914756,0.7483,0.83359375,0.5539376735687256
109,0.0,0.0,0.0,0.0,0.002995915710926056,0.0029222997836768627,0.7495,0.83271484375,0.5531926155090332
110,0.0,0.0,0.0,0.0,0.002993316389620304,0.0029249307699501514,0.7481,0.84091796875,0.5653207302093506
111,0.0,0.0,0.0,0.0,0.0029815970920026302,0.0029348479583859444,0.7489,0.83779296875,0.5450184345245361
112,0.0,0.0,0.0,0.0,0.002958543598651886,0.0029439611826092005,0.7513,0.840625,0.579064130783081
113,0.0,0.0,0.0,0.0,0.002970031462609768,0.0029330572579056025,0.7501,0.838671875,0.5501561164855957
114,0.0,0.0,0.0,0.0,0.0029487262945622206,0.002938245888799429,0.7503,0.83701171875,0.5620884895324707
115,0.0,0.0,0.0,0.0,0.002943573286756873,0.0029382992070168257,0.7503,0.84345703125,0.5443191528320312
116,0.0,0.0,0.0,0.0,0.002930519636720419,0.002943025203421712,0.7505,0.84208984375,0.5951159000396729
117,0.0,0.0,0.0,0.0,0.0029234495013952255,0.0029405313543975353,0.7519,0.84892578125,0.5588221549987793
118,0.0,0.0,0.0,0.0,0.0029098212253302336,0.0029478578362613916,0.7527,0.85029296875,0.5779156684875488
119,0.0,0.0,0.0,0.0,0.0028950918931514025,0.0029788026586174965,0.753,0.8451171875,0.5588760375976562
120,0.0,0.0,0.0,0.0,0.002879700856283307,0.002979980781674385,0.7536,0.84970703125,0.5625879764556885
121,0.0,0.0,0.0,0.0,0.0028819662984460592,0.002983496058732271,0.754,0.84892578125,0.5570690631866455
122,0.0,0.0,0.0,0.0,0.002872045151889324,0.002994916634634137,0.754,0.84892578125,0.5819804668426514
123,0.0,0.0,0.0,0.0,0.002865655580535531,0.0029789439868181944,0.7532,0.85126953125,0.5676767826080322
124,0.0,0.0,0.0,0.0,0.002848649863153696,0.002994303125888109,0.7547,0.8501953125,0.5624837875366211
125,0.0,0.0,0.0,0.0,0.0028503374196588993,0.0029807519167661667,0.7535,0.85029296875,0.5567171573638916
126,0.0,0.0,0.0,0.0,0.002842649118974805,0.0029916882049292326,0.7546,0.85458984375,0.5589861869812012
127,0.0,0.0,0.0,0.0,0.002830789191648364,0.0029992805793881416,0.7544,0.85185546875,0.5691008567810059
128,0.0,0.0,0.0,0.0,0.0028230075258761644,0.0029857009649276733,0.7555,0.85458984375,0.5762393474578857
129,0.0,0.0,0.0,0.0,0.0028088316321372986,0.0030122927855700254,0.7584,0.85341796875,0.5776193141937256
130,0.0,0.0,0.0,0.0,0.002811739221215248,0.002990711247548461,0.7566,0.84736328125,0.58172607421875
131,0.0,0.0,0.0,0.0,0.00280175032094121,0.0030309827998280525,0.7589,0.84892578125,0.5711641311645508
132,0.0,0.0,0.0,0.0,0.0027892321813851595,0.00302744354121387,0.7583,0.8455078125,0.5558319091796875
133,0.0,0.0,0.0,0.0,0.002778012538328767,0.0030169941019266844,0.7581,0.85810546875,0.5844876766204834
134,0.0,0.0,0.0,0.0,0.00277756922878325,0.0030331250745803118,0.7581,0.84833984375,0.5867738723754883
135,0.0,0.0,0.0,0.0,0.002764481818303466,0.0030559375882148743,0.7582,0.85263671875,0.5628976821899414
136,0.0,0.0,0.0,0.0,0.002758515765890479,0.003009445033967495,0.7594,0.85419921875,0.5579681396484375
137,0.0,0.0,0.0,0.0,0.002770015737041831,0.003033099230378866,0.7579,0.8482421875,0.5692615509033203
138,0.0,0.0,0.0,0.0,0.002750038169324398,0.003047959180548787,0.7577,0.85048828125,0.61812424659729
139,0.0,0.0,0.0,0.0,0.0027410269249230623,0.0030206211376935244,0.7605,0.85859375,0.5911514759063721
140,0.0,0.0,0.0,0.0,0.00273771770298481,0.0030329448636621237,0.761,0.84912109375,0.5603816509246826
141,0.0,0.0,0.0,0.0,0.00273541989736259,0.0030341623350977898,0.7599,0.85,0.5900194644927979
142,0.0,0.0,0.0,0.0,0.0027202232740819454,0.0030605753418058157,0.7615,0.8576171875,0.580538272857666
143,0.0,0.0,0.0,0.0,0.0027222023345530033,0.0030375500209629536,0.7616,0.85107421875,0.5644903182983398
144,0.0,0.0,0.0,0.0,0.002702160505577922,0.0030522409360855818,0.7629,0.85673828125,0.5584912300109863
145,0.0,0.0,0.0,0.0,0.0027067747432738543,0.0030439188703894615,0.763,0.85263671875,0.5616185665130615
146,0.0,0.0,0.0,0.0,0.0027095454279333353,0.0030572579707950354,0.7618,0.8439453125,0.5616345405578613
147,0.0,0.0,0.0,0.0,0.002690044464543462,0.0030529056675732136,0.7631,0.854296875,0.5473921298980713
148,0.0,0.0,0.0,0.0,0.002678303048014641,0.0030539168510586023,0.7637,0.851171875,0.5480892658233643
149,0.0,0.0,0.0,0.0,0.002675202675163746,0.0030630072578787804,0.7634,0.85,0.5667390823364258
150,0.0,0.0,0.0,0.0,0.0026766788214445114,0.003042501863092184,0.7638,0.84375,0.5573813915252686
151,0.0,0.0,0.0,0.0,0.0026632158551365137,0.0030508015770465136,0.7654,0.85654296875,0.5368614196777344
152,0.0,0.0,0.0,0.0,0.0026564602740108967,0.0030631343834102154,0.765,0.852734375,0.5563912391662598
153,0.0,0.0,0.0,0.0,0.0026522031985223293,0.0030569941736757755,0.7644,0.85703125,0.5629861354827881
154,0.0,0.0,0.0,0.0,0.0026521843392401934,0.003067928832024336,0.766,0.85166015625,0.5786354541778564
155,0.0,0.0,0.0,0.0,0.0026542507112026215,0.003081729868426919,0.7648,0.844140625,0.5663049221038818
156,0.0,0.0,0.0,0.0,0.002642948878929019,0.0030759922228753567,0.7679,0.8478515625,0.5601818561553955
157,0.0,0.0,0.0,0.0,0.0026371737476438284,0.003064456395804882,0.7672,0.84619140625,0.5487940311431885
158,0.0,0.0,0.0,0.0,0.0026228241622447968,0.0030765931587666273,0.7678,0.8478515625,0.5384373664855957
159,0.0,0.0,0.0,0.0,0.002629856113344431,0.0030925972387194633,0.7681,0.8451171875,0.5673084259033203
160,0.0,0.0,0.0,0.0,0.0026175091043114662,0.003086682641878724,0.7683,0.854296875,0.545741081237793
161,0.0,0.0,0.0,0.0,0.0026166189927607775,0.0030799724627286196,0.7688,0.85537109375,0.5603389739990234
162,0.0,0.0,0.0,0.0,0.0026144194416701794,0.003079152898862958,0.7694,0.84609375,0.5460283756256104
163,0.0,0.0,0.0,0.0,0.002604033797979355,0.003093842649832368,0.7696,0.848828125,0.5522871017456055
164,0.0,0.0,0.0,0.0,0.002598925493657589,0.0030873040668666363,0.7705,0.84443359375,0.5897142887115479
165,0.0,0.0,0.0,0.0,0.0025989599525928497,0.0030887580942362547,0.77,0.84462890625,0.5681600570678711
166,0.0,0.0,0.0,0.0,0.0025888639502227306,0.0030792858451604843,0.7699,0.844921875,0.5439798831939697
167,0.0,0.0,0.0,0.0,0.0025868413504213095,0.003084142692387104,0.7714,0.83818359375,0.5417890548706055
168,0.0,0.0,0.0,0.0,0.0025738966651260853,0.0030893480870872736,0.7714,0.84375,0.5581765174865723
169,0.0,0.0,0.0,0.0,0.0025764666497707367,0.0030907157342880964,0.7715,0.84423828125,0.5480573177337646
170,0.0,0.0,0.0,0.0,0.0025755981914699078,0.0030942175071686506,0.7715,0.838671875,0.5620589256286621
171,0.0,0.0,0.0,0.0,0.002570249605923891,0.003094174200668931,0.7715,0.84033203125,0.5503768920898438
172,0.0,0.0,0.0,0.0,0.002569136442616582,0.0031022692564874887,0.7708,0.83779296875,0.5711214542388916
173,0.0,0.0,0.0,0.0,0.0025573482271283865,0.0030913015361875296,0.774,0.8384765625,0.5462255477905273
174,0.0,0.0,0.0,0.0,0.0025527721736580133,0.003111455589532852,0.7751,0.84609375,0.5332670211791992
175,0.0,0.0,0.0,0.0,0.002557318890467286,0.003115408355370164,0.7744,0.8384765625,0.544287919998169
176,0.0,0.0,0.0,0.0,0.00255635310895741,0.003091108985245228,0.7737,0.83525390625,0.5783305168151855
177,0.0,0.0,0.0,0.0,0.0025458368472754955,0.0031025821808725595,0.7744,0.83857421875,0.559093713760376
178,0.0,0.0,0.0,0.0,0.002539863111451268,0.0030982946045696735,0.7749,0.8390625,0.5560743808746338
179,0.0,0.0,0.0,0.0,0.002539323177188635,0.0031033186241984367,0.774,0.83251953125,0.5692126750946045
180,0.0,0.0,0.0,0.0,0.00252789119258523,0.0031139631755650043,0.7744,0.83857421875,0.5767147541046143
181,0.0,0.0,0.0,0.0,0.002525757998228073,0.0031082502100616693,0.7737,0.8376953125,0.5533401966094971
182,0.0,0.0,0.0,0.0,0.002521299757063389,0.0031209236476570368,0.776,0.83603515625,0.5709652900695801
183,0.0,0.0,0.0,0.0,0.002513767685741186,0.003115143859758973,0.7765,0.83271484375,0.5616211891174316
184,0.0,0.0,0.0,0.0,0.0025103988591581583,0.00311386794783175,0.7753,0.83330078125,0.5478689670562744
185,0.0,0.0,0.0,0.0,0.0024997475557029247,0.003119364380836487,0.7755,0.84306640625,0.5606398582458496
186,0.0,0.0,0.0,0.0,0.0025062814820557833,0.0031091650016605854,0.7762,0.83974609375,0.5815973281860352
187,0.0,0.0,0.0,0.0,0.002501243492588401,0.003119750414043665,0.778,0.83291015625,0.5647904872894287
188,0.0,0.0,0.0,0.0,0.002495422726497054,0.003125906689092517,0.7779,0.8328125,0.5848574638366699
189,0.0,0.0,0.0,0.0,0.002497216919437051,0.003112980630248785,0.7784,0.83359375,0.5658004283905029
190,0.0,0.0,0.0,0.0,0.002485412172973156,0.003126294817775488,0.7779,0.82939453125,0.5531623363494873
191,0.0,0.0,0.0,0.0,0.002484570723026991,0.003132857149466872,0.7786,0.82861328125,0.5593762397766113
192,0.0,0.0,0.0,0.0,0.0024870773777365685,0.003149074036628008,0.7793,0.82783203125,0.5409340858459473
193,0.0,0.0,0.0,0.0,0.0024795131757855415,0.003118268446996808,0.7789,0.82412109375,0.5530197620391846
194,0.0,0.0,0.0,0.0,0.0024808556772768497,0.003116871230304241,0.7791,0.8255859375,0.5507645606994629
195,0.0,0.0,0.0,0.0,0.002479846589267254,0.0031379007268697023,0.7801,0.82705078125,0.5413434505462646
196,0.0,0.0,0.0,0.0,0.002473810687661171,0.0031283029820770025,0.7795,0.829296875,0.5462844371795654
197,0.0,0.0,0.0,0.0,0.002471702639013529,0.00312099140137434,0.7793,0.8298828125,0.5581505298614502
198,0.0,0.0,0.0,0.0,0.002479773946106434,0.0031027873046696186,0.7809,0.8169921875,0.5429127216339111
199,0.0,0.0,0.0,0.0,0.0024669659323990345,0.0031297141686081886,0.7813,0.81376953125,0.5521450042724609
200,0.0,0.0,0.0,0.0,0.0024667095858603716,0.003126089461147785,0.7799,0.81123046875,0.5501601696014404


==> reports/report_fmnist_dl2.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=0.6', '--logic=dl2', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.00013518324703909457,0.1,0.0,2.384185791015625e-07
1,2.312504450480143,0.12394918004671733,0.11360677083333333,0.053385416666666664,0.009250606410205364,0.0003314276982564479,0.0992,0.0,0.6929497718811035
2,2.2947266896565757,0.12197479605674744,0.12288411458333333,0.047595794002215065,0.009089024737477303,0.0004212175263091922,0.1454,0.02021484375,0.5979766845703125
3,2.2672417958577475,0.12058040499687195,0.1454845666885376,0.055687313278516136,0.008922354318201542,0.00044064223766326904,0.1826,0.0328125,0.6131138801574707
4,2.248969237009684,0.11949662367502849,0.15325055519739786,0.056245351831118263,0.008800997398793697,0.0004329363291617483,0.2041,0.03662109375,0.5742461681365967
5,2.2286033630371094,0.11902968088785808,0.16808499892552695,0.06387183566888173,0.008684865199029446,0.0004373929987195879,0.2245,0.05224609375,0.6056325435638428
6,2.2052419980367026,0.11783476670583089,0.18596539894739786,0.06763858099778493,0.008578050881624222,0.00042955076787620783,0.2485,0.06904296875,0.5696327686309814
7,2.190183639526367,0.11822312076886494,0.2018694281578064,0.0821010023355484,0.008448080159723759,0.0004407888336572796,0.2812,0.09482421875,0.5753951072692871
8,2.1654173533121743,0.11935519178708394,0.23128255208333334,0.09426153699556987,0.00834181159734726,0.000440213771071285,0.3227,0.11767578125,0.5917754173278809
9,2.148090680440267,0.11992727716763814,0.2331891655921936,0.10446893175443013,0.008230702020227909,0.00044963342952542007,0.3624,0.14228515625,0.6099019050598145
10,2.1210673650105796,0.12295392155647278,0.2492559552192688,0.12148902813593547,0.008111841045320034,0.0004637207312043756,0.3965,0.1724609375,0.597233772277832
11,2.1099411646525064,0.12433183193206787,0.2765067021052043,0.13362630208333334,0.00800204649567604,0.0004786442732438445,0.4265,0.196875,0.5840959548950195
12,2.0904943148295083,0.12668907642364502,0.2926432291666667,0.15780784686406454,0.007885904051363468,0.00049229507567361,0.4568,0.2208984375,0.5687098503112793
13,2.0737441380818686,0.12878413001696268,0.3134300510088603,0.17022415002187094,0.007767620030790567,0.0005114811938256025,0.4826,0.23818359375,0.610912561416626
14,2.0517285664876304,0.13125155369440714,0.3319847385088603,0.18780227502187094,0.007640597876161337,0.0005406779237091541,0.498,0.2677734375,0.6047403812408447
15,2.0279871622721353,0.13521127899487814,0.3392624457677205,0.20345052083333334,0.00755611015483737,0.000551499193534255,0.5108,0.28310546875,0.5936431884765625
16,2.00448211034139,0.1410752832889557,0.357421875,0.22428385416666666,0.0074440245516598225,0.0005739323678426445,0.5202,0.2990234375,0.5779414176940918
17,1.9871567090352376,0.14488601684570312,0.3628394603729248,0.23646763960520426,0.007349529303610325,0.0005893991328775883,0.5293,0.3181640625,0.6069281101226807
18,1.9785106976826985,0.14820022384325662,0.3644205729166667,0.2503487666447957,0.007220801431685686,0.0006227869889698923,0.5366,0.343359375,0.6284868717193604
19,1.9510658582051594,0.1519047717253367,0.3799060583114624,0.2531622052192688,0.007136132568120956,0.0006331860204227269,0.5414,0.36953125,0.5935990810394287
20,1.944405237833659,0.1552951236565908,0.3883928457895915,0.2823195656140645,0.0070279608480632305,0.0006587346433661878,0.5455,0.3830078125,0.5694358348846436
21,1.9173622131347656,0.16171946128209433,0.3986235062281291,0.3027576208114624,0.0069596776738762856,0.0006729535525664687,0.5444,0.41337890625,0.5915203094482422
22,1.9052670796712239,0.16365246971448263,0.4081798791885376,0.3189174135526021,0.00687577435746789,0.0006909476942382753,0.5476,0.4380859375,0.6200962066650391
23,1.8864676157633464,0.1695576310157776,0.4146670500437419,0.3299386103947957,0.006772617809474468,0.0007194416248239577,0.5505,0.4671875,0.6082813739776611
24,1.8803151448567708,0.17333489656448364,0.4165503978729248,0.3516555229822795,0.006696211639791727,0.0007343284669332206,0.5487,0.48525390625,0.5879061222076416
25,1.8648958206176758,0.17794261376063028,0.4241536458333333,0.3694661458333333,0.006632527802139521,0.0007474326994270086,0.5499,0.49560546875,0.5690126419067383
26,1.8558316230773926,0.18013906478881836,0.4240606228510539,0.3860212167104085,0.006535000633448362,0.0007827827357687056,0.5529,0.52685546875,0.600661039352417
27,1.8337411880493164,0.1840758522351583,0.4407552083333333,0.3966471354166667,0.0064477077685296535,0.0008063421119004488,0.5572,0.55478515625,0.5755198001861572
28,1.8231929143269856,0.18768052260080972,0.4416620333989461,0.4093192021052043,0.006393827497959137,0.0008160456200130284,0.5558,0.5634765625,0.6007530689239502
29,1.809394359588623,0.19257080554962158,0.4437313874562581,0.4230840603510539,0.006335285492241383,0.0008274614228866994,0.5538,0.5892578125,0.5886600017547607
30,1.788619041442871,0.1958984931310018,0.4575427770614624,0.4349190791447957,0.006275555584579706,0.0008419706136919558,0.5574,0.6076171875,0.5877385139465332
31,1.777632713317871,0.20137381553649902,0.4662388563156128,0.45263671875,0.006193504203110933,0.0008727904059924185,0.5614,0.6255859375,0.5830309391021729
32,1.7682177225748699,0.20438609520594278,0.4553571542104085,0.4791666666666667,0.006139508448541164,0.0008849781006574631,0.5649,0.63818359375,0.5817770957946777
33,1.7667908668518066,0.20785651604334512,0.4616815646489461,0.4715866645177205,0.006080928258597851,0.0008989215712063015,0.5678,0.64794921875,0.5906705856323242
34,1.743686040242513,0.21165001392364502,0.4752139250437419,0.4936988353729248,0.006004216615110636,0.000926255015656352,0.5725,0.66669921875,0.6137926578521729
35,1.73572572072347,0.21494450171788534,0.4700520833333333,0.4904668728510539,0.005934593267738819,0.0009517011349089444,0.5767,0.67197265625,0.5997402667999268
36,1.702936331431071,0.21912948290506998,0.5015345811843872,0.5062081416447958,0.005849451292306185,0.000989214633591473,0.5777,0.70234375,0.6023719310760498
37,1.7123939196268718,0.22312688827514648,0.4814918041229248,0.5259951750437418,0.005814757198095322,0.0009943463373929262,0.5812,0.7037109375,0.5704913139343262
38,1.6997900009155273,0.2277264396349589,0.4921875,0.5345284541447958,0.00577470101416111,0.0010035415180027485,0.5847,0.70859375,0.6118865013122559
39,1.6880680720011394,0.2303313414255778,0.4940476020177205,0.5297154188156128,0.00570807745680213,0.0010277379769831896,0.5893,0.72041015625,0.5789098739624023
40,1.6783545811971028,0.23301897446314493,0.4978841145833333,0.5506184895833334,0.005677994806319475,0.0010292029473930597,0.5882,0.72626953125,0.5802316665649414
41,1.6591949462890625,0.2359468936920166,0.5064173936843872,0.558779756228129,0.0056060017086565495,0.0010619754903018475,0.5939,0.7357421875,0.5672025680541992
42,1.664188543955485,0.23932705322901407,0.505068818728129,0.5627790292104086,0.005537107121199369,0.0010968103306367993,0.6011,0.743359375,0.6196553707122803
43,1.645898660024007,0.2439874013264974,0.5113467375437418,0.5785435438156128,0.0055000269785523415,0.0010998123325407505,0.6061,0.7478515625,0.5810708999633789
44,1.6350255012512207,0.2475702166557312,0.5136253833770752,0.5805431604385376,0.005487815942615271,0.001098202308639884,0.6046,0.74697265625,0.5817158222198486
45,1.6314276059468586,0.2504576047261556,0.5161597728729248,0.6054455041885376,0.005423594731837511,0.0011176510015502572,0.6142,0.75341796875,0.6009721755981445
46,1.6201871236165364,0.25215864181518555,0.5189266999562582,0.5977492729822794,0.005384471733123064,0.0011337210889905691,0.6131,0.758984375,0.597374677658081
47,1.6068611145019531,0.25679431358973187,0.5276227792104086,0.6135137478510538,0.005328787490725517,0.0011533491779118776,0.6208,0.76787109375,0.5730855464935303
48,1.5955293973286946,0.2585437297821045,0.5406901041666666,0.620791474978129,0.005296684801578522,0.0011624094331637025,0.6247,0.7671875,0.612929105758667
49,1.5991106033325195,0.26282721757888794,0.5261579354604086,0.6212332646052042,0.005240398459136486,0.0011847964487969875,0.6314,0.76259765625,0.5785024166107178
50,1.5749772389729817,0.2653333942095439,0.538388212521871,0.6421595811843872,0.005162703804671764,0.0012207255931571126,0.637,0.76826171875,0.5702986717224121
51,1.5837602615356445,0.26917171478271484,0.5306919813156128,0.6388811270395914,0.005129707045853138,0.0012345636496320367,0.6398,0.76376953125,0.593714714050293
52,1.5810128847757976,0.27263681093851727,0.5375744104385376,0.6307896375656128,0.005103293340653181,0.0012347643496468663,0.6464,0.76630859375,0.5845358371734619
53,1.5408471425374348,0.27420294284820557,0.5592912832895914,0.6457635958989462,0.005055889952927828,0.0012555505381897092,0.6484,0.778125,0.629746675491333
54,1.5524584452311199,0.27867146333058673,0.5581519603729248,0.6565290292104086,0.0050294906832277775,0.0012628895929083228,0.6521,0.7802734375,0.5995817184448242
55,1.559029261271159,0.2809384266535441,0.5481770833333334,0.6607840458552042,0.004983651451766491,0.001278987736441195,0.6552,0.778125,0.5899600982666016
56,1.5369210243225098,0.2819176912307739,0.5567568937937418,0.6596214771270752,0.004930436611175537,0.0013009003596380353,0.6563,0.7791015625,0.6022167205810547
57,1.5297220547993977,0.28730952739715576,0.5544782479604086,0.6659226020177206,0.004901320673525333,0.0013089660787954926,0.6601,0.77958984375,0.6059699058532715
58,1.505492369333903,0.29049017031987506,0.5710100332895914,0.670712391535441,0.0048699877224862576,0.001324138487689197,0.6664,0.78232421875,0.5906836986541748
59,1.5135008494059246,0.2915961742401123,0.5780319770177206,0.6779901186625162,0.0048158857971429825,0.0013478604378178716,0.669,0.7828125,0.59212327003479
60,1.509498119354248,0.2929911216100057,0.5616629521052042,0.690011183420817,0.004802116192877293,0.0013494603335857391,0.6668,0.7861328125,0.6171939373016357
61,1.4874986012776692,0.2992611527442932,0.5794968207677206,0.68994140625,0.004761973861604929,0.001364313648082316,0.6733,0.788671875,0.5978333950042725
62,1.4896697998046875,0.30047186215718585,0.5763113896052042,0.6863141854604086,0.004687698092311621,0.001407264731824398,0.6749,0.78837890625,0.5835227966308594
63,1.500470479329427,0.30207133293151855,0.5616861979166666,0.6994512875874838,0.004678342025727034,0.0014066747389733791,0.6805,0.7890625,0.5735092163085938
64,1.4737625122070312,0.3067651391029358,0.5757068395614624,0.6981492042541504,0.004639548249542713,0.001420282176695764,0.686,0.7951171875,0.5584261417388916
65,1.4632641474405925,0.30979615449905396,0.582333525021871,0.7035667896270752,0.004598824307322502,0.0014391066506505013,0.6886,0.79462890625,0.5830285549163818
66,1.4492271741231282,0.31326433022816974,0.5889369249343872,0.718447764714559,0.004564812872558832,0.0014498309465125203,0.6905,0.7984375,0.5593569278717041
67,1.456416130065918,0.31482774019241333,0.5865420500437418,0.7127976417541504,0.004534106235951185,0.0014728836249560118,0.6917,0.79921875,0.552884578704834
68,1.4518267313639324,0.3175555467605591,0.5814266999562582,0.7262834707895914,0.004471894353628159,0.0015045973705127835,0.6967,0.80400390625,0.5615749359130859
69,1.446380615234375,0.32368085781733197,0.5880301396052042,0.7281203269958496,0.004490653518587351,0.001480119419284165,0.6968,0.8068359375,0.5826590061187744
70,1.4420841534932454,0.32496915260950726,0.5922619104385376,0.724423329035441,0.004460051655769348,0.0014949666801840067,0.6985,0.8095703125,0.5685024261474609
71,1.4148449897766113,0.3259308735529582,0.6027948458989462,0.7220052083333334,0.00440233014523983,0.0015197894535958767,0.7015,0.8162109375,0.5616071224212646
72,1.4295393625895183,0.32880963881810504,0.5935407479604086,0.7387928167978922,0.004367879591882229,0.0015499424189329147,0.7046,0.8177734375,0.5675549507141113
73,1.4282546043395996,0.3317837715148926,0.5915178457895914,0.7419084707895914,0.0043659270741045475,0.0015537583967670798,0.7024,0.8146484375,0.567652702331543
74,1.4091793696085613,0.33546026547749835,0.5974934895833334,0.7496744791666666,0.004340560641139746,0.0015520675806328654,0.7049,0.8177734375,0.5986342430114746
75,1.395653247833252,0.3358982801437378,0.6088169813156128,0.7452101707458496,0.00428212434053421,0.001589199178852141,0.7071,0.82138671875,0.5806248188018799
76,1.4233808517456055,0.3372942606608073,0.5954240957895914,0.7472795645395914,0.004288408439606428,0.0015790446195751429,0.7037,0.82158203125,0.5497488975524902
77,1.3958816528320312,0.3416719039281209,0.6068638563156128,0.7585798104604086,0.00424534734338522,0.0016031106933951378,0.7098,0.82197265625,0.5597968101501465
78,1.3939194679260254,0.3445444107055664,0.5982375542322794,0.7533946832021078,0.004221899434924126,0.001620562165044248,0.7129,0.8224609375,0.5601077079772949
79,1.3896392186482747,0.3450784683227539,0.5968889395395914,0.7624860604604086,0.004195210058242083,0.001628932193852961,0.7133,0.8271484375,0.5883057117462158
80,1.3828482627868652,0.34961875279744464,0.6063522895177206,0.762625535329183,0.004172974731773138,0.0016415681457147002,0.7111,0.8248046875,0.5868330001831055
81,1.3795472780863445,0.35022767384847003,0.6130022207895914,0.765322764714559,0.0041481549851596355,0.0016449138056486845,0.7158,0.82685546875,0.5746374130249023
82,1.3641136487325032,0.35412808259328205,0.6165364583333334,0.7691824436187744,0.004108428955078125,0.0016688279574736953,0.7172,0.8296875,0.5630946159362793
83,1.3620808919270833,0.3561299641927083,0.6113048791885376,0.7706472873687744,0.004068889655172825,0.0016959718195721507,0.7191,0.8259765625,0.5627274513244629
84,1.359970251719157,0.3590294122695923,0.6121651728947958,0.771902879079183,0.004078076686710119,0.0016765568871051073,0.7184,0.83212890625,0.5562105178833008
85,1.3590631484985352,0.3601845900217692,0.6133044958114624,0.7804361979166666,0.004051920026540756,0.0016995874466374516,0.7194,0.8341796875,0.5887744426727295
86,1.3380042711893718,0.36187052726745605,0.6278134187062582,0.7807384332021078,0.004055730998516083,0.00169529695995152,0.7218,0.83330078125,0.5592319965362549
87,1.3397636413574219,0.36285750071207684,0.6225353479385376,0.7780645688374838,0.003993914928287268,0.001729725394397974,0.7236,0.837109375,0.5686683654785156
88,1.3439653714497883,0.3662251631418864,0.6173967520395914,0.775460402170817,0.003977591637521982,0.0017427275888621807,0.7238,0.83828125,0.5782928466796875
89,1.3498897552490234,0.369698961575826,0.6098400354385376,0.7773902416229248,0.00396561436355114,0.0017450687009841204,0.7223,0.83447265625,0.5542259216308594
90,1.342708905537923,0.37061309814453125,0.6187918583552042,0.7884347438812256,0.0039497981779277325,0.0017440274823457003,0.7237,0.8390625,0.5650417804718018
91,1.3325209617614746,0.37057499090830487,0.6283714771270752,0.783133347829183,0.00392841687425971,0.0017582636792212725,0.7264,0.84365234375,0.5942869186401367
92,1.3347969055175781,0.3751450777053833,0.6261393229166666,0.7946893374125162,0.0038873255252838135,0.0017888988368213177,0.7292,0.84375,0.5965530872344971
93,1.3341623942057292,0.3775661389033,0.6254417896270752,0.7778087457021078,0.0038715358823537827,0.0018034362001344562,0.7304,0.843359375,0.5861854553222656
94,1.328054666519165,0.37989966074625653,0.6220470666885376,0.7903180917104086,0.003869469743221998,0.001790155773051083,0.7293,0.84267578125,0.5700368881225586
95,1.306309700012207,0.3791332244873047,0.634765625,0.798037608464559,0.00385444238781929,0.0017983696889132261,0.73,0.8451171875,0.6168482303619385
96,1.3180430730183919,0.38082385063171387,0.6309756437937418,0.7897600332895914,0.0038324289489537477,0.0018202275969088078,0.7311,0.84365234375,0.5744678974151611
97,1.3039056460062664,0.38614269097646076,0.6361141999562582,0.7989211082458496,0.0038377796299755573,0.001793342875316739,0.7289,0.85146484375,0.5650804042816162
98,1.3095484574635823,0.3846317529678345,0.6302083333333334,0.801827589670817,0.0037907774094492197,0.0018382910639047623,0.7344,0.850390625,0.5534389019012451
99,1.315181016921997,0.38625820477803546,0.6271158854166666,0.8028506437937418,0.003798222169280052,0.0018126950599253178,0.7328,0.85009765625,0.5899219512939453
100,1.3057359059651692,0.3870280981063843,0.6327194770177206,0.8040829499562582,0.0037688552401959896,0.00183320592623204,0.7335,0.86240234375,0.5984857082366943
101,1.30715012550354,0.39264941215515137,0.6263951063156128,0.8044317563374838,0.003733552061021328,0.0018610635306686163,0.7361,0.8611328125,0.5784485340118408
102,1.3015284538269043,0.3930776119232178,0.6323707103729248,0.8114304542541504,0.003731626784428954,0.001853768713772297,0.735,0.86220703125,0.5690233707427979
103,1.2879784901936848,0.3928128480911255,0.634091337521871,0.8093377749125162,0.0037273478228598833,0.0018549688393250108,0.736,0.86494140625,0.5702903270721436
104,1.310281753540039,0.3943021297454834,0.6251162687937418,0.8111281394958496,0.0037101260386407375,0.0018722190288826823,0.7372,0.861328125,0.5641615390777588
105,1.2837380568186443,0.3935140371322632,0.6351841688156128,0.808407704035441,0.003721129847690463,0.0018503565806895494,0.7349,0.865625,0.5603086948394775
106,1.2575407822926838,0.3976376454035441,0.6445080041885376,0.8098958333333334,0.0036770605947822332,0.0018787202425301075,0.7371,0.86845703125,0.5708458423614502
107,1.2743284702301025,0.40018363793691,0.6432756582895914,0.8133370876312256,0.003641998628154397,0.0019098981283605099,0.7388,0.87080078125,0.5634689331054688
108,1.2837677001953125,0.4001367886861165,0.6376255750656128,0.810477097829183,0.003649839200079441,0.0018939822912216187,0.7384,0.87412109375,0.5576660633087158
109,1.2742478847503662,0.40330231189727783,0.6452520291010538,0.8198475042978922,0.0036266520619392395,0.0019078007899224758,0.7398,0.8732421875,0.5689098834991455
110,1.2866222063700359,0.4040954113006592,0.6367884874343872,0.826474110285441,0.003617785172536969,0.0019188775913789868,0.7394,0.88115234375,0.5688526630401611
111,1.2462241649627686,0.4056953986485799,0.6461588541666666,0.818057139714559,0.003605256089940667,0.0019274180522188544,0.7407,0.87890625,0.5532107353210449
112,1.2698270479838054,0.4058724641799927,0.641903837521871,0.8261485894521078,0.0035758926533162594,0.0019423337653279305,0.7418,0.87998046875,0.555469274520874
113,1.2852355639139812,0.40928733348846436,0.6328357458114624,0.8200567563374838,0.0035993815399706364,0.0019205504795536399,0.741,0.87978515625,0.575542688369751
114,1.2566743691762288,0.40621089935302734,0.6452985604604086,0.8121511936187744,0.003574179019778967,0.0019264753209427,0.7431,0.87958984375,0.590595006942749
115,1.2636713981628418,0.40978554884592694,0.6408342520395914,0.8208240667978922,0.003567117964848876,0.001932765357196331,0.7424,0.8841796875,0.5833008289337158
116,1.2494921684265137,0.4135027726491292,0.6400902271270752,0.8227771917978922,0.003549200715497136,0.0019400676246732473,0.7442,0.8869140625,0.5641837120056152
117,1.2622939745585124,0.41471536954243976,0.6431826750437418,0.8380533854166666,0.0035439403727650642,0.0019420443568378687,0.7447,0.89130859375,0.5431156158447266
118,1.2671921253204346,0.41182629267374676,0.6431361436843872,0.8229166666666666,0.0035303356125950813,0.0019472087733447552,0.746,0.890234375,0.5626320838928223
119,1.2611769835154216,0.4133121569951375,0.64794921875,0.834402879079183,0.0035041181836277246,0.0019754343666136265,0.7478,0.8923828125,0.564624547958374
120,1.2415566444396973,0.41456560293833417,0.65087890625,0.8268694082895914,0.0034796870313584805,0.001982706133276224,0.7483,0.89697265625,0.5754923820495605
121,1.2417333126068115,0.4160860776901245,0.6462751229604086,0.8432152271270752,0.003485142719000578,0.001979460706934333,0.7466,0.89736328125,0.5627672672271729
122,1.2533566157023113,0.41534868876139325,0.6507858832677206,0.8342169125874838,0.003479383420199156,0.0019823492038995028,0.7482,0.89443359375,0.5646169185638428
123,1.233795960744222,0.41761545340220135,0.6618303457895914,0.83349609375,0.0034762427676469088,0.0019775296095758677,0.7487,0.89677734375,0.5831902027130127
124,1.2149065335591633,0.4191646973292033,0.6548084020614624,0.8389136791229248,0.0034524977672845125,0.0019909495022147894,0.7492,0.89716796875,0.5618312358856201
125,1.236002763112386,0.42174748579661053,0.6487630208333334,0.8430524667104086,0.0034609748981893063,0.0019761056173592806,0.7481,0.89521484375,0.5702147483825684
126,1.239598274230957,0.4210466941197713,0.6506231228510538,0.8328450520833334,0.00344772357493639,0.001990691991522908,0.7501,0.89990234375,0.5839011669158936
127,1.2370374997456868,0.42321085929870605,0.6474376916885376,0.8440988063812256,0.0034296754747629166,0.002001020824536681,0.7497,0.89580078125,0.5700786113739014
128,1.2304943402608235,0.42310722668965656,0.647646943728129,0.8390066623687744,0.0034290216863155365,0.0019923837389796972,0.7507,0.89921875,0.5535621643066406
129,1.2337758541107178,0.42307738463083905,0.6534365812937418,0.844656785329183,0.0034050161484628916,0.002011233242228627,0.7526,0.904296875,0.5863237380981445
130,1.23872709274292,0.4206196467081706,0.6467634042104086,0.8457961082458496,0.0034149326384067535,0.001997619168832898,0.7519,0.90263671875,0.5592789649963379
131,1.2336673736572266,0.4276082515716553,0.6533668041229248,0.8487955729166666,0.0033897245302796364,0.0020280913449823856,0.7546,0.9015625,0.5552496910095215
132,1.211276690165202,0.42558765411376953,0.659365693728129,0.8385881582895914,0.00338134728372097,0.0020272096153348684,0.7532,0.8978515625,0.6004855632781982
133,1.2089461485544841,0.42771752675374347,0.6561802625656128,0.8484235604604086,0.0033643809147179127,0.0020348557736724615,0.7531,0.9029296875,0.5998551845550537
134,1.2131876945495605,0.4291403690973918,0.6608072916666666,0.8523995876312256,0.003362738061696291,0.0020342774223536253,0.755,0.9001953125,0.5878400802612305
135,1.211474100748698,0.4305276075998942,0.6558547417322794,0.8507022062937418,0.003336286172270775,0.002065630629658699,0.7569,0.8990234375,0.5615441799163818
136,1.2156068483988445,0.43259330590566,0.6541806062062582,0.8472609519958496,0.003352232277393341,0.0020174896344542503,0.7538,0.89892578125,0.57855224609375
137,1.2188401222229004,0.43278225262959796,0.65234375,0.8479817708333334,0.0033538839779794216,0.002035818761214614,0.7561,0.8990234375,0.5705692768096924
138,1.224853277206421,0.4337708155314128,0.6512509187062582,0.8427501519521078,0.0033219309989362955,0.0020609020721167326,0.7555,0.8990234375,0.5665450096130371
139,1.2299850781758626,0.4306989113489787,0.6502511103947958,0.848818858464559,0.0033216304145753384,0.0020349195692688227,0.7565,0.9025390625,0.5820000171661377
140,1.2055575847625732,0.43415125211079914,0.66064453125,0.8515392144521078,0.0033206946682184935,0.0020410004071891308,0.7564,0.8974609375,0.5754666328430176
141,1.199325164159139,0.4320217768351237,0.661435087521871,0.842354933420817,0.003312592627480626,0.002047979738563299,0.7556,0.9001953125,0.5752544403076172
142,1.1965425809224446,0.43470648924509686,0.6609932978947958,0.843191941579183,0.0032864355016499758,0.002073610434308648,0.7581,0.89970703125,0.5522441864013672
143,1.214530309041341,0.43615440527598065,0.6541573603947958,0.845517079035441,0.003305091056972742,0.0020443929824978113,0.7572,0.90146484375,0.5938625335693359
144,1.2291297912597656,0.4351488749186198,0.6501115957895914,0.8493536313374838,0.0032751993276178837,0.002067905617877841,0.7588,0.90439453125,0.5894424915313721
145,1.2139973640441895,0.4359103838602702,0.6571335395177206,0.8552130063374838,0.003285626182332635,0.0020535201765596867,0.7594,0.9044921875,0.5725202560424805
146,1.1977692445119221,0.4368174076080322,0.6581101020177206,0.8572591145833334,0.003279570024460554,0.002059180987998843,0.7599,0.90078125,0.5376598834991455
147,1.1955751578013103,0.4357492923736572,0.6640392541885376,0.8593517144521078,0.0032592294737696648,0.002071242081001401,0.7598,0.9046875,0.5627081394195557
148,1.2046558856964111,0.4359957774480184,0.6620628833770752,0.8592355251312256,0.003247593529522419,0.0020687319338321686,0.7594,0.90546875,0.549710750579834
149,1.1963506539662678,0.4386604229609172,0.6645275354385376,0.8587239583333334,0.003239101031795144,0.002082865685224533,0.7616,0.90712890625,0.5818307399749756
150,1.2057387828826904,0.4408550262451172,0.6618535916010538,0.8550734519958496,0.003257817355915904,0.002057278761640191,0.7597,0.90048828125,0.5882599353790283
151,1.1817502975463867,0.43879743417104083,0.669735829035441,0.8624674479166666,0.00323433056473732,0.002071494236588478,0.7612,0.90390625,0.5535638332366943
152,1.1888964970906575,0.4390302101771037,0.6694103082021078,0.8503766854604086,0.0032250487711280584,0.002079540165141225,0.7628,0.9029296875,0.5541417598724365
153,1.1940999031066895,0.4419129292170207,0.6567150354385376,0.8540968894958496,0.003225496504455805,0.002073629293590784,0.7633,0.90361328125,0.5695834159851074
154,1.19838547706604,0.441292683283488,0.6614583333333334,0.8581891854604086,0.003218733938410878,0.0020789173431694508,0.7635,0.90400390625,0.5798819065093994
155,1.1837722460428874,0.44359954198201496,0.663760224978129,0.8558407624562582,0.003218700410798192,0.0020888608414679766,0.7622,0.901953125,0.5590553283691406
156,1.1943817933400471,0.4441993236541748,0.6589704354604086,0.857724110285441,0.00321004050783813,0.002084900625050068,0.7643,0.90263671875,0.5839200019836426
157,1.1980188687642415,0.4419366916020711,0.669619639714559,0.8608165582021078,0.003206432331353426,0.0020773992873728275,0.765,0.90126953125,0.5826370716094971
158,1.1753941377003987,0.4431623617808024,0.6723167896270752,0.8648855686187744,0.0031842458993196487,0.0020919847302138805,0.7644,0.90322265625,0.5681326389312744
159,1.1994876861572266,0.44313820203145343,0.6590401728947958,0.8640252749125162,0.0031941381748765707,0.002090548165142536,0.7682,0.9001953125,0.5943317413330078
160,1.1856323877970378,0.44371652603149414,0.6644810438156128,0.8608863353729248,0.0031789508648216724,0.0020966287702322006,0.7676,0.90625,0.5647571086883545
161,1.170928716659546,0.44463276863098145,0.6680850187937418,0.8670480251312256,0.003175969235599041,0.0020968939643353224,0.7663,0.90771484375,0.5923142433166504
162,1.1883933544158936,0.4461301565170288,0.6643880208333334,0.8595377604166666,0.0031805362086743116,0.002089677844196558,0.7671,0.89775390625,0.6024911403656006
163,1.1879233519236247,0.44526251157124835,0.6637137333552042,0.852957566579183,0.0031583216041326523,0.002104794606566429,0.7673,0.9013671875,0.5972433090209961
164,1.1658048629760742,0.44718945026397705,0.6731305917104086,0.8620721499125162,0.003158317180350423,0.002098717959597707,0.7689,0.89990234375,0.5877113342285156
165,1.1725328763326008,0.44620585441589355,0.6745489438374838,0.8575613498687744,0.0031628550495952368,0.0020982609130442142,0.7689,0.8951171875,0.6050093173980713
166,1.1619882583618164,0.4450610081354777,0.6725260416666666,0.847726027170817,0.0031540519557893276,0.0020962513517588377,0.7683,0.8994140625,0.5857393741607666
167,1.175982157389323,0.4479386806488037,0.6701544125874838,0.8537248770395914,0.003147043287754059,0.0020982821006327868,0.7701,0.8951171875,0.5750842094421387
168,1.1536331971486409,0.4468056758244832,0.684872547785441,0.8506092230478922,0.0031245979480445385,0.002115849172696471,0.7702,0.8970703125,0.5743608474731445
169,1.174444278081258,0.45009275277455646,0.6634347041447958,0.8559803167978922,0.003135677659884095,0.0020994499791413546,0.7717,0.89658203125,0.5745940208435059
170,1.1727884610493977,0.44975821177164715,0.6737816333770752,0.858956495920817,0.0031337495893239975,0.002104863990098238,0.7705,0.898046875,0.5575542449951172
171,1.1791845162709553,0.4490588108698527,0.6695265769958496,0.8610955874125162,0.003126598196104169,0.002105272840708494,0.7704,0.89697265625,0.5638315677642822
172,1.1550742785135906,0.4498857259750366,0.6735723813374838,0.8548641999562582,0.0031214545015245676,0.002110943663865328,0.7737,0.89287109375,0.5645220279693604
173,1.1898396809895833,0.4481807549794515,0.6698288917541504,0.8511904875437418,0.0031160712242126465,0.0021021622233092785,0.7735,0.88837890625,0.5928301811218262
174,1.1597511768341064,0.4464422067006429,0.6687825520833334,0.8599562644958496,0.0030981842428445816,0.002130198059603572,0.7733,0.89755859375,0.5926787853240967
175,1.172237714131673,0.45106176535288495,0.6662714083989462,0.8541201750437418,0.003105160081759095,0.0021194119472056627,0.7738,0.89580078125,0.5964570045471191
176,1.1553840637207031,0.44822418689727783,0.6769670645395914,0.8472842375437418,0.0031168076675385237,0.0020980779081583023,0.7739,0.89248046875,0.5820102691650391
177,1.1486663023630779,0.45019853115081787,0.6754092375437418,0.8565847873687744,0.0030982650350779295,0.0021191928535699844,0.7739,0.8896484375,0.5769429206848145
178,1.1677038669586182,0.4492648442586263,0.672177235285441,0.847726027170817,0.003099293913692236,0.0021057543344795704,0.7754,0.891796875,0.5930337905883789
179,1.1844274202982585,0.44992542266845703,0.6682942708333334,0.8511672019958496,0.0030944650061428547,0.0021114093251526356,0.774,0.8845703125,0.5797905921936035
180,1.1367051601409912,0.4509236812591553,0.6795480251312256,0.848935047785441,0.003075662534683943,0.002129303989931941,0.774,0.89169921875,0.567866325378418
181,1.1512382825215657,0.45323411623636883,0.6787109375,0.8486560980478922,0.003076826920732856,0.0021243488881736994,0.775,0.8908203125,0.6097209453582764
182,1.1602118015289307,0.4548138777414958,0.6742234230041504,0.8548874855041504,0.0030641157645732164,0.002132308902218938,0.7754,0.8890625,0.5715117454528809
183,1.1572623252868652,0.4533244768778483,0.6707821687062582,0.857119639714559,0.0030672827269881964,0.002120139542967081,0.7742,0.8896484375,0.6018037796020508
184,1.1519280274709065,0.45196060339609784,0.6765020688374838,0.8543759187062582,0.0030635602306574583,0.0021256175823509693,0.777,0.8880859375,0.6090710163116455
185,1.1478500366210938,0.451052188873291,0.6783621311187744,0.8515857855478922,0.003051098668947816,0.002133338712155819,0.7762,0.8912109375,0.592275857925415
186,1.147384802500407,0.45422184467315674,0.6764090061187744,0.8577473958333334,0.0030593008268624544,0.002123724902048707,0.7752,0.89287109375,0.6068985462188721
187,1.1534287929534912,0.455474058787028,0.6726888020833334,0.8611188729604086,0.0030477363616228104,0.0021338940132409334,0.7774,0.88876953125,0.6003730297088623
188,1.1475406487782795,0.4570131301879883,0.680106004079183,0.8546084562937418,0.0030391672626137733,0.0021400039549916983,0.7766,0.8880859375,0.5989193916320801
189,1.1443854173024495,0.45912909507751465,0.6759207248687744,0.8505626519521078,0.0030577457509934902,0.0021163332276046276,0.7744,0.88974609375,0.6092545986175537
190,1.143328348795573,0.4565670092900594,0.6771531105041504,0.8580496311187744,0.0030389283783733845,0.0021361999679356813,0.7772,0.8890625,0.5861022472381592
191,1.1609164079030354,0.4530039230982463,0.6758277416229248,0.854189952214559,0.003034308087080717,0.0021395960357040167,0.7782,0.8861328125,0.6227636337280273
192,1.1511740684509277,0.4551140069961548,0.6808035373687744,0.8551199436187744,0.003031283849850297,0.0021423560101538897,0.7778,0.88623046875,0.5911905765533447
193,1.1436359882354736,0.4563318093617757,0.6818731625874838,0.847354014714559,0.0030339858494699,0.00212729349732399,0.7766,0.8830078125,0.6002659797668457
194,1.152727444966634,0.45630701382954914,0.6758975187937418,0.8564220269521078,0.0030373751651495695,0.00212011463008821,0.7759,0.883203125,0.5967633724212646
195,1.1685819625854492,0.4568949143091838,0.6751534938812256,0.848330577214559,0.003023694269359112,0.002140803961083293,0.7784,0.8828125,0.5924985408782959
196,1.1634175777435303,0.45682672659556073,0.6783389250437418,0.8500511646270752,0.0030238337349146605,0.002128543797880411,0.7783,0.886328125,0.5915699005126953
197,1.1363581816355388,0.452968955039978,0.6798967520395914,0.8497488498687744,0.00302680185995996,0.0021232631988823414,0.7788,0.89150390625,0.6146795749664307
198,1.1427157719930012,0.45565112431844074,0.6824777126312256,0.8486793041229248,0.0030494057573378086,0.002100523794069886,0.7766,0.8841796875,0.5816044807434082
199,1.142575740814209,0.4539993206659953,0.6800595124562582,0.852608839670817,0.003018919611349702,0.002128221560269594,0.7797,0.8830078125,0.6225318908691406
200,1.142399787902832,0.45566217104593915,0.6745256582895914,0.8551199436187744,0.0030213783029466867,0.0021222566720098257,0.7788,0.884765625,0.5937473773956299


==> reports/report_fmnist_g.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=3.0', '--logic=g', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.00033594027627259493,0.1,0.0,4.76837158203125e-07
1,2.3177642822265625,0.35286696751912433,0.11125836769739787,0.055152530471483864,0.009259470738470554,0.0010177330113947392,0.0995,0.0,0.7415406703948975
2,2.311107635498047,0.339065154393514,0.11042131980260213,0.049944197138150535,0.009181762114167213,0.00115659658331424,0.124,0.019921875,0.6161637306213379
3,2.2963136037190757,0.32238860925038654,0.1219540536403656,0.0536411851644516,0.009115840308368206,0.0011351614957675338,0.1434,0.0279296875,0.6221673488616943
4,2.2894237836201987,0.30479492743810016,0.12788318594296774,0.0612676739692688,0.009076211601495743,0.0010326756164431572,0.1498,0.0314453125,0.6050090789794922
5,2.2827417055765786,0.28728874524434406,0.13474236925443014,0.06575520833333333,0.009047121740877628,0.0009512763936072588,0.1556,0.0390625,0.6158425807952881
6,2.27531369527181,0.26804548501968384,0.1379510760307312,0.0741489976644516,0.009027047082781792,0.000841031433083117,0.1617,0.05263671875,0.6305232048034668
7,2.275005022684733,0.2493445873260498,0.13797433177630106,0.08156621952851613,0.008993634954094887,0.0007613349589519203,0.168,0.074609375,0.6031301021575928
8,2.2651243209838867,0.2304802934328715,0.14597283800443014,0.08603050311406453,0.008978587575256824,0.0006542751216329634,0.1668,0.098828125,0.6223795413970947
9,2.2631540298461914,0.21017074584960938,0.14397321144739786,0.10188802083333333,0.008965003304183483,0.0005796515033580363,0.1682,0.13798828125,0.6070125102996826
10,2.252185662587484,0.1926860213279724,0.1546688973903656,0.1265811026096344,0.008943287655711174,0.000514139246661216,0.1681,0.19130859375,0.6286113262176514
11,2.2563807169596353,0.17341148853302002,0.14799572030703226,0.1341610848903656,0.008924550376832485,0.0004465714446268976,0.1691,0.24443359375,0.6198668479919434
12,2.2523112297058105,0.1568316419919332,0.15983072916666666,0.16024925311406454,0.008903488516807556,0.0003899095463566482,0.1693,0.30517578125,0.6351206302642822
13,2.248699506123861,0.14231892426808676,0.1585751473903656,0.18250093857447305,0.008884662762284279,0.00033796243951655924,0.1668,0.36494140625,0.6269810199737549
14,2.2464958826700845,0.12664258480072021,0.1509951651096344,0.2087751030921936,0.008865924552083015,0.0002963155566249043,0.1657,0.41015625,0.6270434856414795
15,2.2405600547790527,0.1114334265391032,0.15108816822369894,0.2528134385744731,0.008852077648043633,0.00025904912035912275,0.166,0.464453125,0.6721632480621338
16,2.2387107213338218,0.10257485508918762,0.15445963541666666,0.2804361979166667,0.008825842291116714,0.00022723912843503058,0.1691,0.51806640625,0.6504120826721191
17,2.2349729537963867,0.09049127499262492,0.15557570258776346,0.3127325177192688,0.00880467239767313,0.00019886983500327915,0.1666,0.555078125,0.6505331993103027
18,2.2326807975769043,0.08117528756459554,0.1579706072807312,0.3451218207677205,0.008773415349423885,0.0001731586380628869,0.1759,0.59072265625,0.6603720188140869
19,2.2289481163024902,0.07299344738324483,0.15852864583333334,0.3880905707677205,0.008752460591495037,0.00015044597967062145,0.1769,0.62294921875,0.6548163890838623
20,2.228171984354655,0.06460415323575337,0.15548269947369894,0.4255952437718709,0.008730530738830566,0.0001285769831156358,0.1757,0.65927734375,0.6545298099517822
21,2.2212581634521484,0.05844328800837199,0.15750558177630106,0.45703125,0.008714046329259872,0.00011409499711589888,0.1753,0.6859375,0.6373469829559326
22,2.2178810437520347,0.05381558338801066,0.16034226616223654,0.4875139395395915,0.00868783239275217,0.00010475133603904396,0.1775,0.7107421875,0.6590170860290527
23,2.209418614705404,0.04792128006617228,0.1666434109210968,0.5197870333989462,0.008650598116219044,9.47573862504214e-05,0.1833,0.726171875,0.6383211612701416
24,2.212261358896891,0.04566572109858195,0.15864490469296774,0.5422479708989462,0.008628935553133488,8.72241726028733e-05,0.1824,0.74326171875,0.6771519184112549
25,2.206387678782145,0.04133283098538717,0.16066778699556986,0.5795201063156128,0.008604558184742928,7.854490831959993e-05,0.1851,0.76298828125,0.6651947498321533
26,2.2049763997395835,0.037262044847011566,0.16094679633776346,0.5953311125437418,0.008572274819016457,7.542971434304491e-05,0.1921,0.779296875,0.6532316207885742
27,2.1990559895833335,0.036548507710297905,0.16289992133776346,0.6128394603729248,0.008541340008378029,6.771350308554247e-05,0.1927,0.79296875,0.6429159641265869
28,2.1954174041748047,0.03331372141838074,0.1594122052192688,0.6407180229822794,0.008512734435498714,6.464320176746696e-05,0.1975,0.80048828125,0.6525750160217285
29,2.1859331130981445,0.03152022262414297,0.17729260524113974,0.657040556271871,0.008482448756694794,6.066738205845468e-05,0.2012,0.81142578125,0.6401209831237793
30,2.1821810404459634,0.02982752521832784,0.16645740469296774,0.6739675998687744,0.008459163829684258,5.498416430782527e-05,0.2023,0.82021484375,0.6686389446258545
31,2.177281379699707,0.02842322736978531,0.1726190447807312,0.6881277561187744,0.00841824896633625,5.67363495065365e-05,0.2137,0.81220703125,0.6458437442779541
32,2.166738828023275,0.026775389909744263,0.1774786114692688,0.6992420355478922,0.00839559268206358,5.300887642079033e-05,0.2139,0.8234375,0.6358425617218018
33,2.1651929219563804,0.025180975596110027,0.17619977394739786,0.7184709707895914,0.008361355401575565,5.2494375267997384e-05,0.2198,0.8251953125,0.6371903419494629
34,2.162620703379313,0.02433139830827713,0.17329333225886026,0.7284691333770752,0.008320505730807781,5.41613444511313e-05,0.2283,0.8244140625,0.6098639965057373
35,2.1522440910339355,0.025162259737650555,0.18419828017552695,0.728934129079183,0.008286608383059502,5.504298678715713e-05,0.2368,0.82666015625,0.6359028816223145
36,2.139812787373861,0.024034880101680756,0.18877883752187094,0.7366769313812256,0.008250197395682335,5.409992081695236e-05,0.2443,0.8279296875,0.6111984252929688
37,2.142143885294596,0.022617176175117493,0.19177828232447305,0.7516276041666666,0.00822764728218317,5.275146395433694e-05,0.2481,0.83271484375,0.6400094032287598
38,2.137188275655111,0.022429900864760082,0.19031343857447305,0.7579519748687744,0.008187737315893173,5.763590888818726e-05,0.2617,0.83173828125,0.6408472061157227
39,2.1301730473836265,0.022684375445048015,0.19793991247812906,0.7710890769958496,0.008154143579304218,5.9608886658679694e-05,0.2674,0.8349609375,0.6440885066986084
40,2.126284917195638,0.021116316318511963,0.1975446343421936,0.7772042751312256,0.00813480094075203,5.6795397540554404e-05,0.2651,0.83994140625,0.6467814445495605
41,2.115260601043701,0.020748001833756764,0.1926618218421936,0.787109375,0.008096088655292988,6.110152753535658e-05,0.2786,0.8345703125,0.6212589740753174
42,2.116039276123047,0.02191778024037679,0.19959078232447305,0.7837378978729248,0.008061598986387253,6.478015711763874e-05,0.2854,0.83857421875,0.626685380935669
43,2.1073106129964194,0.02069397270679474,0.20184616247812906,0.7826683521270752,0.008037779480218887,6.639573257416487e-05,0.2877,0.841015625,0.613053560256958
44,2.104137897491455,0.021062520643075306,0.20068359375,0.7896902561187744,0.008006910793483257,7.069152343319729e-05,0.2915,0.83935546875,0.6414840221405029
45,2.0954551696777344,0.021244960526625317,0.21135602394739786,0.794015089670817,0.007979363203048706,6.911606033099815e-05,0.2936,0.83974609375,0.6426265239715576
46,2.090930779774984,0.020776445666948955,0.2060314416885376,0.8021531105041504,0.007950067520141602,7.297887350432575e-05,0.2973,0.8455078125,0.6501810550689697
47,2.0799430211385093,0.02039573589960734,0.21402994791666666,0.8078497250874838,0.007910018786787987,7.79534166213125e-05,0.3069,0.839453125,0.625032901763916
48,2.079991340637207,0.021262551347414654,0.21030970414479574,0.8095935980478922,0.007899658754467964,7.616833318024874e-05,0.3043,0.843359375,0.6294646263122559
49,2.0734381675720215,0.020732328295707703,0.22256324688593546,0.8058966000874838,0.007860859856009483,7.742075831629336e-05,0.306,0.84658203125,0.6419219970703125
50,2.0652931531270347,0.021429268022378285,0.22319104274113974,0.8059895833333334,0.007811384275555611,9.243674139725044e-05,0.3131,0.84326171875,0.645216703414917
51,2.0669356981913247,0.021525487303733826,0.22442336877187094,0.8182199001312256,0.007791650015860796,9.820686682360247e-05,0.3161,0.84052734375,0.6670920848846436
52,2.060548782348633,0.02233470231294632,0.21979631980260214,0.8138020833333334,0.00777046661823988,9.331233013654128e-05,0.3182,0.83955078125,0.6118464469909668
53,2.0453136761983237,0.02374863624572754,0.23307291666666666,0.8210100332895914,0.007741267792880535,9.43792620091699e-05,0.3233,0.841796875,0.62843918800354
54,2.0499903361002603,0.022191437582174938,0.23014322916666666,0.8211263020833334,0.007717439904808998,9.910092921927571e-05,0.3264,0.83681640625,0.6454899311065674
55,2.0476401646931968,0.022815754016240437,0.23323567708333334,0.8168015480041504,0.007682689465582371,0.00010716247197706252,0.3282,0.8384765625,0.7395730018615723
56,2.035927931467692,0.02259395271539688,0.23593284686406454,0.8181966145833334,0.007645976729691029,0.00010777914576465264,0.3289,0.83759765625,0.6170451641082764
57,2.028093179066976,0.02440778911113739,0.24665178855260214,0.8255673249562582,0.007628477178514004,0.00010416905570309609,0.329,0.8419921875,0.6453087329864502
58,2.0166776974995932,0.024092098077138264,0.23993209997812906,0.823544422785441,0.007604558486491442,0.000107182415376883,0.3261,0.84853515625,0.6269242763519287
59,2.021373430887858,0.02402822921673457,0.2399786114692688,0.8305431207021078,0.007575867231935263,0.00010267600737279281,0.3309,0.84443359375,0.6101028919219971
60,2.0168309211730957,0.021365587910016377,0.24162946144739786,0.832705577214559,0.007548733148723841,0.00010597983055049554,0.3338,0.84482421875,0.6344878673553467
61,2.006977399190267,0.0233806570370992,0.2510230739911397,0.8268229166666666,0.007514419965445995,0.00011637424904620275,0.3346,0.84658203125,0.6346917152404785
62,1.9981679916381836,0.02331795295079549,0.2562546531359355,0.8341006437937418,0.007476788014173508,0.00011661827011266723,0.338,0.84033203125,0.6499788761138916
63,2.0014524459838867,0.02579668660958608,0.24595423539479574,0.832705577214559,0.007472227327525616,0.00012072558456566185,0.3396,0.841796875,0.632993221282959
64,1.9914867083231609,0.025337882339954376,0.2579287489255269,0.8293341000874838,0.007429508958011866,0.00012748305744025856,0.3418,0.84443359375,0.6138970851898193
65,1.9874547322591145,0.02601335694392522,0.2540922562281291,0.8303571542104086,0.0074007222428917885,0.0001368595549138263,0.3476,0.83662109375,0.6263787746429443
66,1.975094477335612,0.024563131233056385,0.2639508843421936,0.8291480541229248,0.007375962100923061,0.00013390813546720892,0.3487,0.8443359375,0.5990602970123291
67,1.9783298174540203,0.02650327483812968,0.2668340802192688,0.839285691579183,0.007352623622864485,0.00013669452164322138,0.3482,0.84521484375,0.621474027633667
68,1.9726026852925618,0.026155076920986176,0.2717633843421936,0.8226376374562582,0.0073077804408967495,0.000141815617098473,0.349,0.85048828125,0.6391735076904297
69,1.9704097112019856,0.025961441298325855,0.2657877604166667,0.83642578125,0.007311901077628136,0.00013034182484261692,0.3452,0.8560546875,0.6267590522766113
70,1.9647528330485027,0.026405883332093556,0.2694847385088603,0.84521484375,0.007285675033926964,0.0001375420979456976,0.3506,0.85537109375,0.6505782604217529
71,1.953494707743327,0.025797471404075623,0.2800176739692688,0.8407970269521078,0.007244100794196129,0.00013774090621154755,0.3603,0.84775390625,0.6252844333648682
72,1.9514946937561035,0.027368731796741486,0.2770182291666667,0.8294270833333334,0.007203275337815285,0.00014566215395461768,0.3724,0.84453125,0.6014151573181152
73,1.9478424390157063,0.02809695651133855,0.29150390625,0.828427235285441,0.007190951146185398,0.00016244532889686525,0.3703,0.8572265625,0.6164469718933105
74,1.9384883244832356,0.02863471458355586,0.2950846354166667,0.8426804542541504,0.007173510733991861,0.0001513839088147506,0.3727,0.8544921875,0.6340713500976562
75,1.926244576772054,0.02781477818886439,0.2941778302192688,0.8368675708770752,0.007128558121621609,0.00015907458146102726,0.3858,0.844140625,0.636099100112915
76,1.938746452331543,0.03205707669258118,0.2870861291885376,0.8431687355041504,0.00711676012724638,0.00015314141637645662,0.3718,0.849609375,0.654106616973877
77,1.9289644559224446,0.02867952485879262,0.2950148781140645,0.8346121311187744,0.007093037012964487,0.00015258071653079242,0.3817,0.84755859375,0.6221768856048584
78,1.9149505297342937,0.030132785439491272,0.2979445656140645,0.8443312644958496,0.007056443486362696,0.0001678565749898553,0.3815,0.85966796875,0.6322705745697021
79,1.9123592376708984,0.03038849929968516,0.29931640625,0.847354014714559,0.007022090721875429,0.00016103337111417204,0.3868,0.86123046875,0.6306493282318115
80,1.9118480682373047,0.032064889868100487,0.3033854166666667,0.8400994936625162,0.007000561337918043,0.0001707247574813664,0.3871,0.86669921875,0.6407473087310791
81,1.906840483347575,0.03125430643558502,0.3064313530921936,0.8369605541229248,0.0069902557879686356,0.00016268012404907495,0.3877,0.86474609375,0.618340253829956
82,1.9004062016805012,0.03129378457864126,0.3090355197588603,0.8437267144521078,0.00694703496992588,0.00015990172687452286,0.3992,0.862109375,0.6283354759216309
83,1.8936975797017415,0.031380328039328255,0.3112211624781291,0.8474005063374838,0.00692139333114028,0.00016093709564302117,0.4029,0.86708984375,0.6213195323944092
84,1.8894847234090169,0.03272131085395813,0.3171968062718709,0.8418433666229248,0.0069054486230015755,0.00014821563672740012,0.4074,0.8533203125,0.6255910396575928
85,1.891632874806722,0.02994444966316223,0.3164760073026021,0.8492838541666666,0.006881792098283768,0.0001574360067024827,0.4172,0.85947265625,0.6533839702606201
86,1.8778645197550456,0.03227677444616953,0.3245907823244731,0.8412156105041504,0.0068722800351679325,0.00015591428382322192,0.4173,0.859375,0.6261329650878906
87,1.8799805641174316,0.032150996228059135,0.3244512677192688,0.8516089916229248,0.0068167815916240215,0.0001632752682780847,0.4307,0.86884765625,0.6144273281097412
88,1.8712916374206543,0.03224304815133413,0.330078125,0.8523763020833334,0.006788402330130339,0.00016489054542034864,0.4389,0.856640625,0.6052212715148926
89,1.8696974118550618,0.0337097222606341,0.3367977937062581,0.8453776041666666,0.006763794459402561,0.0001733199314912781,0.4399,0.86005859375,0.6272158622741699
90,1.8641573588053386,0.03426324327786764,0.3390299479166667,0.8488420645395914,0.006740521173924208,0.00016833630797918886,0.4425,0.8611328125,0.6468210220336914
91,1.8611605962117512,0.03317202379306158,0.3405645291010539,0.844424327214559,0.006720348261296749,0.00015565790818072855,0.4425,0.862890625,0.6051397323608398
92,1.8588678042093914,0.03294472893079122,0.3506556749343872,0.8569568792978922,0.006676950491964817,0.00017989090702030808,0.4552,0.8513671875,0.603952169418335
93,1.8590534528096516,0.03594074149926504,0.3498651583989461,0.8491675853729248,0.0066522154957056046,0.00018459936836734414,0.46,0.853515625,0.606142520904541
94,1.8457028071085613,0.03720151633024216,0.3519577582677205,0.852608839670817,0.006630743388086557,0.00017704820493236184,0.461,0.859375,0.6295089721679688
95,1.8361770311991374,0.034339832762877144,0.3564918041229248,0.8525623480478922,0.006609718315303326,0.00018743817054200917,0.4565,0.861328125,0.6342687606811523
96,1.8392747243245442,0.034624405205249786,0.3597935438156128,0.8504231770833334,0.006587875075638294,0.0001849997934186831,0.466,0.86025390625,0.6185593605041504
97,1.8283575375874836,0.03699507315953573,0.3680710395177205,0.8450520833333334,0.006572899408638477,0.00019332830561324954,0.455,0.8736328125,0.6144728660583496
98,1.8232612609863281,0.037730999290943146,0.3686058521270752,0.8554920355478922,0.006538631394505501,0.0001926893601194024,0.4761,0.86015625,0.6260519027709961
99,1.8242963155110676,0.03966242323319117,0.3678152958552043,0.8548409938812256,0.006533447187393904,0.00018387922318652272,0.4712,0.8591796875,0.6377987861633301
100,1.8211185137430828,0.038259752094745636,0.3677455186843872,0.8530506292978922,0.006498387549072504,0.0001896646135719493,0.4615,0.86982421875,0.6534998416900635
101,1.8191121419270833,0.037377916276454926,0.3763253291447957,0.8553524812062582,0.00646388391032815,0.00020475532801356167,0.4808,0.85439453125,0.6700866222381592
102,1.8131694793701172,0.0364341214299202,0.3730933666229248,0.8539109230041504,0.006445638835430145,0.0002048416790785268,0.4766,0.86865234375,0.6324541568756104
103,1.80575164159139,0.03818714370330175,0.3781389395395915,0.8578171730041504,0.006426230538636446,0.00022448606614489108,0.4769,0.87109375,0.6537086963653564
104,1.8129870096842449,0.038484156131744385,0.3819056749343872,0.8548874855041504,0.0064128004014492035,0.00020293988927733153,0.4797,0.86748046875,0.6461029052734375
105,1.8036805788675945,0.03763473530610403,0.3815801541010539,0.8586774667104086,0.00638946145772934,0.00021024589659646153,0.4827,0.86611328125,0.639594554901123
106,1.779807408650716,0.03848671664794286,0.392578125,0.8538411458333334,0.006353916134685278,0.0002235722786281258,0.4896,0.85673828125,0.6180720329284668
107,1.792406400044759,0.040145772198836006,0.3888578812281291,0.8555617332458496,0.006322348024696112,0.00022922443167772144,0.4878,0.86630859375,0.6436631679534912
108,1.7854522069295247,0.04229883352915446,0.3976701895395915,0.8565382957458496,0.006327347364276648,0.00021749803272541612,0.481,0.869921875,0.6351058483123779
109,1.785317103068034,0.040074204405148826,0.3949032624562581,0.8636532624562582,0.006289246957749128,0.00022412666294258088,0.4871,0.8740234375,0.6208677291870117
110,1.7837150891621907,0.04180427392323812,0.3968563874562581,0.8589332103729248,0.006263245828449726,0.0002432318578939885,0.5001,0.86103515625,0.6236751079559326
111,1.7554240226745605,0.04275458057721456,0.4033900499343872,0.8578171730041504,0.006246423348784447,0.00024054874666035175,0.5022,0.86455078125,0.661170482635498
112,1.7698030471801758,0.04297598203023275,0.4010184208552043,0.8599097728729248,0.006216389127075672,0.0002445392310619354,0.4931,0.87255859375,0.6607458591461182
113,1.775274435679118,0.04206052919228872,0.3921828667322795,0.8601423104604086,0.0062126778066158295,0.0002493721549399197,0.5004,0.86728515625,0.6246376037597656
114,1.7549397150675456,0.04253728191057841,0.4014136791229248,0.8528180917104086,0.006182487588375807,0.00025074856239371,0.5013,0.8685546875,0.6464102268218994
115,1.7618036270141602,0.0441140333811442,0.3972051541010539,0.8583519458770752,0.0061735352501273155,0.00023904594127088785,0.5013,0.8701171875,0.6356403827667236
116,1.7551205952962239,0.04195686181386312,0.4091331958770752,0.8543527126312256,0.006142915692180395,0.00023270906240213662,0.5026,0.87353515625,0.6728508472442627
117,1.7565905253092449,0.04325674970944723,0.4043433666229248,0.8584217230478922,0.006122246850281954,0.0002653204428497702,0.5,0.87841796875,0.6402392387390137
118,1.755337079366048,0.044684370358784996,0.4050641854604085,0.8653738498687744,0.006106448359787464,0.0002587749913800508,0.5202,0.86904296875,0.6503422260284424
119,1.7482649485270183,0.046003649632136025,0.4058547417322795,0.8570498625437418,0.006096389144659042,0.00025380129227414727,0.5179,0.87421875,0.6195294857025146
120,1.7329015731811523,0.043544620275497437,0.4200613896052043,0.8590959707895914,0.0060509005561470985,0.00027138838777318597,0.5194,0.87939453125,0.6422944068908691
121,1.7356354395548503,0.04652370015780131,0.4125279188156128,0.8717447916666666,0.00604568375274539,0.0002519329427741468,0.5222,0.87705078125,0.6410787105560303
122,1.7422561645507812,0.04510548710823059,0.4099702437718709,0.858328660329183,0.0060348291881382465,0.0002582776069175452,0.5327,0.87216796875,0.623002290725708
123,1.7249574661254883,0.047137598196665444,0.4277111291885376,0.8564918041229248,0.006013857200741768,0.0002721833297982812,0.5257,0.88193359375,0.6373353004455566
124,1.7097566922505696,0.04133679221073786,0.4277576208114624,0.862723191579183,0.005989115685224533,0.00025894437567330897,0.5331,0.876953125,0.6119863986968994
125,1.7185357411702473,0.0477081835269928,0.4242931604385376,0.860281785329183,0.005979357752948999,0.0002758459304459393,0.5324,0.88193359375,0.6469087600708008
126,1.7121319770812988,0.04416924715042114,0.4237118562062581,0.8631184895833334,0.005962269846349955,0.0002725348458625376,0.5276,0.88916015625,0.6152133941650391
127,1.7152851422627766,0.049289350708325706,0.4238513708114624,0.8666527271270752,0.005939631722867489,0.0002953417715616524,0.5349,0.8931640625,0.6324074268341064
128,1.7105426788330078,0.04780409733454386,0.4286644458770752,0.867861827214559,0.005910545587539673,0.00029275426641106606,0.5487,0.88544921875,0.6600406169891357
129,1.708272139231364,0.04679136474927267,0.4280831416447957,0.8671410083770752,0.005897281225770712,0.00027565588243305683,0.5385,0.88994140625,0.6182832717895508
130,1.7015843391418457,0.044161468744277954,0.4265485604604085,0.8667225042978922,0.005904878955334425,0.0002919537073466927,0.54,0.8884765625,0.6373255252838135
131,1.7029809951782227,0.0515829473733902,0.4376860062281291,0.8631649812062582,0.005868547596037388,0.00029626055038534105,0.5395,0.8890625,0.6581325531005859
132,1.6884067853291829,0.04930823047955831,0.4348958333333333,0.870419422785441,0.0058440230786800385,0.00029579660622403026,0.5438,0.88583984375,0.6602954864501953
133,1.6849452654520671,0.047058314085006714,0.4349423249562581,0.866885264714559,0.005816104356199503,0.00030348822474479675,0.5596,0.8849609375,0.6346337795257568
134,1.6849656105041504,0.05112843712170919,0.4433361291885376,0.8682105541229248,0.0058051543310284615,0.0002874821948353201,0.5566,0.8880859375,0.654541015625
135,1.6857171058654785,0.04658151169617971,0.4342215458552043,0.8653273582458496,0.005779396742582321,0.00031298096291720867,0.5632,0.8916015625,0.6424145698547363
136,1.6811574300130208,0.04911548892656962,0.4429175853729248,0.8719075520833334,0.005763978697359562,0.00030242351931519806,0.5532,0.89892578125,0.6578617095947266
137,1.675035794576009,0.052379523714383446,0.4445917208989461,0.8558175563812256,0.005753165110945702,0.00032545713474974036,0.5525,0.8966796875,0.6497542858123779
138,1.6812175114949544,0.04988497495651245,0.4336169958114624,0.8689313729604086,0.005721626803278923,0.0003334535867907107,0.5592,0.8947265625,0.659400224685669
139,1.6809344291687012,0.04760746161142985,0.4378022750218709,0.8707217375437418,0.005714775994420052,0.000301222171401605,0.5594,0.8953125,0.6084861755371094
140,1.6627092361450195,0.05075172086556753,0.4450800021489461,0.8697916666666666,0.005703903269022703,0.0003319301176816225,0.5666,0.8904296875,0.6203949451446533
141,1.6546804110209148,0.051601022481918335,0.4501953125,0.8666062355041504,0.005679990164935589,0.0003196730394847691,0.5732,0.89013671875,0.6244018077850342
142,1.65109650293986,0.055168102184931435,0.4575892686843872,0.8649553457895914,0.005651572719216347,0.00029984701541252434,0.5695,0.8953125,0.625983715057373
143,1.6622864405314128,0.047534286975860596,0.4471493562062581,0.8709309895833334,0.00566929392516613,0.0003159279003739357,0.5655,0.89892578125,0.6293380260467529
144,1.6672169367472331,0.05092204610506693,0.4437779188156128,0.8752790292104086,0.005632586311548948,0.00030856867670081556,0.5766,0.89794921875,0.6210329532623291
145,1.657680829366048,0.04939891894658407,0.4498465458552043,0.8696056207021078,0.0056203557178378105,0.0003288885054644197,0.5703,0.9025390625,0.6279358863830566
146,1.6401095390319824,0.050736318031946816,0.4578682978947957,0.8759300708770752,0.0056038061156868935,0.00034417188726365566,0.5756,0.89580078125,0.6313834190368652
147,1.6388152440388997,0.05412511030832926,0.4621930917104085,0.865536610285441,0.005571629386395216,0.000380038283765316,0.5866,0.894921875,0.6251721382141113
148,1.6425283749898274,0.05334577957789103,0.4545433521270752,0.87109375,0.005555018316954374,0.00032043480314314365,0.5728,0.90634765625,0.6406943798065186
149,1.6418921152750652,0.05428196986516317,0.4587983687718709,0.87353515625,0.005541202612221241,0.0003446064656600356,0.5869,0.8998046875,0.6212518215179443
150,1.6353661219278972,0.05561753114064535,0.4626348416010539,0.8666527271270752,0.005541625898331404,0.00034252021578140557,0.5768,0.90224609375,0.6235618591308594
151,1.628902753194173,0.05396758516629537,0.4584728479385376,0.8589100042978922,0.005525344517081976,0.0003224040847271681,0.5821,0.90673828125,0.6568572521209717
152,1.6345364252726238,0.05460802714029948,0.4616350332895915,0.8733259042104086,0.005493773613125086,0.0003652647719718516,0.5883,0.90322265625,0.624976634979248
153,1.6179428100585938,0.05400477349758148,0.4657738208770752,0.8742559750874838,0.0054907347075641155,0.00034082846832461655,0.5867,0.90654296875,0.5998950004577637
154,1.6262036959330242,0.05703425904115041,0.4695173104604085,0.8743722438812256,0.005465754773467779,0.00034305141889490187,0.5878,0.90517578125,0.6341977119445801
155,1.6186059315999348,0.05430271724859873,0.4697498083114624,0.869070847829183,0.005464115180075169,0.000371457397704944,0.5915,0.90185546875,0.6276710033416748
156,1.6169323921203613,0.05637154976526896,0.4734468062718709,0.8733723958333334,0.005456849001348019,0.00036503493902273476,0.592,0.9025390625,0.649420976638794
157,1.6263915697733562,0.05444864432017008,0.4593098958333333,0.8800455729166666,0.0054393187165260315,0.00033599702874198556,0.5898,0.90830078125,0.6297221183776855
158,1.59845765431722,0.055311123530069985,0.4817708333333333,0.8716750144958496,0.005397805478423834,0.00032852592994458973,0.5969,0.903125,0.6465959548950195
159,1.6142075856526692,0.05547628800074259,0.4669828812281291,0.878836472829183,0.005407450720667839,0.0003252285532653332,0.5991,0.89814453125,0.6681327819824219
160,1.6042211850484211,0.053529838720957436,0.4720052083333333,0.8709309895833334,0.005384419113397598,0.00033757410710677505,0.5958,0.908203125,0.6483678817749023
161,1.5958096186319988,0.056442211071650185,0.4761672417322795,0.881161610285441,0.005373391788452864,0.0003475027915555984,0.5983,0.9080078125,0.632920503616333
162,1.6011261940002441,0.057784428199132286,0.4814453125,0.8711402416229248,0.005386319011449814,0.0003460415464360267,0.5966,0.90517578125,0.6608438491821289
163,1.6009589831034343,0.05741108457247416,0.4739815791447957,0.8702334562937418,0.005352628882974386,0.0003256242780480534,0.5987,0.90263671875,0.6226160526275635
164,1.5829195976257324,0.05754671494166056,0.4779110749562581,0.873046875,0.005337314214557409,0.00032810610719025135,0.5958,0.90859375,0.60794997215271
165,1.5855693817138672,0.056593433022499084,0.4768415292104085,0.884091297785441,0.005337576847523451,0.00031890650279819965,0.5988,0.90791015625,0.6226820945739746
166,1.5871442159016926,0.0595832367738088,0.4837239583333333,0.8723028500874838,0.005311999935656786,0.0003581051423680037,0.6049,0.90732421875,0.6297941207885742
167,1.5827473004659016,0.05900814632574717,0.4839099645614624,0.8683268229166666,0.005300639197230339,0.00031895763822831213,0.6032,0.90595703125,0.6034457683563232
168,1.5752652486165364,0.059223016103108726,0.4917689561843872,0.8775343894958496,0.005282861180603504,0.000349832815118134,0.6072,0.90830078125,0.6203341484069824
169,1.5772287050882976,0.06017215053240458,0.4885370333989461,0.8763485749562582,0.005303278565406799,0.00030490904464386404,0.6073,0.90908203125,0.6050565242767334
170,1.5852382977803547,0.05725965897242228,0.4839332103729248,0.8720703125,0.005265988875180483,0.0003475848934613168,0.6059,0.90419921875,0.6084067821502686
171,1.5916298230489094,0.0601246307293574,0.4837239583333333,0.8703729311625162,0.005255518946796656,0.00033192289993166924,0.6105,0.90537109375,0.6430201530456543
172,1.5696570078531902,0.05532835920651754,0.4852818250656128,0.875,0.005250156857073307,0.00035640376154333353,0.6113,0.9076171875,0.6100826263427734
173,1.5885728200276692,0.05935825904210409,0.4813755750656128,0.8804640769958496,0.005223958287388086,0.00033057230757549405,0.6168,0.901171875,0.6492588520050049
174,1.5626311302185059,0.05979845424493154,0.4945358832677205,0.8713030020395914,0.005224116612225771,0.00032009719870984554,0.6178,0.90205078125,0.6731162071228027
175,1.5714224179585774,0.055623769760131836,0.4907459020614624,0.8684198061625162,0.005206748377531767,0.0003244761028327048,0.6132,0.9091796875,0.6035201549530029
176,1.5678696632385254,0.05956161022186279,0.4930943250656128,0.8743024667104086,0.00518444599583745,0.00034499040339142084,0.6207,0.903515625,0.6410536766052246
177,1.5467974344889324,0.060809011260668434,0.5034877061843872,0.8705124855041504,0.00518780155107379,0.0003724729467649013,0.6127,0.9103515625,0.6450614929199219
178,1.5633916854858398,0.062367518742879234,0.4879557291666667,0.8752790292104086,0.005181972403079271,0.00029565152362920344,0.617,0.909375,0.6636538505554199
179,1.5776971181233723,0.06036196152369181,0.49072265625,0.8697683811187744,0.005151351913809776,0.0003503467596601695,0.6146,0.90712890625,0.6279540061950684
180,1.546211878458659,0.06006914873917898,0.5014183521270752,0.8778367042541504,0.005142687354236841,0.0003264292608946562,0.6147,0.90966796875,0.6138763427734375
181,1.5469943682352703,0.060371155540148415,0.5039992729822794,0.8729074001312256,0.005130942445248365,0.0003294430498499423,0.6173,0.9095703125,0.6200881004333496
182,1.5503447850545247,0.059530287981033325,0.5035807291666666,0.8654669125874838,0.005104838404804468,0.00033265669480897486,0.6242,0.9099609375,0.6150412559509277
183,1.544541835784912,0.06020533045132955,0.5046270291010538,0.8750929832458496,0.005120139103382826,0.00032342353370040655,0.6161,0.90751953125,0.604511022567749
184,1.5479025840759277,0.06115884085496267,0.4941173791885376,0.8781622250874838,0.005103901959955692,0.00033992729731835425,0.6222,0.9091796875,0.6328244209289551
185,1.5419114430745442,0.06254057586193085,0.5087890625,0.872256358464559,0.005092023406177759,0.00033703341614454985,0.6201,0.9130859375,0.6340758800506592
186,1.5354599952697754,0.06414156158765157,0.5088355541229248,0.8786737124125162,0.005091145168989897,0.00032465995172969997,0.6243,0.90830078125,0.6678493022918701
187,1.541983922322591,0.05900385479132334,0.5065569082895914,0.8761160373687744,0.005071308463811874,0.00029629882192239165,0.6264,0.90166015625,0.6650400161743164
188,1.5399484634399414,0.061599334081014,0.5134626229604086,0.8741629123687744,0.005048755556344986,0.00033644374343566597,0.6305,0.9013671875,0.6562414169311523
189,1.524828275044759,0.06447612742582957,0.5142531792322794,0.8673967520395914,0.005048735532909632,0.0003192265867255628,0.6242,0.9068359375,0.6589641571044922
190,1.53689972559611,0.06085168321927389,0.514834443728129,0.875558058420817,0.0050325170159339905,0.00032979645766317844,0.6273,0.90634765625,0.6633503437042236
191,1.5380668640136719,0.05943008263905843,0.5048595666885376,0.8866722583770752,0.005024095065891743,0.00030909752240404487,0.629,0.90537109375,0.6604154109954834
192,1.5325280825297039,0.06187314788500468,0.5119745333989462,0.872000535329183,0.005012097302824259,0.0002983475860673934,0.6315,0.90087890625,0.6505687236785889
193,1.5236821174621582,0.06093286474545797,0.51171875,0.8782784938812256,0.005019115284085274,0.00029973677010275424,0.6263,0.9109375,0.6385095119476318
194,1.5413201649983723,0.06109761198361715,0.5116955041885376,0.872488816579183,0.004999733064323664,0.00029719379381276667,0.6281,0.912890625,0.6569216251373291
195,1.5404273668924968,0.06031406422456106,0.508486787478129,0.8815801938374838,0.004972519353032112,0.0003198468475602567,0.6317,0.90986328125,0.6305310726165771
196,1.5331533749898274,0.06356350580851237,0.5107421875,0.8802316188812256,0.004969380330294371,0.0003109434910584241,0.6387,0.9044921875,0.6532375812530518
197,1.5097227096557617,0.061919331550598145,0.5156947374343872,0.8713494936625162,0.00497940368950367,0.000318635196890682,0.6335,0.90595703125,0.6556863784790039
198,1.51834503809611,0.06189924478530884,0.5237862666447958,0.8779529730478922,0.004998736083507538,0.0003291795146651566,0.6318,0.9052734375,0.6405062675476074
199,1.5148166020711262,0.061183939377466835,0.5214611291885376,0.8745582103729248,0.0049787056632339954,0.0003528607194311917,0.6346,0.91298828125,0.6254913806915283
200,1.521950403849284,0.06422695517539978,0.512021025021871,0.8761858145395914,0.004948022775352001,0.0003204912936780602,0.6353,0.90849609375,0.6373813152313232


==> reports/report_fmnist_gg.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=3.0', '--logic=gg', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.00033594027627259493,0.1,0.0,7.152557373046875e-07
1,2.3179914156595864,0.29437218109766644,0.11088634530703227,0.057965959111849465,0.009258915670216084,0.0007581585668958724,0.099,0.0,0.8029687404632568
2,2.311870892842611,0.27955377101898193,0.11404855052630107,0.054222469528516136,0.009184432215988636,0.000907250854652375,0.1258,0.02470703125,0.6811685562133789
3,2.2971715927124023,0.26475117603937787,0.12288411458333333,0.0617094486951828,0.009119244292378426,0.0009019600693136454,0.1451,0.03671875,0.6790838241577148
4,2.290333906809489,0.24845210711161295,0.1253487765789032,0.07705543438593547,0.00907558761537075,0.0008211591630242765,0.154,0.041796875,0.668748140335083
5,2.2826194763183594,0.232961376508077,0.13527716199556986,0.08310082058111827,0.00903959572315216,0.0007506100228056312,0.164,0.05498046875,0.6818423271179199
6,2.2739221254984536,0.21731468041737875,0.1397879421710968,0.09858631094296773,0.009014155715703964,0.0006652106530964375,0.1717,0.0720703125,0.6760044097900391
7,2.2723023096720376,0.2027056614557902,0.13969493905703226,0.10677083333333333,0.008970514871180058,0.0005958716501481831,0.183,0.10166015625,0.6579921245574951
8,2.2616294225056968,0.18671623865763345,0.14494977394739786,0.12186105052630107,0.008944780565798283,0.0005126881296746433,0.1797,0.13271484375,0.6552836894989014
9,2.257047971089681,0.17032601435979208,0.14653087655703226,0.1370907723903656,0.008921978063881397,0.0004528520512394607,0.1793,0.1787109375,0.6484758853912354
10,2.24285093943278,0.15548340479532877,0.1556454598903656,0.16250465313593546,0.008886322379112244,0.00039973968523554504,0.1847,0.23251953125,0.6842477321624756
11,2.2446908950805664,0.1407551964124044,0.15497117241223654,0.17392112811406454,0.008857536129653454,0.00034634090843610466,0.1864,0.2873046875,0.6382851600646973
12,2.2385921478271484,0.12663044532140097,0.1638299822807312,0.21337890625,0.008824178017675877,0.00030340353259816766,0.1894,0.3505859375,0.6987881660461426
13,2.232309182484945,0.11416085561116536,0.16580636302630106,0.23432848850886026,0.008789962157607079,0.00026068108854815364,0.1881,0.41337890625,0.6709682941436768
14,2.2263827323913574,0.10189551115036011,0.16436476508776346,0.2720424135526021,0.008757597766816616,0.00022886204533278942,0.1911,0.4576171875,0.6430110931396484
15,2.2180407842000327,0.08951179186503093,0.1662713885307312,0.3099190791447957,0.008739232085645199,0.0001952371239895001,0.1902,0.5146484375,0.6179330348968506
16,2.2125253677368164,0.08307047684987386,0.17217727502187094,0.3343563874562581,0.008700666949152946,0.00016798371507320553,0.1927,0.57060546875,0.6537911891937256
17,2.2070255279541016,0.07147555549939473,0.17533948024113974,0.3762323458989461,0.0086739556863904,0.0001457650650991127,0.1918,0.61357421875,0.6520051956176758
18,2.202176570892334,0.0632697840531667,0.1769670844078064,0.4170386791229248,0.008633183315396309,0.00013026221131440252,0.1992,0.6447265625,0.664931058883667
19,2.1961347262064614,0.056602408488591514,0.17533948024113974,0.4490792353947957,0.008603607304394245,0.00011454684135969728,0.2028,0.6814453125,0.6446595191955566
20,2.194926102956136,0.0496826171875,0.17661829789479574,0.4961402416229248,0.00857354886829853,0.00010163924162043259,0.2056,0.70537109375,0.6876711845397949
21,2.18389097849528,0.04545829196770986,0.1809198260307312,0.5264602104822794,0.00855294056236744,8.824282849673182e-05,0.2018,0.73583984375,0.6642224788665771
22,2.1807355880737305,0.04048169652620951,0.1823614239692688,0.55859375,0.008523802272975445,8.177763083949685e-05,0.2046,0.753125,0.6628122329711914
23,2.1699345906575522,0.0367198313275973,0.1863141655921936,0.5931454499562582,0.008481064811348915,7.475064194295555e-05,0.2067,0.77060546875,0.6469600200653076
24,2.172006924947103,0.03376570840676626,0.18701171875,0.6035853624343872,0.008454053662717342,7.050944259390235e-05,0.204,0.7873046875,0.6391909122467041
25,2.1646828651428223,0.03007376194000244,0.18273343642552695,0.644345243771871,0.008424108847975731,6.378174293786287e-05,0.203,0.80234375,0.6286203861236572
26,2.1611448923746743,0.027207131187121075,0.185546875,0.6675734519958496,0.008386032655835152,5.818520003231242e-05,0.2072,0.815234375,0.6346828937530518
27,2.1548616091410318,0.025527678430080414,0.18745348850886026,0.676571766535441,0.008355552330613136,5.33951933903154e-05,0.2047,0.82783203125,0.7102530002593994
28,2.1481285095214844,0.023502161105473835,0.18701171875,0.7035899957021078,0.008323539979755878,4.9807262257672846e-05,0.2051,0.83642578125,0.6474494934082031
29,2.138911724090576,0.021497478087743122,0.19940475622812906,0.7235398292541504,0.008294309489428997,4.574384729494341e-05,0.2036,0.84951171875,0.6988544464111328
30,2.1357107162475586,0.020285020271937054,0.1891741156578064,0.7305617332458496,0.008266331627964973,4.1261122532887384e-05,0.2039,0.86025390625,0.7116193771362305
31,2.1303637822469077,0.018869842092196148,0.19159225622812906,0.7446056207021078,0.00822328682988882,3.907224891008809e-05,0.2134,0.86865234375,0.6984653472900391
32,2.116922696431478,0.017714612185955048,0.20665921767552695,0.7596493562062582,0.00819394737482071,3.6423389246920124e-05,0.2129,0.8732421875,0.6550049781799316
33,2.1142242749532065,0.016356557607650757,0.20054407914479574,0.7663923104604086,0.008160153403878212,3.4738397516775876e-05,0.2177,0.87646484375,0.6592283248901367
34,2.1115380922953286,0.015417317549387613,0.1994977593421936,0.7833658854166666,0.008114440366625786,3.277309951954521e-05,0.2244,0.87919921875,0.7087101936340332
35,2.1008779207865396,0.014709241688251495,0.2143787145614624,0.7908761501312256,0.008074350655078888,3.072399340453558e-05,0.2342,0.88388671875,0.6877715587615967
36,2.084569295247396,0.01410555342833201,0.21516927083333334,0.7885975042978922,0.008024646900594234,2.786971344903577e-05,0.2441,0.88837890625,0.6620101928710938
37,2.0873263676961265,0.013337095578511557,0.2229352593421936,0.8046875,0.007997863925993443,2.58936397585785e-05,0.2454,0.89658203125,0.6655740737915039
38,2.080284913380941,0.012943029403686523,0.22905041774113974,0.8161505063374838,0.007964258082211018,2.4979328372864984e-05,0.2541,0.89580078125,0.6944284439086914
39,2.076606114705404,0.012282848358154297,0.22944567600886026,0.8172200520833334,0.007920656353235245,2.373251845710911e-05,0.2616,0.90126953125,0.7055447101593018
40,2.0699214935302734,0.011471728483835856,0.2301897406578064,0.8218936125437418,0.007903794758021832,2.088735709548928e-05,0.2615,0.9056640625,0.7079176902770996
41,2.057939370473226,0.011594638228416443,0.2370489239692688,0.819521983464559,0.007854888215661049,1.9864797650370747e-05,0.2756,0.90400390625,0.6966187953948975
42,2.0576197306315103,0.010573846598466238,0.236328125,0.8331705729166666,0.007806749548763037,1.901528776215855e-05,0.2929,0.90478515625,0.699683427810669
43,2.0481295585632324,0.010951422154903412,0.24409411350886026,0.8327520688374838,0.007780013140290976,1.7160271454486065e-05,0.292,0.9142578125,0.7162199020385742
44,2.044462045033773,0.010186202824115753,0.24369885524113974,0.8361700375874838,0.007749207783490419,1.6478501493111253e-05,0.2992,0.91669921875,0.7125716209411621
45,2.0366454124450684,0.009541963537534079,0.2524879177411397,0.8421688874562582,0.0077116345055401325,1.5040862308524083e-05,0.3032,0.9208984375,0.7177715301513672
46,2.0286919275919595,0.009417019784450531,0.2565569281578064,0.8491675853729248,0.007678382098674774,1.4507859305012971e-05,0.3107,0.91962890625,0.691964864730835
47,2.0170485178629556,0.008894393841425577,0.2623232801755269,0.84912109375,0.007634311448782682,1.3720214155910071e-05,0.3164,0.92587890625,0.7254104614257812
48,2.016988436381022,0.008605599403381348,0.2615094780921936,0.8558407624562582,0.007609324995428324,1.3304596905072685e-05,0.3177,0.92802734375,0.674126386642456
49,2.0086771647135415,0.008967071771621704,0.2643461624781291,0.8527948061625162,0.007565545383840799,1.2766372492478695e-05,0.322,0.93095703125,0.6897521018981934
50,1.9972376823425293,0.009101169804732004,0.2811569968859355,0.8518415292104086,0.007498973049223423,1.2337493899394758e-05,0.3264,0.937890625,0.6873772144317627
51,1.997736930847168,0.008862639466921488,0.2816452781359355,0.8614443937937418,0.007473659235984087,1.2717163372144569e-05,0.3316,0.93759765625,0.7114748954772949
52,1.9953039487202961,0.008322318394978842,0.2772507468859355,0.8617001374562582,0.007464089896529913,1.1024469131371006e-05,0.3274,0.9474609375,0.6836214065551758
53,1.9764126141866047,0.00761347512404124,0.29248046875,0.8619326750437418,0.007421343121677637,1.0539120012253989e-05,0.3299,0.95283203125,0.6864180564880371
54,1.9809675216674805,0.0076716964443524676,0.2872953812281291,0.8682570457458496,0.007385604083538055,1.0866987395274919e-05,0.3364,0.9482421875,0.7177743911743164
55,1.9789775212605794,0.007893994450569153,0.2903878291447957,0.8708612124125162,0.007347306702286005,1.0566765013209078e-05,0.3354,0.94892578125,0.7551753520965576
56,1.9623974164326985,0.007915673156579336,0.2935035427411397,0.8661644458770752,0.007291116751730442,1.1348259249643888e-05,0.3434,0.94365234375,0.6850693225860596
57,1.956621487935384,0.007825560867786407,0.2991768916447957,0.8680477937062582,0.0072600650601089,1.0702145118557382e-05,0.3444,0.94638671875,0.6672942638397217
58,1.9425102869669597,0.007720852891604106,0.2996419270833333,0.8698381582895914,0.007229046430438757,1.0636800652719103e-05,0.3455,0.9513671875,0.6481716632843018
59,1.9460261662801106,0.0075900231798489886,0.3050595323244731,0.8700009187062582,0.007203454617410898,1.0408967682451475e-05,0.3479,0.9515625,0.6536548137664795
60,1.9410451253255208,0.007227813204129537,0.3061058322588603,0.8769066333770752,0.007172942161560059,1.0088389899465255e-05,0.3493,0.9513671875,0.661524772644043
61,1.9307726224263508,0.007732778787612915,0.3168712854385376,0.8796735604604086,0.007123537827283144,1.0821616342582274e-05,0.3534,0.9470703125,0.6660571098327637
62,1.920354684193929,0.007432952523231506,0.3188709020614624,0.873232920964559,0.007090163417160511,1.021015032165451e-05,0.3533,0.95244140625,0.6539318561553955
63,1.9260342915852864,0.007083671788374583,0.3124302426973979,0.8727678457895914,0.007071723695844412,1.019557112158509e-05,0.3524,0.9515625,0.6707179546356201
64,1.910770098368327,0.006959075729052226,0.3156854510307312,0.8729074001312256,0.007020229939371347,1.0571235179668292e-05,0.3553,0.95244140625,0.6414461135864258
65,1.9042983055114746,0.007404009501139323,0.3211495478947957,0.8714192708333334,0.006985893007367849,1.1538886610651389e-05,0.3622,0.94609375,0.6544356346130371
66,1.897593339284261,0.0066178639729817705,0.3278227249781291,0.8704427083333334,0.006955795921385288,1.0928499250439927e-05,0.3629,0.95146484375,0.6493902206420898
67,1.8913202285766602,0.006852917373180389,0.33154296875,0.8813243707021078,0.00693189213052392,1.120686465583276e-05,0.3631,0.95498046875,0.6757791042327881
68,1.8876105944315593,0.007267959415912628,0.3301246364911397,0.8792782624562582,0.006871743593364954,1.275085196539294e-05,0.3683,0.9529296875,0.6464803218841553
69,1.8864935239156086,0.0070798322558403015,0.3327288031578064,0.8689778645833334,0.006876122206449509,1.0596054380584974e-05,0.366,0.95458984375,0.6648705005645752
70,1.8784230550130208,0.006854437291622162,0.3431454499562581,0.8780691623687744,0.0068454076535999775,1.0965525689243805e-05,0.372,0.95400390625,0.6454217433929443
71,1.8669077555338542,0.006777601937452952,0.3399134874343872,0.8832077980041504,0.006795380264520645,1.1652850844257046e-05,0.3781,0.95009765625,0.6681342124938965
72,1.8668208122253418,0.006984251240889232,0.3394717375437419,0.8716285228729248,0.006759832613170147,1.2471866284613498e-05,0.3826,0.951171875,0.6744523048400879
73,1.8672833442687988,0.006617481509844462,0.3402855396270752,0.8790457248687744,0.0067422110587358475,1.2299084119149484e-05,0.3765,0.95419921875,0.6634387969970703
74,1.8557360967000325,0.006530794004599254,0.3508882125218709,0.8826497395833334,0.006724545266479254,1.1042755431844853e-05,0.3852,0.95068359375,0.6523010730743408
75,1.8367854754130046,0.006510138511657715,0.3506789604822795,0.8773949146270752,0.006679212674498558,1.1439043191785458e-05,0.3947,0.95068359375,0.6575031280517578
76,1.8571537335713704,0.007071214417616527,0.3474237521489461,0.8799757957458496,0.006655242759734392,1.1453109436843079e-05,0.3934,0.95322265625,0.6518969535827637
77,1.8387014071146648,0.006632464627424876,0.3668387333552043,0.8787434895833334,0.006619575433433056,1.2001984941889532e-05,0.3973,0.9537109375,0.6537625789642334
78,1.8275192578633626,0.006791315972805023,0.3674432833989461,0.8865094979604086,0.006580268498510122,1.2461262485885527e-05,0.4052,0.9537109375,0.6581780910491943
79,1.8218530019124348,0.006495701769987742,0.37158203125,0.8901832103729248,0.006546447053551674,1.1957085007452406e-05,0.4113,0.95078125,0.6695783138275146
80,1.8238752683003743,0.0067518701155980425,0.3705124457677205,0.887137254079183,0.006524642929434776,1.2210542081447784e-05,0.4136,0.95185546875,0.6348834037780762
81,1.8196508089701335,0.006513560811678569,0.3640718062718709,0.8839285373687744,0.006511113606393337,1.1488425116112921e-05,0.4165,0.94951171875,0.6689395904541016
82,1.8108118375142415,0.006363739569981893,0.3785342375437419,0.8864862124125162,0.006472181528806686,1.2114244782424066e-05,0.422,0.94892578125,0.6447193622589111
83,1.799252986907959,0.006721032162507375,0.3756045500437419,0.8883463541666666,0.006448555737733841,1.1779487067542505e-05,0.4278,0.94541015625,0.6572341918945312
84,1.7993787129720051,0.006470094124476115,0.38037109375,0.8810221354166666,0.006433804053813219,1.0800182280945592e-05,0.4326,0.94375,0.6794555187225342
85,1.8007933298746746,0.006634466350078583,0.3838355541229248,0.8811848958333334,0.006399639882147312,1.0932159057119861e-05,0.4315,0.9505859375,0.6389706134796143
86,1.789031187693278,0.0064057062069574995,0.3968796332677205,0.888671875,0.006404868792742491,9.661704098107293e-06,0.4317,0.95126953125,0.657442569732666
87,1.7885009447733562,0.006330368419488271,0.3876953125,0.8878347873687744,0.006334312260150909,1.178760521725053e-05,0.4401,0.9490234375,0.6358411312103271
88,1.7777471542358398,0.006317714850107829,0.3910202582677205,0.8924153645833334,0.006309770978987217,1.1427324352553114e-05,0.4431,0.9451171875,0.6666476726531982
89,1.7821467717488606,0.0065289040406545,0.3948800166447957,0.8843238353729248,0.0062847137451171875,1.1516392078192439e-05,0.4483,0.9474609375,0.6602740287780762
90,1.7753362655639648,0.007244668900966644,0.3999720811843872,0.8859979311625162,0.006268579047173262,1.0532068699831143e-05,0.4495,0.9478515625,0.6565566062927246
91,1.7733372052510579,0.006571486592292786,0.3930199146270752,0.8882068792978922,0.006248374003916979,1.0444778126839083e-05,0.4541,0.94658203125,0.6395924091339111
92,1.7719817161560059,0.006143800914287567,0.4032505750656128,0.8891368707021078,0.0062063648365437984,1.2051516023348086e-05,0.463,0.94609375,0.6518251895904541
93,1.7694063186645508,0.006627885003884633,0.4052734375,0.883231004079183,0.006180493626743555,1.2735080417769495e-05,0.466,0.95068359375,0.6655004024505615
94,1.7567481994628906,0.007046322027842204,0.4015531937281291,0.89453125,0.006157987285405397,1.2640583008760586e-05,0.4678,0.94658203125,0.649101972579956
95,1.7463289896647136,0.006353112558523814,0.4122488896052043,0.8908342520395914,0.006137858144938946,1.1470251592982095e-05,0.4728,0.9484375,0.6869387626647949
96,1.7503949801127117,0.0063401808341344195,0.4114815791447957,0.894112745920817,0.006120220758020878,1.166633956017904e-05,0.4753,0.94580078125,0.645104169845581
97,1.7409669558207195,0.006553617616494496,0.4157133499781291,0.8890438874562582,0.006107178516685963,1.1289280337223317e-05,0.4746,0.94833984375,0.648350715637207
98,1.7379318873087566,0.006851265827814738,0.4125511646270752,0.890811045964559,0.006068339571356773,1.2259584764251485e-05,0.4912,0.94619140625,0.6298151016235352
99,1.7351525624593098,0.00711656113465627,0.4194568395614624,0.8891834417978922,0.006067504175007343,1.0675978046492673e-05,0.4893,0.94482421875,0.6760158538818359
100,1.733310381571452,0.006406118472417195,0.42138671875,0.8876023292541504,0.006043517496436834,1.0886442396440543e-05,0.4837,0.947265625,0.6490542888641357
101,1.7321890195210774,0.006233493487040202,0.4242233832677205,0.8916945457458496,0.006004879251122475,1.1942678611376323e-05,0.4938,0.9462890625,0.6275098323822021
102,1.724087079366048,0.006187568108240764,0.4228980541229248,0.8955543041229248,0.005986384116113186,1.1373650522727985e-05,0.4935,0.95126953125,0.657677412033081
103,1.7164726257324219,0.0065144822001457214,0.4253394603729248,0.902645985285441,0.005964155308902264,1.2133926247770432e-05,0.4953,0.94638671875,0.6483793258666992
104,1.7263275782267253,0.006432016690572103,0.4265020291010539,0.8946475187937418,0.005947923753410578,1.1396038644306827e-05,0.4975,0.94267578125,0.6945269107818604
105,1.7106944719950359,0.006427884101867676,0.4298270146052043,0.892392079035441,0.005927023943513632,1.1885613275808282e-05,0.4984,0.9458984375,0.6683354377746582
106,1.6873923937479656,0.005968036750952403,0.4344075520833333,0.8960890769958496,0.005901185795664787,1.1667698345263489e-05,0.5028,0.94755859375,0.6532790660858154
107,1.7044366200764973,0.006407931447029114,0.4360584020614624,0.8987165292104086,0.005871017463505268,1.2826239981222898e-05,0.5073,0.94609375,0.6649549007415771
108,1.7026766141255696,0.006659023463726044,0.4382905562718709,0.8940196832021078,0.005873725283890963,1.2644987691601273e-05,0.509,0.94453125,0.6721079349517822
109,1.6971618334452312,0.00650384525458018,0.4384765625,0.8984607855478922,0.005843431688845158,1.2678318853431847e-05,0.5148,0.949609375,0.6309089660644531
110,1.6988007227579753,0.00604778528213501,0.4405459562937419,0.902762254079183,0.0058161672204732895,1.3554459656006657e-05,0.5163,0.94638671875,0.6795551776885986
111,1.666425387064616,0.006521078447500865,0.4572870333989461,0.9027855396270752,0.005798151716589928,1.4616536645917222e-05,0.5213,0.9447265625,0.626645565032959
112,1.6879405975341797,0.006807992855707805,0.4444754521052043,0.8905320167541504,0.005778116639703512,1.3686215424968395e-05,0.5218,0.94423828125,0.6473329067230225
113,1.6982989311218262,0.0061200012763341265,0.4380580186843872,0.9010416666666666,0.00578039325773716,1.2166439773864113e-05,0.5198,0.94892578125,0.6489400863647461
114,1.6717839241027832,0.006463872889677684,0.4479166666666667,0.9035760561625162,0.005749337375164032,1.246311057911953e-05,0.5236,0.9443359375,0.6715800762176514
115,1.6822859446207683,0.006168181697527568,0.4500790437062581,0.8978329499562582,0.005737380590289831,1.3113277418597136e-05,0.5233,0.94404296875,0.6803689002990723
116,1.6684428850809734,0.0064265380303064985,0.4549153645833333,0.9017391999562582,0.005712243728339672,1.313456868956564e-05,0.5268,0.9451171875,0.7095699310302734
117,1.6763911247253418,0.006789907813072205,0.4525436957677205,0.8943684895833334,0.005685591138899326,1.4695822756038979e-05,0.535,0.94443359375,0.7120060920715332
118,1.6750844319661458,0.006209428111712138,0.4499162832895915,0.9043201605478922,0.0056771873496472836,1.3567733731179032e-05,0.5406,0.94443359375,0.6635816097259521
119,1.676851749420166,0.006716591616471608,0.4535900354385376,0.9051804542541504,0.005670212674885988,1.320694627793273e-05,0.5448,0.94658203125,0.6687543392181396
120,1.6513039271036785,0.00618141641219457,0.4563337167104085,0.8988792896270752,0.00561949098482728,1.4906668184266891e-05,0.5492,0.9462890625,0.6865239143371582
121,1.6549053192138672,0.006175418694814046,0.4608910083770752,0.9060174624125162,0.005614923778921366,1.4725267647008877e-05,0.5455,0.94931640625,0.6886742115020752
122,1.6619186401367188,0.00656414528687795,0.4578218062718709,0.8999953269958496,0.0056058624759316444,1.525905645394232e-05,0.549,0.94599609375,0.7277538776397705
123,1.6438906987508137,0.00633551428715388,0.4737258354822795,0.9012742042541504,0.005592172499746084,1.4958959582145326e-05,0.5551,0.94541015625,0.723599910736084
124,1.6246655782063801,0.006190682450930278,0.4803990125656128,0.9001348813374838,0.005562826991081238,1.6067910109995864e-05,0.5605,0.9470703125,0.6747803688049316
125,1.6401983896891277,0.006647830208142598,0.4660063187281291,0.9043201605478922,0.0055562593042850494,1.5658913980587386e-05,0.5623,0.94501953125,0.6923027038574219
126,1.6376665433247883,0.006218239665031433,0.4726794958114624,0.906319777170817,0.005537684541195631,1.5255141079251189e-05,0.5654,0.94716796875,0.6729719638824463
127,1.6402293841044109,0.006708055734634399,0.4767949978510539,0.9004836082458496,0.005522365681827068,1.5558302038698457e-05,0.5698,0.94638671875,0.6717987060546875
128,1.6281561851501465,0.006530039012432098,0.4809337854385376,0.904854933420817,0.0054887137375772,1.6889403923414648e-05,0.5752,0.94345703125,0.660053014755249
129,1.6362495422363281,0.0066628530621528625,0.4763067166010539,0.90478515625,0.005474931560456753,1.653319486649707e-05,0.5759,0.94150390625,0.6938748359680176
130,1.6248626708984375,0.006323101619879405,0.4808407624562581,0.9095284938812256,0.005486763082444668,1.5064864783198573e-05,0.5745,0.94736328125,0.6571981906890869
131,1.622749964396159,0.006569467484951019,0.4831659396489461,0.9084356625874838,0.005446781869977713,1.5761535905767232e-05,0.5847,0.94326171875,0.6747937202453613
132,1.6096784273783367,0.007049746811389923,0.4832821687062581,0.9046456813812256,0.005425195209681988,1.674039231147617e-05,0.5859,0.9427734375,0.7122759819030762
133,1.606561501820882,0.006405817965666453,0.4829334020614624,0.911923329035441,0.0054049622267484665,1.7037564248312265e-05,0.5924,0.9408203125,0.6621332168579102
134,1.60788361231486,0.007056047519048055,0.4959542353947957,0.9008556207021078,0.005389817524701357,1.719149986456614e-05,0.5934,0.94326171875,0.6874773502349854
135,1.612087567647298,0.0068290332953135175,0.4864211479822795,0.9046921730041504,0.005369243212044239,1.763677028066013e-05,0.5971,0.944921875,0.7014954090118408
136,1.6097769737243652,0.006206179658571879,0.4889322916666667,0.9098307291666666,0.0053660147823393345,1.6199606761801988e-05,0.5946,0.94404296875,0.6695725917816162
137,1.6012929280598958,0.006494596600532532,0.4926292896270752,0.9095284938812256,0.005354397464543581,1.6869640603545122e-05,0.5975,0.9447265625,0.6409187316894531
138,1.6064545313517253,0.007105429967244466,0.4891415437062581,0.9060872395833334,0.005314772017300129,1.8215114323538728e-05,0.6004,0.94814453125,0.6650187969207764
139,1.6086742083231609,0.006340948243935903,0.4910946687062581,0.9110863208770752,0.005312086548656225,1.6520814824616536e-05,0.6028,0.94521484375,0.694450855255127
140,1.5895891189575195,0.0061696842312812805,0.4960007270177205,0.9089239438374838,0.005309227388352156,1.6126941773109138e-05,0.6001,0.948828125,0.6338186264038086
141,1.579241116841634,0.006637002031008403,0.5093238353729248,0.904110829035441,0.005284217186272144,1.7780470443540253e-05,0.6029,0.94658203125,0.6509280204772949
142,1.5777788162231445,0.006704638401667277,0.5030924479166666,0.9005068937937418,0.005248612258583307,1.756369965733029e-05,0.6074,0.947265625,0.6564669609069824
143,1.5880430539449055,0.006027887264887492,0.5006277958552042,0.9124813874562582,0.005259244237095118,1.752216849126853e-05,0.6061,0.95048828125,0.6554298400878906
144,1.5969916979471843,0.006458163261413574,0.4949079354604085,0.9108537832895914,0.005225681234151125,1.8249053027830087e-05,0.6131,0.94814453125,0.6443817615509033
145,1.5838956832885742,0.006620841721693675,0.5042550166447958,0.916689952214559,0.0052084424532949924,1.8886423276853748e-05,0.613,0.9490234375,0.6548945903778076
146,1.563393274943034,0.006451770663261414,0.5180431604385376,0.9101795355478922,0.0052079251036047935,1.7341475540888496e-05,0.6127,0.95029296875,0.6514754295349121
147,1.5713272094726562,0.006642758846282959,0.5101376374562582,0.9000186125437418,0.005177291575819254,1.9485436496324837e-05,0.6162,0.949609375,0.6381220817565918
148,1.5674306551615398,0.006784406801064809,0.50927734375,0.909249464670817,0.005171924829483032,1.6843843695824035e-05,0.6152,0.95478515625,0.6737840175628662
149,1.5712992350260417,0.006475977599620819,0.5150436957677206,0.9112490812937418,0.005146138835698366,1.9584262190619484e-05,0.6182,0.9525390625,0.6880748271942139
150,1.5663584073384602,0.006772249937057495,0.5160667896270752,0.9144113063812256,0.005151369143277407,1.766986861184705e-05,0.6118,0.9546875,0.6826391220092773
151,1.5569801330566406,0.006941646337509155,0.518368681271871,0.908017079035441,0.0051308851689100266,1.6764162865001708e-05,0.6161,0.9501953125,0.6739544868469238
152,1.5605417887369792,0.006787118812402089,0.5175316333770752,0.9131092230478922,0.005105908028781414,1.909576531033963e-05,0.6174,0.95380859375,0.7067379951477051
153,1.5465316772460938,0.006467183430989583,0.5189499457677206,0.905831495920817,0.00510324165225029,1.7220741938217543e-05,0.6202,0.95595703125,0.67887282371521
154,1.5549434026082356,0.006791733205318451,0.5229957103729248,0.9150623480478922,0.00507383793592453,1.828639506129548e-05,0.623,0.9486328125,0.6878559589385986
155,1.548163890838623,0.006698526442050934,0.521298368771871,0.9114816188812256,0.005075649358332157,1.6714118828531355e-05,0.6215,0.955078125,0.7104623317718506
156,1.5480186144510906,0.006814909478028615,0.5234375,0.9092959562937418,0.005067717749625444,1.6445559595013037e-05,0.6218,0.9525390625,0.6778662204742432
157,1.561979611714681,0.006511854628721873,0.5147879521052042,0.9130626519521078,0.005052775144577026,1.644987969484646e-05,0.6214,0.955078125,0.705836296081543
158,1.5284283955891926,0.006632452209790547,0.5298781792322794,0.9090169270833334,0.0050207944586873055,1.7592428775969893e-05,0.626,0.9544921875,0.697613000869751
159,1.5449937184651692,0.006506075461705525,0.5241350332895914,0.9161783854166666,0.00501655088737607,1.7454563931096345e-05,0.6276,0.9541015625,0.722393274307251
160,1.5337289174397786,0.00681169331073761,0.5293898979822794,0.9085751374562582,0.0049982755444943905,1.8426948372507468e-05,0.6282,0.95361328125,0.7133839130401611
161,1.5272154808044434,0.006445656220118205,0.5283668041229248,0.9160389105478922,0.004990624263882637,1.7250369637622498e-05,0.6298,0.9552734375,0.6868665218353271
162,1.535885175069173,0.006534002721309662,0.5366908311843872,0.9129696687062582,0.004985359031707048,1.6728210539440624e-05,0.6298,0.95361328125,0.6988909244537354
163,1.5321939786275227,0.007285823424657186,0.5341331958770752,0.9136207103729248,0.004953732714056969,1.825340405048337e-05,0.6305,0.9521484375,0.6815464496612549
164,1.5159160296122234,0.006256304681301117,0.5387834707895914,0.916317860285441,0.004946832079440355,1.7761480194167234e-05,0.6317,0.95302734375,0.6905272006988525
165,1.515246868133545,0.006746433675289154,0.5328543583552042,0.9130626519521078,0.00494114775210619,1.631815393920988e-05,0.6327,0.950390625,0.6554367542266846
166,1.5190161069234211,0.007221097747484843,0.5324590603510538,0.9109002749125162,0.004920342471450567,1.9550687284208834e-05,0.6335,0.95361328125,0.6579351425170898
167,1.51504119237264,0.007545108596483867,0.5409923791885376,0.9065057436625162,0.004905568901449442,1.721646731311921e-05,0.6342,0.9525390625,0.7085955142974854
168,1.5073261260986328,0.006488015254338582,0.5357608000437418,0.9172712167104086,0.004885787609964609,1.7432439562981017e-05,0.6365,0.9546875,0.7075815200805664
169,1.510793685913086,0.006748668849468231,0.5410853624343872,0.9146437644958496,0.004900002386420965,1.677333602856379e-05,0.6364,0.96044921875,0.6997542381286621
170,1.5117632548014324,0.006346638003985087,0.5370628833770752,0.924246629079183,0.004868694115430117,1.855521804827731e-05,0.6367,0.9541015625,0.6627328395843506
171,1.5265461603800456,0.0072034746408462524,0.53271484375,0.9130859375,0.0048459297977387905,1.8875378373195417e-05,0.6399,0.9529296875,0.6630711555480957
172,1.4965182940165203,0.007161758840084076,0.5486653645833334,0.913016160329183,0.004841882735490799,1.8123280824511312e-05,0.6391,0.9529296875,0.7268974781036377
173,1.519595781962077,0.007324442267417908,0.5376441478729248,0.910830577214559,0.004818564746528864,1.8084674593410455e-05,0.6434,0.9490234375,0.6914796829223633
174,1.4848683675130208,0.006968580186367035,0.5525018771489462,0.9197126229604086,0.004810820799320936,1.6986459741019644e-05,0.6455,0.9501953125,0.684096097946167
175,1.5012973149617512,0.00678272545337677,0.5438988208770752,0.9132022062937418,0.00480659632012248,1.6526728359167464e-05,0.6446,0.953125,0.6943986415863037
176,1.4955811500549316,0.006986868878205617,0.5562453667322794,0.913155714670817,0.004786991514265537,1.721470289339777e-05,0.6423,0.9556640625,0.7057399749755859
177,1.4769852956136067,0.006894521415233612,0.5525251229604086,0.9094587167104086,0.004782460164278746,1.6979067368083633e-05,0.6436,0.95595703125,0.6786487102508545
178,1.4940293629964192,0.0066395824154218035,0.54541015625,0.9211309750874838,0.0047780731692910194,1.5723764590802602e-05,0.6425,0.954296875,0.6555118560791016
179,1.509559949239095,0.007114338378111522,0.5517345666885376,0.9158528645833334,0.004749209154397249,1.7859047147794627e-05,0.6457,0.9505859375,0.6648790836334229
180,1.4701855977376301,0.006584761043389638,0.5587565104166666,0.9206194082895914,0.004739242140203714,1.7346399545203894e-05,0.649,0.95234375,0.6342685222625732
181,1.4728062947591145,0.006855914990107219,0.5541527271270752,0.9169921875,0.004729705862700939,1.7780357666197233e-05,0.6511,0.9548828125,0.6311888694763184
182,1.4833765029907227,0.007035004595915477,0.5575009187062582,0.9221540292104086,0.00469930237159133,1.8262755475006998e-05,0.6558,0.9490234375,0.6915249824523926
183,1.473987102508545,0.0071183790763219195,0.5573846896489462,0.9156436125437418,0.004699357319623232,1.75681161636021e-05,0.6538,0.9529296875,0.6499950885772705
184,1.4723827044169109,0.0072207773725191755,0.5504092375437418,0.9148298104604086,0.00469377962872386,1.7605863831704482e-05,0.6572,0.94970703125,0.6534750461578369
185,1.465303897857666,0.006637369592984517,0.5629185438156128,0.9200846354166666,0.004676191136240959,1.7556392776896246e-05,0.6561,0.9509765625,0.6194806098937988
186,1.462160587310791,0.006892673671245575,0.5643368562062582,0.918038527170817,0.004680653102695942,1.7152398868347518e-05,0.6566,0.9548828125,0.6515753269195557
187,1.4730052947998047,0.006664211551348369,0.5607561270395914,0.9210379123687744,0.004657627083361149,1.7305863366345875e-05,0.6603,0.9533203125,0.6556215286254883
188,1.4642070134480794,0.006770166258017222,0.5634533166885376,0.914853016535441,0.0046422453597188,1.678856642683968e-05,0.6587,0.9494140625,0.6501624584197998
189,1.4531615575154622,0.007007285952568054,0.5626162687937418,0.92236328125,0.004647816997021437,1.5772038750583306e-05,0.6568,0.950390625,0.6529178619384766
190,1.4572052955627441,0.007054405907789866,0.5669642686843872,0.918643077214559,0.004617870785295963,1.8029486454906873e-05,0.6595,0.952734375,0.6384255886077881
191,1.4630845387776692,0.006954843799273173,0.562313993771871,0.9191545645395914,0.004603010602295399,1.7397445844835602e-05,0.6616,0.9509765625,0.6708018779754639
192,1.4573327700297039,0.007433985670407613,0.5682663520177206,0.9231770833333334,0.004588092211633921,1.7779939298634417e-05,0.6658,0.94189453125,0.6926357746124268
193,1.450373649597168,0.006760857999324799,0.5694289604822794,0.9188058376312256,0.004596127197146416,1.7196261978824623e-05,0.667,0.9525390625,0.6611700057983398
194,1.4664866129557292,0.007681764662265778,0.5683826208114624,0.912667433420817,0.004580630920827389,1.657686152611859e-05,0.6667,0.9494140625,0.6591110229492188
195,1.4700711568196614,0.006860176722208659,0.567685087521871,0.9194103082021078,0.004555380437523127,1.7337417375529185e-05,0.6692,0.947265625,0.6889164447784424
196,1.4572428067525227,0.006695171197255452,0.5744512478510538,0.9194800853729248,0.00454862741753459,1.7419033611076884e-05,0.669,0.9515625,0.6631417274475098
197,1.4405115445454915,0.0073846181233723955,0.5711960395177206,0.9227120876312256,0.0045616524294018745,1.5709703802713193e-05,0.6682,0.95146484375,0.7181205749511719
198,1.4467814763387044,0.006955896814664205,0.5794968207677206,0.9233165582021078,0.004566917661577463,1.589487146702595e-05,0.6675,0.9541015625,0.7226319313049316
199,1.4394715627034504,0.006758381923039754,0.5804733832677206,0.9188290437062582,0.00453879963606596,1.7138958355644718e-05,0.6686,0.9509765625,0.6534416675567627
200,1.4417883555094402,0.006766565144062042,0.5726143916447958,0.9175037542978922,0.004527569282799959,1.5714347682660446e-05,0.6725,0.95537109375,0.6789107322692871


==> reports/report_fmnist_kd.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=0.8', '--logic=kd', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.000518737593665719,0.1,0.0,2.384185791015625e-07
1,2.3138809204101562,0.38620102405548096,0.11328125,0.0540829598903656,0.00925351120531559,0.0011414516484364867,0.0992,0.0,0.8178825378417969
2,2.299213091532389,0.3757282495498657,0.11832682291666667,0.0452241450548172,0.009118505753576756,0.0013198351953178644,0.1369,0.01962890625,0.6887962818145752
3,2.275606632232666,0.3638681173324585,0.13860211769739786,0.057105655471483864,0.008984449319541454,0.0013307086192071438,0.1703,0.02880859375,0.6833603382110596
4,2.261408011118571,0.35107819239298504,0.14741443594296774,0.054780508081118263,0.00889325886964798,0.0012616432504728436,0.1894,0.03134765625,0.6774895191192627
5,2.2462331453959146,0.3402109146118164,0.15799386302630106,0.058128719528516136,0.008811688981950283,0.0012189673725515604,0.2079,0.0388671875,0.6562912464141846
6,2.229374567667643,0.32578084866205853,0.17489769061406454,0.06352306405703227,0.008742999285459518,0.0011340378550812602,0.2229,0.05009765625,0.6383917331695557
7,2.2210164070129395,0.3141226569811503,0.1813848614692688,0.07712518672148387,0.008655625395476818,0.0010879125911742449,0.241,0.06630859375,0.7065823078155518
8,2.2031901677449546,0.30186939239501953,0.201171875,0.0803803950548172,0.008596326224505901,0.001007349812425673,0.2649,0.08759765625,0.6792795658111572
9,2.1928823788960776,0.2884424726168315,0.20084635416666666,0.09430803855260213,0.008531048893928528,0.0009587640524841845,0.2965,0.11484375,0.6744146347045898
10,2.1732285817464194,0.27812955776850384,0.22284225622812906,0.10163225730260213,0.008457195945084095,0.0009166070958599448,0.3171,0.15517578125,0.6800007820129395
11,2.16922394434611,0.26430608828862506,0.2363048791885376,0.1238839328289032,0.008395440876483917,0.0008718458120711148,0.3404,0.1861328125,0.6553387641906738
12,2.158845583597819,0.25347912311553955,0.2534644802411397,0.1394159197807312,0.008333628065884113,0.0008206380880437791,0.3631,0.23232421875,0.6630311012268066
13,2.1508676211039224,0.24280420939127603,0.2663457989692688,0.15473865469296774,0.008273918181657791,0.0007838523597456515,0.3801,0.27177734375,0.6378812789916992
14,2.1369290351867676,0.23207974433898926,0.2734375,0.16850354274113974,0.008200532756745815,0.0007653998909518123,0.3928,0.302734375,0.6579573154449463
15,2.122883160909017,0.22342111666997275,0.2834123969078064,0.19475446144739786,0.008163313381373882,0.000729766150470823,0.4011,0.3423828125,0.6745607852935791
16,2.1119794845581055,0.21824918190638223,0.3065011103947957,0.20882161458333334,0.008095025084912777,0.0007116483757272363,0.4116,0.38330078125,0.6376721858978271
17,2.0994820594787598,0.20912603537241617,0.3070126573244731,0.22105189164479574,0.008046168833971024,0.0006768966559320688,0.4251,0.41005859375,0.6510517597198486
18,2.094947338104248,0.20065786441167197,0.3092215458552043,0.24941871563593546,0.007966072298586369,0.0006739449454471469,0.4351,0.43388671875,0.6665823459625244
19,2.0800110499064126,0.1948590874671936,0.3208705385526021,0.2747395833333333,0.007928251288831234,0.0006445945473387837,0.4354,0.4640625,0.6838028430938721
20,2.078885555267334,0.18698189655939737,0.3249163031578064,0.2942243218421936,0.007870471104979515,0.0006287551950663328,0.4404,0.4783203125,0.6901695728302002
21,2.060030460357666,0.18425007661183676,0.3332170844078064,0.3030598958333333,0.007836127653717995,0.00061215361347422,0.4425,0.5181640625,0.6646323204040527
22,2.055253823598226,0.17662896712621054,0.3360537687937419,0.3380533854166667,0.00778867257758975,0.0006054136320017278,0.4447,0.5384765625,0.6643276214599609
23,2.042229493459066,0.17517956097920737,0.3410993417104085,0.3540969292322795,0.0077203246764838696,0.0006069634109735489,0.4507,0.55712890625,0.6767690181732178
24,2.0409560203552246,0.17068241039911905,0.3421223958333333,0.3733491500218709,0.007671297062188387,0.0006003883900120854,0.4534,0.575,0.6599297523498535
25,2.029275099436442,0.166874368985494,0.3517485062281291,0.4033900499343872,0.00764132384210825,0.0005838507786393166,0.4574,0.5841796875,0.6479377746582031
26,2.0266455014546714,0.16274307171503702,0.3534691333770752,0.4085983832677205,0.007588045205920935,0.0005833632894791663,0.4616,0.603515625,0.6199278831481934
27,2.0128429730733237,0.16084394852320352,0.3590959707895915,0.4186430374781291,0.007534648757427931,0.0005793428863398731,0.4634,0.61484375,0.6401724815368652
28,2.0096985499064126,0.15692514181137085,0.3637462854385376,0.4416620333989461,0.007496398873627186,0.0005780764622613788,0.4642,0.6259765625,0.6543369293212891
29,1.9998372395833333,0.15621140599250793,0.3567940791447957,0.4562174479166667,0.007472777273505926,0.0005688934470526874,0.4619,0.64072265625,0.6533811092376709
30,1.9851277669270833,0.1550508737564087,0.3678152958552043,0.4605422417322795,0.0074317180551588535,0.0005653349799104035,0.4639,0.65126953125,0.6681826114654541
31,1.9786270459493,0.15527973572413126,0.3686988353729248,0.4797944625218709,0.0073729390278458595,0.0005776759353466332,0.4696,0.64658203125,0.6816079616546631
32,1.9681410789489746,0.1542879343032837,0.3753487666447957,0.4877464771270752,0.007341516669839621,0.0005767479888163507,0.4709,0.65234375,0.6691749095916748
33,1.9678575197855632,0.15171663959821066,0.3730701208114624,0.4918852249781291,0.007306708488613367,0.0005773990415036678,0.4689,0.6615234375,0.6697671413421631
34,1.9570600191752117,0.1515988608201345,0.3767206271489461,0.5094865957895914,0.007254713214933872,0.0005880686803720891,0.4714,0.6666015625,0.6606318950653076
35,1.9472349484761555,0.1534421443939209,0.3750697374343872,0.5133231083552042,0.007206499110907316,0.0005960927228443325,0.4736,0.66494140625,0.6228082180023193
36,1.9284240404764812,0.15241819620132446,0.3892764250437419,0.5201822916666666,0.0071403225883841515,0.0006118686287663877,0.4787,0.66455078125,0.6549921035766602
37,1.9320174853007,0.15311418970425925,0.3866257270177205,0.5319010416666666,0.007111747749149799,0.0006123617058619857,0.4779,0.6724609375,0.6494383811950684
38,1.9225657780965169,0.15338696042696634,0.3820219437281291,0.5504324833552042,0.00708495220169425,0.0006125726504251361,0.4771,0.67822265625,0.6318998336791992
39,1.915480613708496,0.15467023849487305,0.3856026728947957,0.5571521520614624,0.007023559417575598,0.0006240790826268494,0.4807,0.6751953125,0.6383979320526123
40,1.9086050987243652,0.1546814739704132,0.3935779333114624,0.5611281792322794,0.007012938614934683,0.0006212213775143027,0.4806,0.684375,0.6727864742279053
41,1.891391436258952,0.15476990739504495,0.3928571542104085,0.568173368771871,0.006962390150874853,0.0006303382688201964,0.4836,0.67998046875,0.6828474998474121
42,1.8997337023417156,0.155188779036204,0.3927176396052043,0.5763811270395914,0.006905416026711464,0.0006408521439880133,0.4873,0.6763671875,0.6346340179443359
43,1.883130391438802,0.1571666200955709,0.4000651041666667,0.5871930917104086,0.006876838393509388,0.0006396235548891127,0.4857,0.684765625,0.661083459854126
44,1.8764293988545735,0.15630698204040527,0.4012741645177205,0.5804268916447958,0.006863676477223635,0.0006395080126821995,0.4854,0.6900390625,0.6648170948028564
45,1.8732603391011555,0.15644027789433798,0.3979259729385376,0.59033203125,0.00682851392775774,0.0006358641549013555,0.4849,0.6919921875,0.6740930080413818
46,1.8665935198465984,0.15631765127182007,0.3971121708552043,0.5946800708770752,0.006792199332267046,0.0006452205707319081,0.488,0.69482421875,0.7081484794616699
47,1.853288968404134,0.1576094130674998,0.4001581271489461,0.6096307833989462,0.006752691697329283,0.0006443741149269044,0.4894,0.69306640625,0.6873369216918945
48,1.8480504353841145,0.15478695432345072,0.4051571687062581,0.6132347583770752,0.006732717156410217,0.0006446989136748016,0.4876,0.69833984375,0.699760913848877
49,1.8503249486287434,0.15793110926946005,0.4069242874781291,0.6090959707895914,0.006680541206151247,0.0006545292562805116,0.4905,0.69775390625,0.6894738674163818
50,1.8318390846252441,0.15939484039942423,0.4124813874562581,0.61328125,0.006616157479584217,0.0006641729851253331,0.4935,0.69306640625,0.7111265659332275
51,1.8379661242167156,0.15958766142527261,0.4082728624343872,0.6242326895395914,0.006582965143024921,0.0006762775592505932,0.4946,0.69716796875,0.6556310653686523
52,1.8354231516520183,0.160442849000295,0.4022740125656128,0.6213262478510538,0.0065740249119699,0.0006694581243209541,0.4944,0.6982421875,0.6697378158569336
53,1.8077761332194011,0.1590262552102407,0.4212472041447957,0.6255347728729248,0.006539665628224611,0.000670983106829226,0.4943,0.70087890625,0.7057862281799316
54,1.8164339065551758,0.15912487109502158,0.4108537832895915,0.6261160771052042,0.006510738283395767,0.0006764069548808038,0.4955,0.7017578125,0.6892788410186768
55,1.819343090057373,0.16085360447565714,0.4135509729385376,0.6293480396270752,0.006468030158430338,0.0006809119367972016,0.4946,0.7037109375,0.7940325736999512
56,1.7997568448384602,0.16032536824544272,0.4180384874343872,0.6309988896052042,0.0064252819865942,0.0006910504889674485,0.4985,0.6974609375,0.6694839000701904
57,1.7944927215576172,0.1639884610970815,0.4275948603947957,0.6328125,0.0063934032805264,0.000689412176143378,0.4997,0.69638671875,0.6852474212646484
58,1.775634765625,0.1637983818848928,0.4278041124343872,0.6367419958114624,0.006367893889546394,0.0006988586974330246,0.4994,0.69736328125,0.6388709545135498
59,1.7848682403564453,0.16388094425201416,0.4219680229822795,0.6393229166666666,0.006334635429084301,0.0007065163226798177,0.501,0.69287109375,0.6286907196044922
60,1.7799677848815918,0.16337457299232483,0.4261765082677205,0.6435314416885376,0.006303535308688879,0.0007158172084018588,0.5004,0.69765625,0.6289122104644775
61,1.7637449900309246,0.16305712858835855,0.4368722041447957,0.6413225332895914,0.0062557971104979515,0.0007181376568041742,0.5046,0.69736328125,0.6708955764770508
62,1.7625457445780437,0.16515161593755087,0.4429175853729248,0.6427408854166666,0.006205301266163588,0.0007329341024160385,0.5084,0.69248046875,0.6192021369934082
63,1.7704830169677734,0.16620882352193198,0.43115234375,0.6427176396052042,0.006205281708389521,0.0007228478789329529,0.5051,0.6958984375,0.6520607471466064
64,1.7513238588968914,0.16559465726216635,0.4306408166885376,0.6534830729166666,0.006152885966002941,0.0007290428038686514,0.5093,0.6908203125,0.6407673358917236
65,1.7467999458312988,0.17009600003560385,0.4475911458333333,0.6392066478729248,0.0061161108314991,0.0007413076818920672,0.5138,0.687109375,0.6231982707977295
66,1.7284499804178874,0.17102539539337158,0.4426385958989461,0.6429501374562582,0.00608665170148015,0.0007444359362125397,0.5167,0.6849609375,0.643347978591919
67,1.728215217590332,0.16947279373804727,0.4447544813156128,0.6428339083989462,0.006052190437912941,0.0007477457984350622,0.5191,0.681640625,0.6335628032684326
68,1.725400447845459,0.17200100421905518,0.4479631582895915,0.6358352104822794,0.005983585491776466,0.0007575578056275845,0.5229,0.68310546875,0.6310105323791504
69,1.7260287602742512,0.1757472554842631,0.4470331271489461,0.6438802083333334,0.005998932756483555,0.0007484452798962593,0.5225,0.68310546875,0.6301352977752686
70,1.7202359835306804,0.17555209000905356,0.4569382270177205,0.6429733832677206,0.005961752496659756,0.0007476845057681203,0.5264,0.68359375,0.6370193958282471
71,1.7010119756062825,0.17622574170430502,0.4639834562937419,0.6449032624562582,0.0058948807418346405,0.0007619470125064254,0.5328,0.67880859375,0.6345264911651611
72,1.706994851430257,0.17806955178578696,0.4580310583114624,0.6436011791229248,0.005864195991307497,0.0007641916163265705,0.5372,0.6740234375,0.6822042465209961
73,1.702070713043213,0.179303507010142,0.4636811812718709,0.6318824291229248,0.0058531551621854305,0.0007588351727463305,0.5337,0.67919921875,0.6875045299530029
74,1.6927735010782878,0.17982552448908487,0.4695405562718709,0.6511579354604086,0.0058335731737315655,0.0007576046627946198,0.5409,0.6708984375,0.6585040092468262
75,1.6708661715189617,0.18036637703577676,0.4762834707895915,0.6455078125,0.005770666524767876,0.0007666954188607633,0.5464,0.6685546875,0.6731719970703125
76,1.695112705230713,0.17952966690063477,0.4565662145614624,0.6413923104604086,0.005760722793638706,0.0007654684013687074,0.5465,0.6748046875,0.6876330375671387
77,1.6718937555948894,0.18289806445439658,0.4778878291447957,0.6389973958333334,0.0057290093973279,0.0007624771096743643,0.5514,0.67431640625,0.6664218902587891
78,1.66730801264445,0.18564697106679282,0.4884207646052043,0.6413225332895914,0.005689588841050863,0.0007726790499873459,0.5577,0.66875,0.675623893737793
79,1.660046895345052,0.18255368868509927,0.47802734375,0.6435779333114624,0.005654688458889723,0.0007767990464344621,0.5631,0.665625,0.6635065078735352
80,1.656324863433838,0.18351433674494425,0.4758417208989461,0.6380673249562582,0.005626687780022621,0.0007783087785355747,0.5678,0.66171875,0.6536960601806641
81,1.6570816040039062,0.18366380532582602,0.4827706416447957,0.6415085395177206,0.005619852337986231,0.0007784601766616106,0.5697,0.6646484375,0.7155158519744873
82,1.6445226669311523,0.18633967638015747,0.4849795500437419,0.6371140082677206,0.005574083421379328,0.0007880839402787387,0.5765,0.65615234375,0.6442825794219971
83,1.6327171325683594,0.18575737873713175,0.4851190646489461,0.6352306604385376,0.00553748058155179,0.0007960564107634127,0.5861,0.65166015625,0.6705338954925537
84,1.6317736307779949,0.1889167825380961,0.4905366500218709,0.6366955041885376,0.005532779730856419,0.000792185659520328,0.5849,0.6560546875,0.676628589630127
85,1.63567050298055,0.1874618132909139,0.4913969437281291,0.63671875,0.005503478925675154,0.0007915891474112868,0.5936,0.65185546875,0.6820003986358643
86,1.616052786509196,0.18867117166519165,0.5067196687062582,0.6381603479385376,0.005509345326572657,0.0007957756752148271,0.5926,0.65244140625,0.6752851009368896
87,1.6243886947631836,0.18788045644760132,0.4942801396052043,0.6397414604822794,0.0054436344653368,0.0008034503553062677,0.5967,0.65146484375,0.6930582523345947
88,1.618961493174235,0.19127978881200156,0.4997442166010539,0.6383928457895914,0.005422305315732956,0.000808476994279772,0.6017,0.6482421875,0.713709831237793
89,1.6139113108317058,0.19113045930862427,0.5033016999562582,0.6246744791666666,0.005400674417614937,0.0008110979688353837,0.6063,0.64189453125,0.6842246055603027
90,1.6113166809082031,0.19154622157414755,0.5073474645614624,0.6293712854385376,0.005379700101912022,0.0008141691796481609,0.6059,0.64833984375,0.6516375541687012
91,1.612943172454834,0.1908124883969625,0.5126255750656128,0.6253952582677206,0.0053602359257638454,0.0008198217255994678,0.6104,0.644921875,0.6510071754455566
92,1.6128493944803874,0.19104955593744913,0.5098353624343872,0.6313011646270752,0.0053123971447348595,0.0008366865222342312,0.6208,0.64111328125,0.6692698001861572
93,1.6055693626403809,0.19323656956354776,0.5092308521270752,0.6296735604604086,0.005288863088935614,0.0008447175496257842,0.6259,0.63525390625,0.6280574798583984
94,1.598063309987386,0.19616385300954184,0.5091145833333334,0.6342076063156128,0.005274110473692417,0.0008374757599085569,0.6253,0.63955078125,0.6518356800079346
95,1.5813368161519368,0.19681783517201742,0.528018037478129,0.6299990812937418,0.005257687997072935,0.0008448810549452901,0.628,0.63916015625,0.6766102313995361
96,1.587399959564209,0.19579341014226279,0.5263439416885376,0.6332542896270752,0.005232098046690226,0.000852459401357919,0.6313,0.64033203125,0.6265048980712891
97,1.5755427678426106,0.198498805363973,0.5359003146489462,0.6241861979166666,0.0052160704508423805,0.0008554212399758399,0.6311,0.64775390625,0.6618330478668213
98,1.576280117034912,0.20001071691513062,0.5225772062937418,0.6250697374343872,0.005170311778783798,0.0008751562563702464,0.6395,0.64130859375,0.6656708717346191
99,1.5726811091105144,0.2014283537864685,0.5262509187062582,0.630557099978129,0.005173024255782366,0.0008705820655450225,0.6354,0.64580078125,0.6703336238861084
100,1.5714677174886067,0.20262718200683594,0.5342494249343872,0.6328357458114624,0.005139022134244442,0.0008827783167362213,0.6393,0.65400390625,0.675269603729248
101,1.5712083180745442,0.2028535008430481,0.5284830729166666,0.6229538520177206,0.005095737520605326,0.0008964260923676193,0.6449,0.6494140625,0.6467499732971191
102,1.5619775454203289,0.2032323678334554,0.5355282624562582,0.6325567166010538,0.005083563271909952,0.0008923166315071285,0.6441,0.652734375,0.6391117572784424
103,1.5496212641398113,0.20482341448465982,0.5400855541229248,0.6255347728729248,0.005066826939582825,0.000896652287337929,0.6479,0.65146484375,0.6445386409759521
104,1.564742088317871,0.20544219017028809,0.5261579354604086,0.6283947229385376,0.005040742922574282,0.000905574590433389,0.651,0.646875,0.6509959697723389
105,1.5422471364339192,0.20426557461420694,0.5287388563156128,0.6396484375,0.0050328997895121574,0.0009039154974743724,0.6497,0.6580078125,0.6383049488067627
106,1.5163413683573406,0.20759658018747965,0.5491768916447958,0.6290225187937418,0.004994181450456381,0.0009100415045395494,0.655,0.6623046875,0.63718581199646
107,1.5337521235148113,0.20906750361124674,0.5503394603729248,0.6332775354385376,0.004958319943398237,0.0009262292878702283,0.6616,0.66025390625,0.6536896228790283
108,1.5397990544637044,0.2107248306274414,0.5402483145395914,0.629208525021871,0.004949994385242462,0.0009303432307206094,0.6625,0.66171875,0.6127660274505615
109,1.5264426867167156,0.21278188625971475,0.5525948603947958,0.6355096896489462,0.004914945922791958,0.0009388257749378681,0.6653,0.664453125,0.6318130493164062
110,1.5311900774637859,0.21413679917653403,0.5459914604822794,0.637021025021871,0.004887104034423828,0.0009472564561292529,0.6664,0.66943359375,0.6738908290863037
111,1.496618111928304,0.2152849038441976,0.5573846896489462,0.6353469292322794,0.004870797973126173,0.0009533866541460156,0.6682,0.6724609375,0.6635832786560059
112,1.5214254061381023,0.2148134708404541,0.5474330186843872,0.6432291666666666,0.004817623179405928,0.0009733411716297269,0.6721,0.67578125,0.6240837574005127
113,1.5335230827331543,0.21866637468338013,0.5507580041885376,0.6405552625656128,0.004832152742892504,0.0009636283502914011,0.6672,0.68212890625,0.6732923984527588
114,1.5076367060343425,0.21810350815455118,0.55615234375,0.6306268771489462,0.004796718247234821,0.0009728820296004415,0.6714,0.6822265625,0.6418302059173584
115,1.5085509618123372,0.22155022621154785,0.5555477937062582,0.6465541124343872,0.004777552094310522,0.0009808980394154787,0.6736,0.685546875,0.6282153129577637
116,1.4937583605448406,0.22479108969370523,0.564453125,0.6419503291447958,0.004755835514515638,0.0009794407524168491,0.6772,0.69287109375,0.6573648452758789
117,1.4985918998718262,0.22647084792455038,0.5630813042322794,0.6372767686843872,0.004721967503428459,0.000996860209852457,0.6779,0.69921875,0.6770124435424805
118,1.5055726369222004,0.22567506631215414,0.5553850332895914,0.6553431749343872,0.004709185101091862,0.0009946465725079179,0.6799,0.7037109375,0.6317174434661865
119,1.5052881240844727,0.22742911179860434,0.5713355541229248,0.6509719292322794,0.004682394675910473,0.00100803398527205,0.6849,0.70390625,0.6502137184143066
120,1.4806469281514485,0.22785464922587076,0.5785202582677206,0.6539248625437418,0.0046274494379758835,0.0010202695848420262,0.6879,0.71162109375,0.6823334693908691
121,1.480501651763916,0.22937472661336264,0.5696614583333334,0.659970243771871,0.004630836192518473,0.0010152923641726375,0.6867,0.70966796875,0.6399004459381104
122,1.4909831682840984,0.2305346131324768,0.5649646520614624,0.6604817708333334,0.0045996480621397495,0.0010277596302330494,0.6889,0.7193359375,0.6871359348297119
123,1.4703580538431804,0.23155122995376587,0.5848912000656128,0.65771484375,0.004578487016260624,0.0010297332191839814,0.6886,0.7208984375,0.6466317176818848
124,1.4439064661661785,0.23395872116088867,0.585263212521871,0.6657598416010538,0.004553814418613911,0.0010323969181627035,0.6919,0.72236328125,0.6857540607452393
125,1.466227690378825,0.2357916235923767,0.5728236436843872,0.658389131228129,0.00453950883820653,0.0010339858708903193,0.6906,0.7302734375,0.6756875514984131
126,1.46530548731486,0.23612916469573975,0.5781714916229248,0.67041015625,0.0045182970352470875,0.0010399316670373082,0.6926,0.7322265625,0.6904618740081787
127,1.4702881177266438,0.23766487836837769,0.5850306749343872,0.670596202214559,0.004497670568525791,0.001039479160681367,0.6941,0.7359375,0.6868267059326172
128,1.4496534665425618,0.2380533218383789,0.5825660228729248,0.6655970811843872,0.004463925492018461,0.0010549183934926987,0.697,0.7380859375,0.6768038272857666
129,1.4652601877848308,0.23904313643773398,0.5824032624562582,0.673642079035441,0.004438805393874645,0.0010588823352009058,0.701,0.73974609375,0.6554629802703857
130,1.4503989219665527,0.239305317401886,0.5824265082677206,0.6738048394521078,0.004453103058040142,0.0010473097208887339,0.6941,0.75078125,0.672931432723999
131,1.4477833112080891,0.24162350098292032,0.5876348416010538,0.67822265625,0.004408874083310366,0.0010623865528032184,0.7011,0.74462890625,0.670785665512085
132,1.4263979593912761,0.24351916710535684,0.5899134874343872,0.6717587312062582,0.004389906767755747,0.0010667170863598585,0.7021,0.74541015625,0.6897821426391602
133,1.4295789400736492,0.24354211489359537,0.5905878146489462,0.6739443937937418,0.004364988766610622,0.0010659205727279186,0.7008,0.7501953125,0.6784014701843262
134,1.4306495984395344,0.24480581283569336,0.5995861291885376,0.684756358464559,0.0043642339296638966,0.0010636994848027825,0.7024,0.74990234375,0.7229647636413574
135,1.423555056254069,0.24594300985336304,0.598446806271871,0.68310546875,0.004316342994570732,0.0010811551474034786,0.7069,0.7521484375,0.7030754089355469
136,1.4284884134928386,0.24728983640670776,0.5967029333114624,0.6872907479604086,0.004318622872233391,0.0010671913623809814,0.704,0.75751953125,0.6471550464630127
137,1.4195035298665364,0.24632839361826578,0.5958426396052042,0.678896983464559,0.004314844962209463,0.001070553669705987,0.7046,0.75625,0.7035493850708008
138,1.433099587758382,0.2472991148630778,0.5880068937937418,0.6884300708770752,0.0042720818892121315,0.0010763128520920873,0.7084,0.76201171875,0.709514856338501
139,1.4300427436828613,0.24939380089441934,0.5895647207895914,0.6876394748687744,0.004262126516550779,0.0010721751023083925,0.7097,0.7603515625,0.6130690574645996
140,1.41042693456014,0.25063474973042804,0.5936569770177206,0.6964285373687744,0.004253961145877838,0.001073270570486784,0.7098,0.7638671875,0.647036075592041
141,1.4007045427958171,0.2484140396118164,0.610537568728129,0.6890811125437418,0.0042434209026396275,0.001071042730472982,0.7105,0.7654296875,0.6324098110198975
142,1.3906588554382324,0.2486425240834554,0.6017252604166666,0.695614735285441,0.004203652963042259,0.0010850712424144149,0.7148,0.7619140625,0.6370375156402588
143,1.4161930084228516,0.2514037291208903,0.6006556749343872,0.7043805917104086,0.004211333580315113,0.0010834791464731097,0.7109,0.76982421875,0.6149022579193115
144,1.4272111256917317,0.2517279386520386,0.59521484375,0.7043805917104086,0.004163593519479036,0.0010897634783759713,0.7147,0.7662109375,0.6621193885803223
145,1.4078857103983562,0.2516299883524577,0.6048409541447958,0.7027297019958496,0.004164413549005985,0.0010851301485672593,0.7154,0.76650390625,0.6695108413696289
146,1.3855326970418294,0.2533642053604126,0.6106073458989462,0.707217295964559,0.0041566151194274426,0.0010825364151969552,0.7155,0.7697265625,0.645289421081543
147,1.3861463864644368,0.25302884976069134,0.6070498625437418,0.7072637875874838,0.0041311620734632015,0.0010939970379695296,0.7166,0.77197265625,0.638052225112915
148,1.392625331878662,0.2561565637588501,0.602353056271871,0.7111002604166666,0.004116687458008528,0.0010870469268411398,0.7177,0.7767578125,0.6354498863220215
149,1.3904536565144856,0.2555277347564697,0.6107933521270752,0.7124256292978922,0.004091683775186539,0.0011014699703082442,0.7219,0.76328125,0.633293867111206
150,1.3919343948364258,0.2573569416999817,0.6072591145833334,0.7145647207895914,0.004103986080735922,0.0010862021008506417,0.7179,0.7724609375,0.6135730743408203
151,1.3763195673624675,0.25706692536671955,0.61767578125,0.7183779875437418,0.004068869166076183,0.0010956833139061928,0.7204,0.769140625,0.661841630935669
152,1.3772069613138835,0.25918757915496826,0.6142113208770752,0.7160528500874838,0.00405822554603219,0.0010954716708511114,0.7212,0.7685546875,0.6453216075897217
153,1.375346024831136,0.25929001967112225,0.6122349500656128,0.716796875,0.00404537096619606,0.0011000899830833077,0.7227,0.770703125,0.6495537757873535
154,1.3771150906880696,0.26194097598393756,0.6103515625,0.7152855396270752,0.0040296767838299274,0.001096514519304037,0.724,0.76806640625,0.6409440040588379
155,1.36137851079305,0.26070547103881836,0.6180477937062582,0.7181222438812256,0.004031319171190262,0.0011006491258740425,0.7231,0.77158203125,0.6379821300506592
156,1.3696363766988118,0.2618355353673299,0.6129324833552042,0.7301432291666666,0.004021765198558569,0.0010971729643642902,0.7243,0.77275390625,0.6610167026519775
157,1.3827223777770996,0.25979820887247723,0.6150948603947958,0.7185872395833334,0.004006086383014917,0.0010905194794759154,0.7248,0.77626953125,0.6596176624298096
158,1.3515671094258626,0.2600651979446411,0.6271623770395914,0.7256789207458496,0.003974508959800005,0.0010962167289108038,0.725,0.77431640625,0.6468307971954346
159,1.3706491788228352,0.2626681923866272,0.6116768916447958,0.7376766999562582,0.0039833663031458855,0.001098205684684217,0.7266,0.7734375,0.6520237922668457
160,1.357316493988037,0.26373626788457233,0.6094912687937418,0.7423967520395914,0.003948676399886608,0.0011012324830517173,0.7288,0.77705078125,0.6262509822845459
161,1.3357259432474773,0.26257338126500446,0.6226516167322794,0.7364908854166666,0.00395633839070797,0.0010969045106321573,0.7261,0.778125,0.6269829273223877
162,1.3659213383992512,0.26254546642303467,0.6220703125,0.7320963541666666,0.003947168122977018,0.001104632974602282,0.7291,0.77490234375,0.6494710445404053
163,1.353028933207194,0.2640903989473979,0.6223958333333334,0.7323985894521078,0.003911139909178019,0.0011108734179288149,0.7317,0.77353515625,0.6214563846588135
164,1.3325584729512532,0.2647734085718791,0.6251395146052042,0.7376999855041504,0.0039109583012759686,0.0011050008470192552,0.7307,0.77412109375,0.6173076629638672
165,1.3325866063435872,0.2651076118151347,0.6284877061843872,0.736025889714559,0.003900380339473486,0.0011082834098488092,0.7326,0.7712890625,0.6262662410736084
166,1.3340760866800945,0.26484761635462445,0.6277669270833334,0.731747547785441,0.0038842863868921995,0.0011069300817325711,0.731,0.7775390625,0.6200542449951172
167,1.3439175287882488,0.267012079556783,0.6259765625,0.7354910373687744,0.0038753401022404432,0.001105857896618545,0.7326,0.770703125,0.6560108661651611
168,1.3210737705230713,0.266295850276947,0.6340215603510538,0.7444894313812256,0.0038556524086743593,0.0011065293801948428,0.7343,0.77724609375,0.6676018238067627
169,1.3369838396708171,0.2670293649037679,0.6256975332895914,0.7398390769958496,0.003857941832393408,0.0011041752295568585,0.7353,0.78056640625,0.6445443630218506
170,1.3344659805297852,0.26613078514734906,0.62841796875,0.7443033854166666,0.003846479346975684,0.0011014260817319155,0.734,0.78544921875,0.6319665908813477
171,1.351892312367757,0.2668212453524272,0.6286504666010538,0.741768995920817,0.0038317199796438217,0.0011064296122640371,0.7343,0.78779296875,0.6333878040313721
172,1.3142081101735432,0.26636071999867755,0.63037109375,0.7466285228729248,0.0038195447996258736,0.0011132399085909128,0.7351,0.7833984375,0.6214351654052734
173,1.3552242914835613,0.26726190249125165,0.6263020833333334,0.7469540437062582,0.003804378444328904,0.0011046581203117967,0.7361,0.7798828125,0.6236271858215332
174,1.3109789689381917,0.2678321599960327,0.6323707103729248,0.7491397062937418,0.0037901652976870537,0.001109875738620758,0.7381,0.7814453125,0.610783576965332
175,1.3266959190368652,0.268024206161499,0.6257207791010538,0.7487908999125162,0.0037945937365293503,0.0011061528930440545,0.7385,0.7849609375,0.6139121055603027
176,1.314766565958659,0.26690908273061115,0.6411365270614624,0.7432570457458496,0.0037921068724244833,0.0011026649735867977,0.7372,0.78076171875,0.6554141044616699
177,1.3044694264729817,0.2671928405761719,0.643740693728129,0.7493954499562582,0.0037774723023176193,0.0011099338298663497,0.738,0.78623046875,0.6516766548156738
178,1.322147051493327,0.26897897322972614,0.6293247938156128,0.7560686270395914,0.003764187218621373,0.0011081341654062271,0.74,0.78759765625,0.6638150215148926
179,1.3397258122762044,0.26958902676900226,0.6344401041666666,0.7521158854166666,0.003756261430680752,0.0011074711801484227,0.7397,0.78466796875,0.6570699214935303
180,1.288347880045573,0.2694474458694458,0.6448800166447958,0.7570684750874838,0.0037375357933342457,0.0011138083646073937,0.741,0.7873046875,0.6473104953765869
181,1.303818941116333,0.2679022153218587,0.6437871853510538,0.7447683811187744,0.0037274255882948637,0.0011122978758066893,0.7423,0.7857421875,0.6608264446258545
182,1.3142996629079182,0.2701740662256877,0.6439499457677206,0.7464425563812256,0.0037141689099371433,0.0011157917324453592,0.7445,0.77412109375,0.6552407741546631
183,1.303867260615031,0.26973923047383624,0.6329520146052042,0.7562313874562582,0.003708384232595563,0.0011052422923967242,0.743,0.78916015625,0.6559984683990479
184,1.2962323824564617,0.26824947198232013,0.6392298936843872,0.7558360894521078,0.0036949743516743183,0.0011111601488664746,0.7457,0.7853515625,0.683194637298584
185,1.29788605372111,0.2685384551684062,0.6368117729822794,0.7609979311625162,0.003680451773107052,0.0011124187149107456,0.7451,0.78896484375,0.6470189094543457
186,1.295333703358968,0.26888056596120197,0.6375557978947958,0.759951670964559,0.0036799991503357887,0.0011116473469883204,0.7456,0.7875,0.7005455493927002
187,1.3014004230499268,0.2725207805633545,0.6440662145614624,0.7579054832458496,0.0036677096504718065,0.0011103423312306404,0.7473,0.787890625,0.679936408996582
188,1.298396110534668,0.2709501584370931,0.6428571542104086,0.76171875,0.0036643564235419035,0.0011122513096779585,0.7465,0.7900390625,0.6902356147766113
189,1.2856300671895344,0.27088069915771484,0.6394391854604086,0.763485829035441,0.0036748298443853855,0.0011048163287341595,0.7458,0.792578125,0.678145170211792
190,1.283164660135905,0.27012938261032104,0.6448567708333334,0.7663923104604086,0.0036490652710199356,0.0011130617931485176,0.7473,0.79501953125,0.6666254997253418
191,1.3107826709747314,0.26945491631825763,0.6403692166010538,0.7619744936625162,0.0036431162152439356,0.0011137643596157432,0.7493,0.79638671875,0.6454405784606934
192,1.290933609008789,0.27095236380894977,0.6433454354604086,0.7683454354604086,0.0036339403595775366,0.0011165159521624446,0.7501,0.7986328125,0.6813101768493652
193,1.286209503809611,0.2703290581703186,0.6406714916229248,0.762393077214559,0.0036395923234522343,0.0011107902973890305,0.7479,0.80078125,0.6805918216705322
194,1.3010364373524983,0.27013731002807617,0.6405552625656128,0.7669735749562582,0.003630137536674738,0.001110436744056642,0.7478,0.7986328125,0.654228687286377
195,1.3163069089253743,0.2728814482688904,0.6457635958989462,0.7579519748687744,0.0036019915714859962,0.0011221617460250854,0.753,0.7931640625,0.6831660270690918
196,1.2998123963673909,0.26963438590367633,0.6438337167104086,0.7662062644958496,0.0035999969113618135,0.0011134786764159799,0.7505,0.8005859375,0.665116548538208
197,1.2788965702056885,0.27287139495213825,0.6489722728729248,0.7694149812062582,0.0036095816176384687,0.0011158144334331155,0.7484,0.80634765625,0.6670787334442139
198,1.2883947690327961,0.27338900168736774,0.6524134874343872,0.7662295500437418,0.0036107050254940987,0.0011183900060132146,0.7498,0.80400390625,0.6755402088165283
199,1.27379314104716,0.27570239702860516,0.6454845666885376,0.7763439019521078,0.003579710377380252,0.0011227023787796497,0.7539,0.805859375,0.6416597366333008
200,1.28177277247111,0.27485889196395874,0.6449032624562582,0.7736700375874838,0.003578074276447296,0.001116453087888658,0.7532,0.8056640625,0.6900966167449951


==> reports/report_fmnist_lk.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=4.0', '--logic=lk', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.00033594027627259493,0.1,0.0,4.76837158203125e-07
1,2.318718592325846,0.2883074680964152,0.1102353036403656,0.0593145489692688,0.009259807877242565,0.0007477268227376044,0.0989,0.0,0.7438387870788574
2,2.3140791257222495,0.2735578219095866,0.11079334219296773,0.057082404692967735,0.00919539574533701,0.000891667150426656,0.1212,0.02490234375,0.6207234859466553
3,2.3008116086324057,0.25872663656870526,0.12125651041666667,0.0621977299451828,0.00914127379655838,0.0008821643423289061,0.1408,0.0390625,0.6153130531311035
4,2.2952125867207847,0.24219401677449545,0.1229073703289032,0.07656715313593547,0.009104463271796703,0.0008008306031115353,0.1475,0.04365234375,0.6435105800628662
5,2.2888197898864746,0.22707001368204752,0.13339378436406454,0.08889044324556987,0.00907476618885994,0.0007294613169506192,0.1574,0.05703125,0.6435277462005615
6,2.281294504801432,0.21150408188501993,0.13925315936406454,0.09928385416666667,0.009058770723640919,0.0006454804679378867,0.1601,0.07109375,0.6386563777923584
7,2.2810400327046714,0.19670395056406656,0.13102213541666666,0.11137462655703227,0.00902246218174696,0.000575457641389221,0.17,0.10419921875,0.7118186950683594
8,2.2719550132751465,0.1809037129084269,0.13813709219296774,0.12674386302630106,0.009004992432892323,0.0004919629427604377,0.1693,0.13525390625,0.7020230293273926
9,2.26908810933431,0.16456769903500876,0.13888113697369894,0.14669363697369894,0.008991113863885403,0.00043516530422493815,0.168,0.1779296875,0.6638519763946533
10,2.256378650665283,0.15025461713473,0.14887927969296774,0.17047991355260214,0.008964556269347668,0.0003828965709544718,0.1695,0.2341796875,0.6768434047698975
11,2.2590575218200684,0.13602529962857565,0.14590309063593546,0.17878069480260214,0.008944030851125717,0.000327803660184145,0.1713,0.290625,0.6407253742218018
12,2.2545398076375327,0.12204015254974365,0.14887927969296774,0.22398157914479574,0.008917167782783508,0.0002888256567530334,0.172,0.348046875,0.6659500598907471
13,2.249176343282064,0.10975938042004903,0.1515066921710968,0.2453961968421936,0.008890579454600811,0.0002465180878061801,0.167,0.41572265625,0.6026577949523926
14,2.2442779541015625,0.09739482402801514,0.14443824688593546,0.2791806260744731,0.008866766467690468,0.00021418981486931443,0.1662,0.45869140625,0.6272728443145752
15,2.237978458404541,0.08580974737803142,0.1466006338596344,0.3166387677192688,0.008854742161929607,0.00018106016796082258,0.1639,0.517578125,0.6370465755462646
16,2.2336559295654297,0.07880075772603352,0.15180896719296774,0.3465866645177205,0.008826784789562225,0.00015485796029679477,0.1652,0.57568359375,0.6814384460449219
17,2.229434013366699,0.0682184894879659,0.15420387188593546,0.3885556062062581,0.008804457262158394,0.00013464820221997797,0.1621,0.6126953125,0.6670746803283691
18,2.2262781461079917,0.05976783732573191,0.1511114239692688,0.4235723416010539,0.008776041679084301,0.00011687016376527026,0.1649,0.646875,0.6222615242004395
19,2.2223936716715493,0.052806014815966286,0.15152994791666666,0.4620303312937419,0.008752343244850636,0.00010101387306349352,0.1657,0.68388671875,0.6859371662139893
20,2.222012519836426,0.04635433852672577,0.14322916666666666,0.5136253833770752,0.008730198256671429,8.662179607199505e-05,0.1669,0.7103515625,0.6637730598449707
21,2.212585131327311,0.04110632836818695,0.14983258644739786,0.5354352792104086,0.008712994866073132,7.370856474153697e-05,0.1633,0.74111328125,0.6564211845397949
22,2.21016788482666,0.03653506934642792,0.1530645489692688,0.5714053312937418,0.008689957670867443,6.6298438468948e-05,0.1636,0.7646484375,0.6909904479980469
23,2.2010658582051597,0.03278914342323939,0.1565057635307312,0.603515625,0.00865486916154623,5.903241617488675e-05,0.1647,0.78134765625,0.665367841720581
24,2.2042643229166665,0.029177720348040264,0.1545526385307312,0.6236048936843872,0.0086362324655056,5.402667375165038e-05,0.163,0.79716796875,0.6597423553466797
25,2.1981612841288247,0.026102816065152485,0.15250651041666666,0.6597609917322794,0.008611765690147877,4.808543235412799e-05,0.1616,0.8126953125,0.6638734340667725
26,2.195075352986654,0.02332804600397746,0.1525995135307312,0.6808966000874838,0.008582149632275105,4.254068699083291e-05,0.1618,0.83134765625,0.6687378883361816
27,2.1912171045939126,0.021610048909982044,0.1491582989692688,0.690011183420817,0.008557887747883797,3.813001967500895e-05,0.1603,0.8396484375,0.6556026935577393
28,2.1853596369425454,0.019353153804938,0.15183221300443014,0.7159365812937418,0.008530693128705025,3.510061287670396e-05,0.1577,0.85,0.6760799884796143
29,2.176292101542155,0.017796844244003296,0.1615048348903656,0.738699754079183,0.008506319485604763,3.156614911858924e-05,0.1565,0.86142578125,0.6791551113128662
30,2.175612767537435,0.016526371240615845,0.14618210991223654,0.7500232855478922,0.008484176360070705,2.7909522032132372e-05,0.1564,0.8697265625,0.6826937198638916
31,2.171103318532308,0.01538566251595815,0.1532040536403656,0.7680199146270752,0.00845080055296421,2.5898878448060714e-05,0.1585,0.87607421875,0.6909964084625244
32,2.1581462224324546,0.014247238636016846,0.16108631094296774,0.775088389714559,0.008423348888754845,2.4108796424116008e-05,0.1575,0.88251953125,0.6622331142425537
33,2.1561411221822104,0.012827431162198385,0.15543619791666666,0.7880626519521078,0.008391903713345528,2.253657476103399e-05,0.159,0.88759765625,0.6804709434509277
34,2.1554171244303384,0.012075945734977722,0.1569940447807312,0.801827589670817,0.008356280624866486,2.1202551579335704e-05,0.1622,0.8912109375,0.6821572780609131
35,2.1451870600382485,0.01181150476137797,0.16931734482447305,0.7991769313812256,0.008323189802467823,2.0036648493260145e-05,0.1669,0.8931640625,0.7039477825164795
36,2.131770451863607,0.010820721586545309,0.16710843642552695,0.8079891999562582,0.00828603282570839,1.78132231667405e-05,0.1721,0.9033203125,0.6782975196838379
37,2.1350502967834473,0.0105485071738561,0.17387463649113974,0.8230096499125162,0.008265811018645763,1.6811722161946818e-05,0.1682,0.9064453125,0.6800434589385986
38,2.1294356981913247,0.009827117125193277,0.17173548539479574,0.8339378833770752,0.008232817985117435,1.640582013351377e-05,0.1745,0.90478515625,0.6388556957244873
39,2.1255345344543457,0.009268634021282196,0.1791759729385376,0.8365885416666666,0.008199507370591164,1.603218879608903e-05,0.1784,0.908984375,0.6517312526702881
40,2.120288054148356,0.008669853210449219,0.17619977394739786,0.8418433666229248,0.008181100711226463,1.471791802032385e-05,0.1764,0.90908203125,0.6548616886138916
41,2.110866069793701,0.008668065071105957,0.17694381872812906,0.8385416666666666,0.008143261075019836,1.397172218275955e-05,0.1844,0.91279296875,0.6662640571594238
42,2.1110188166300454,0.00806662937005361,0.17661829789479574,0.8521437644958496,0.008104243315756321,1.4020001799508464e-05,0.1958,0.9119140625,0.6479086875915527
43,2.1022613843282065,0.008206727604071299,0.1874767541885376,0.854910691579183,0.008083691820502281,1.2897384294774383e-05,0.1952,0.91513671875,0.6567606925964355
44,2.101097583770752,0.0076924363772074384,0.18129185835520426,0.8526553312937418,0.008056211285293102,1.2805729966203216e-05,0.2002,0.91220703125,0.6662502288818359
45,2.0926032066345215,0.007653377950191498,0.18889508644739786,0.8593285083770752,0.008025423623621464,1.229134159075329e-05,0.2096,0.9171875,0.6627435684204102
46,2.086914857228597,0.007474447290102641,0.18963913122812906,0.862490733464559,0.007998011074960232,1.157555561803747e-05,0.2121,0.92041015625,0.6334993839263916
47,2.075876235961914,0.006741046905517578,0.18889508644739786,0.8727678457895914,0.007960210554301739,1.1111259482277092e-05,0.2194,0.92265625,0.6625406742095947
48,2.0764519373575845,0.0068590665856997175,0.19222005208333334,0.868582566579183,0.007943741977214813,1.1167394404765218e-05,0.2285,0.92041015625,0.641812801361084
49,2.068697134653727,0.007067091763019562,0.19842819372812906,0.8674200375874838,0.00790590513497591,1.0668104550859425e-05,0.234,0.9216796875,0.6569509506225586
50,2.0608228047688804,0.006997726857662201,0.20954241355260214,0.8648623625437418,0.00784788466989994,1.065483047568705e-05,0.2531,0.92333984375,0.6767866611480713
51,2.060488224029541,0.006965982417265574,0.20951916774113974,0.8750464916229248,0.007826822809875011,1.089622310246341e-05,0.2602,0.921875,0.6725454330444336
52,2.0580921173095703,0.006498863299687703,0.20912388960520426,0.8771856625874838,0.007816022261977196,9.938579751178622e-06,0.2599,0.92626953125,0.6444723606109619
53,2.042945702870687,0.006151641408602397,0.2209821343421936,0.8840448061625162,0.007777242921292782,9.665023753768764e-06,0.2735,0.93359375,0.6653239727020264
54,2.0465615590413413,0.005877484877904256,0.22305152813593546,0.89111328125,0.0077462512999773026,9.660303476266563e-06,0.2803,0.93095703125,0.6780815124511719
55,2.0449811617533364,0.006217775245507558,0.2126581072807312,0.8856956958770752,0.00771343195810914,9.581076483300421e-06,0.2837,0.937890625,0.802640438079834
56,2.031260331471761,0.006257931391398112,0.22577194372812906,0.87646484375,0.007664206437766552,9.72667294263374e-06,0.2925,0.9361328125,0.6799962520599365
57,2.0245361328125,0.006242054204146068,0.2336309552192688,0.8863932291666666,0.007634990382939577,9.69788379734382e-06,0.2985,0.9361328125,0.6741306781768799
58,2.0121394793192544,0.0060439979036649065,0.24076916774113974,0.892508347829183,0.007601222954690456,9.708052857604343e-06,0.3031,0.93896484375,0.6903352737426758
59,2.013803799947103,0.0059598882993062334,0.24079241355260214,0.8889509042104086,0.007576144300401211,9.317755029769614e-06,0.3049,0.93505859375,0.6984202861785889
60,2.010333697001139,0.005568054815133412,0.24358258644739786,0.8941359519958496,0.007546506356447935,9.015363502840046e-06,0.3097,0.93701171875,0.6826367378234863
61,2.001058578491211,0.005952261388301849,0.2620442708333333,0.8952287832895914,0.007502052932977676,9.832948308030609e-06,0.318,0.9392578125,0.6343715190887451
62,1.9910019238789876,0.005739040672779083,0.2606956760088603,0.8953450520833334,0.00747060077264905,9.219765161105897e-06,0.3179,0.94375,0.6681561470031738
63,1.99285093943278,0.005494989454746246,0.2643461624781291,0.8941592375437418,0.007453071419149637,9.109592610911932e-06,0.3209,0.9453125,0.6297705173492432
64,1.9802252451578777,0.0056189000606536865,0.2694150010744731,0.896554152170817,0.007406642660498619,8.927177987061441e-06,0.3246,0.9478515625,0.6382358074188232
65,1.9732381502787273,0.005811611811319987,0.2722051739692688,0.8896717230478922,0.007368197664618492,1.030016483127838e-05,0.333,0.943359375,0.6912496089935303
66,1.9679408073425293,0.005386340121428172,0.2795293927192688,0.8949962457021078,0.007334460970014334,9.373384273203555e-06,0.332,0.95048828125,0.6726021766662598
67,1.9639970461527507,0.00562557578086853,0.2885044614473979,0.8997860749562582,0.007308799773454666,9.610616871214006e-06,0.3332,0.95576171875,0.6733920574188232
68,1.9566248257954915,0.005579518775145213,0.2893880208333333,0.8947869936625162,0.0072548240423202515,1.0004496289184317e-05,0.3365,0.959375,0.6253533363342285
69,1.9554967880249023,0.005491435527801514,0.2901553114255269,0.8944847583770752,0.00725529994815588,8.701223123352975e-06,0.3354,0.96396484375,0.6796519756317139
70,1.948231856028239,0.004985573391119639,0.2970610062281291,0.8998558521270752,0.00722337095066905,9.452170161239337e-06,0.3375,0.96357421875,0.6589047908782959
71,1.9371695518493652,0.005265623331069946,0.2964564760526021,0.900088389714559,0.00717694777995348,9.050273547472898e-06,0.3417,0.96298828125,0.6452245712280273
72,1.9353076616923015,0.005294144153594971,0.2928989926973979,0.8916945457458496,0.007134325802326202,1.023536879074527e-05,0.3465,0.96357421875,0.6500320434570312
73,1.9343922932942708,0.005017474293708801,0.3058035771052043,0.9049246311187744,0.00711527606472373,9.828639122133609e-06,0.3453,0.9646484375,0.6805799007415771
74,1.9227676391601562,0.00517394890387853,0.3130580385526021,0.9046456813812256,0.007087853737175465,9.635513379180338e-06,0.3502,0.9615234375,0.6510722637176514
75,1.9061789512634277,0.005072062214215596,0.3067336281140645,0.903390089670817,0.007046811282634735,1.005939247988863e-05,0.3531,0.96318359375,0.6789395809173584
76,1.921255111694336,0.005410450200239818,0.3099655906359355,0.9005300998687744,0.007022737059742212,1.019966020976426e-05,0.3521,0.9640625,0.6748969554901123
77,1.9060246149698894,0.00503179927666982,0.3247302770614624,0.9023670355478922,0.006987299770116806,9.350913387606852e-06,0.3521,0.9669921875,0.6688151359558105
78,1.8943875630696614,0.005180122951666514,0.3260556260744731,0.9033203125,0.006942272186279297,1.060531667462783e-05,0.3566,0.9658203125,0.6701393127441406
79,1.8882311185201008,0.00504236916700999,0.3249627947807312,0.9103887875874838,0.006907657254487276,1.0506563739909325e-05,0.3595,0.96572265625,0.6873195171356201
80,1.8900952339172363,0.0050526683529218035,0.3277762333552043,0.9059709707895914,0.006879032123833895,1.1052959962398745e-05,0.3637,0.9654296875,0.6506938934326172
81,1.8844582239786785,0.004910265405972798,0.3223353823026021,0.9064592520395914,0.006862859707325697,1.0212856068392284e-05,0.3669,0.96396484375,0.6483771800994873
82,1.8755982716878254,0.004874532421429952,0.3356119791666667,0.904296875,0.006816585548222065,1.1219131920370273e-05,0.3702,0.96533203125,0.6609959602355957
83,1.8648138046264648,0.005157989760239919,0.3353561957677205,0.9067847728729248,0.006789300590753555,1.0659825420589186e-05,0.3729,0.9640625,0.6988606452941895
84,1.8627886772155762,0.005128252009550731,0.3393787145614624,0.9094587167104086,0.006774700712412596,9.390979357704055e-06,0.3745,0.964453125,0.6666474342346191
85,1.8633809089660645,0.004707137743631999,0.3452613353729248,0.9040178457895914,0.006735737435519695,1.043251086230157e-05,0.3787,0.96591796875,0.6841723918914795
86,1.85219939549764,0.004863724112510681,0.3514229853947957,0.908272902170817,0.006734082009643316,9.495001904724631e-06,0.3779,0.9681640625,0.7022125720977783
87,1.8503878911336262,0.0050137390693028765,0.3475632270177205,0.912039597829183,0.00666667940095067,1.18249354272848e-05,0.3853,0.9669921875,0.6790947914123535
88,1.8396821022033691,0.0048512468735377,0.3488188187281291,0.914853016535441,0.006634690798819065,1.2157052879047114e-05,0.3857,0.96201171875,0.6954150199890137
89,1.8425170580546062,0.004972552259763082,0.3578636646270752,0.9039713541666666,0.006605657748878002,1.241716745425947e-05,0.3894,0.96376953125,0.6319589614868164
90,1.8346819877624512,0.0055512165029843645,0.3585147062937419,0.902041514714559,0.0065835705026984215,1.045091721607605e-05,0.3958,0.964453125,0.6922781467437744
91,1.8310006459554036,0.0050605783859888715,0.3530505895614624,0.9055291811625162,0.006561790127307177,1.0187804036831949e-05,0.3995,0.9654296875,0.6739506721496582
92,1.830203692118327,0.004640695949395497,0.3636067708333333,0.913155714670817,0.00651775486767292,1.1378055205568671e-05,0.411,0.959765625,0.6648097038269043
93,1.8276468912760417,0.004845427970091502,0.3684663375218709,0.9063894748687744,0.006491341162472963,1.1983817785221618e-05,0.4134,0.96318359375,0.6445789337158203
94,1.8145602544148762,0.005186513066291809,0.3681640625,0.9163644313812256,0.006469157990068197,1.1532586540852208e-05,0.4125,0.96328125,0.6813831329345703
95,1.8037471771240234,0.004752255976200104,0.3713495333989461,0.9091331958770752,0.006443599704653025,1.1187326890649274e-05,0.4129,0.96474609375,0.6304235458374023
96,1.8061984380086262,0.004757923384507497,0.3730933666229248,0.9147833188374838,0.006420264486223459,1.1919235475943424e-05,0.423,0.96337890625,0.6482946872711182
97,1.7978509267171223,0.004962938527266185,0.3802548249562581,0.9079473813374838,0.006401136517524719,1.099068504117895e-05,0.4244,0.96279296875,0.6247978210449219
98,1.7942434946695964,0.0050187235077222185,0.38037109375,0.907040516535441,0.006360025145113468,1.1372923836461268e-05,0.4347,0.965625,0.6765666007995605
99,1.790651798248291,0.005255880455176036,0.3800455729166667,0.910574754079183,0.006357964593917131,9.645205864217132e-06,0.4347,0.96376953125,0.6513409614562988
100,1.7881191571553547,0.004761464893817902,0.3871837854385376,0.909109910329183,0.006330749019980431,1.0392427611805033e-05,0.4342,0.96357421875,0.7026572227478027
101,1.786084810892741,0.004743364950021108,0.3896484375,0.9094587167104086,0.00629193102940917,1.0758554708445445e-05,0.4426,0.96318359375,0.661963939666748
102,1.7802106539408367,0.004654330511887868,0.3879278103510539,0.9137136936187744,0.0062708379700779915,1.0699659469537437e-05,0.4421,0.9673828125,0.6670253276824951
103,1.7716156641642253,0.004704102873802185,0.3977864583333333,0.912109375,0.006246316712349653,1.187033012683969e-05,0.4427,0.96787109375,0.6526532173156738
104,1.778607686360677,0.0046612173318862915,0.3887183666229248,0.9132951895395914,0.0062278746627271175,1.1317735697957687e-05,0.449,0.9662109375,0.7172706127166748
105,1.7645985285441081,0.0047408392031987505,0.4014602104822795,0.9146437644958496,0.006197348237037659,1.208808407682227e-05,0.4512,0.9640625,0.6953752040863037
106,1.741410255432129,0.0045763105154037476,0.4051571687062581,0.9159923394521078,0.0061676581390202045,1.2395768862916157e-05,0.4568,0.96416015625,0.6352963447570801
107,1.754967212677002,0.005058661103248596,0.4022042353947957,0.9150157769521078,0.006131417118012905,1.3524680980481207e-05,0.4645,0.9638671875,0.6862790584564209
108,1.7532350222269695,0.004913806915283203,0.4057152271270752,0.9151785373687744,0.006133952643722296,1.0990607734129298e-05,0.4654,0.96552734375,0.661994218826294
109,1.7495250701904297,0.004963688552379608,0.4125046332677205,0.912527879079183,0.006104172207415104,1.089408942789305e-05,0.4724,0.9669921875,0.6797873973846436
110,1.747977574666341,0.004834863046805064,0.4099702437718709,0.912527879079183,0.006076589692384005,1.1558287951629609e-05,0.4729,0.96767578125,0.7177722454071045
111,1.7193636894226074,0.0047346676389376325,0.4228980541229248,0.916922410329183,0.006055899895727634,1.2813156899937894e-05,0.4766,0.96796875,0.6799767017364502
112,1.737119197845459,0.005005210638046265,0.4159458875656128,0.9168527126312256,0.006034353282302618,1.2452792361727916e-05,0.4795,0.969140625,0.6618316173553467
113,1.745251973470052,0.004621518154939015,0.4072730541229248,0.9172014395395914,0.006031001452356577,1.2329243872954976e-05,0.4747,0.9697265625,0.6734368801116943
114,1.7211384773254395,0.004936714967091878,0.4188522895177205,0.9198985894521078,0.006001878995448351,1.1802118933701422e-05,0.482,0.96923828125,0.694589376449585
115,1.7298075358072917,0.004752856989701589,0.4160388708114624,0.9169456958770752,0.005984631832689047,1.1616283700277563e-05,0.4854,0.97080078125,0.6505110263824463
116,1.7173291842142742,0.004973756770292918,0.4257115125656128,0.91552734375,0.0059594628401100636,1.2145733307988849e-05,0.485,0.9708984375,0.6727344989776611
117,1.7241463661193848,0.005165316164493561,0.4220842520395915,0.9184337457021078,0.005931432358920574,1.2761818652506918e-05,0.4902,0.9689453125,0.6608121395111084
118,1.7213044166564941,0.004635738829771678,0.4251999457677205,0.9255255063374838,0.00592023367062211,1.203768806590233e-05,0.492,0.9701171875,0.6764612197875977
119,1.722715695699056,0.005180125435193379,0.4267113208770752,0.9193173249562582,0.005910704843699932,1.122747653425904e-05,0.4946,0.96962890625,0.6689960956573486
120,1.6979066530863445,0.00459452470143636,0.4291294813156128,0.9249209562937418,0.005859859753400087,1.243793303729035e-05,0.4991,0.9685546875,0.654742956161499
121,1.7014994621276855,0.00463638703028361,0.4326171875,0.9206891854604086,0.005855511873960495,1.1911546607734635e-05,0.4982,0.97080078125,0.661513090133667
122,1.7067362467447917,0.0046563521027565,0.4273391167322795,0.9155506292978922,0.005841847974807024,1.316784619120881e-05,0.4996,0.97021484375,0.6495273113250732
123,1.6903448104858398,0.005068155626455943,0.4407784541447957,0.9197126229604086,0.0058266581036150455,1.2052350939484313e-05,0.5002,0.97099609375,0.6754930019378662
124,1.6705630620320637,0.00450087587038676,0.4475214083989461,0.9230841000874838,0.005795897450298071,1.2618487744475715e-05,0.5088,0.96962890625,0.6741585731506348
125,1.683861255645752,0.004926279187202454,0.4433361291885376,0.9210147062937418,0.005788016598671675,1.2185138075437862e-05,0.5076,0.969140625,0.6415042877197266
126,1.682347297668457,0.004831038415431976,0.4428478479385376,0.9217820167541504,0.005764881148934364,1.2384408364596311e-05,0.5061,0.97275390625,0.6227846145629883
127,1.6851498285929363,0.004842412968476613,0.4432198603947957,0.9194568792978922,0.0057477583177387714,1.3004118045500945e-05,0.5107,0.971875,0.6668932437896729
128,1.6728102366129558,0.004613772034645081,0.4475911458333333,0.9237816333770752,0.005711452569812536,1.3996665984450374e-05,0.517,0.97109375,0.6601824760437012
129,1.6806577046712239,0.004917576909065247,0.4447311957677205,0.924246629079183,0.005696975626051426,1.2457644515961874e-05,0.5187,0.96943359375,0.625335693359375
130,1.669121265411377,0.004590523739655812,0.4487769603729248,0.9226190249125162,0.00570895429700613,1.1770557648560498e-05,0.5141,0.97177734375,0.6368763446807861
131,1.6659620602925618,0.004934251308441162,0.4469168583552043,0.9280598958333334,0.0056636519730091095,1.3876699995307717e-05,0.5236,0.96826171875,0.670799732208252
132,1.6535269419352214,0.005335718393325806,0.4515671332677205,0.9178292751312256,0.005642151925712824,1.4025050404598005e-05,0.5231,0.96826171875,0.6555683612823486
133,1.6509218215942383,0.0049269720911979675,0.4505440791447957,0.9255487124125162,0.0056233820505440235,1.3552868040278554e-05,0.5232,0.96787109375,0.6198911666870117
134,1.651156743367513,0.004990053673585256,0.4599144458770752,0.925967295964559,0.005607742816209793,1.4126693713478744e-05,0.5227,0.9693359375,0.632662296295166
135,1.6551316579182942,0.0050481682022412615,0.4504510958989461,0.9290597438812256,0.00558162247762084,1.4610099242418073e-05,0.5324,0.96630859375,0.6221606731414795
136,1.649556001027425,0.00491454948981603,0.4611932833989461,0.923153797785441,0.005572744179517031,1.272847021027701e-05,0.5297,0.966015625,0.6179904937744141
137,1.6418895721435547,0.004993699491024017,0.4606119791666667,0.9245954354604086,0.005558071192353964,1.4954441212466918e-05,0.5347,0.96650390625,0.6771275997161865
138,1.6462966601053874,0.005014059444268544,0.4568917353947957,0.9298502604166666,0.0055173300206661224,1.7034179109032266e-05,0.541,0.969140625,0.659083366394043
139,1.6477386156717937,0.004917750755945842,0.4552176396052043,0.9266648292541504,0.005516333505511284,1.3663714526046533e-05,0.542,0.96611328125,0.6834537982940674
140,1.6300468444824219,0.0047636305292447405,0.4613792896270752,0.9274786313374838,0.00551041541621089,1.4229154658096377e-05,0.5406,0.96953125,0.6659274101257324
141,1.6201693216959636,0.005121211210886638,0.474609375,0.9229678312937418,0.005486455280333757,1.5085183804330882e-05,0.5456,0.96767578125,0.6523387432098389
142,1.6161123911539714,0.004999376833438873,0.4666341145833333,0.9272693792978922,0.005446250084787607,1.6675132428645156e-05,0.5502,0.96728515625,0.6770901679992676
143,1.626327355702718,0.0046908532579739886,0.4638206958770752,0.9311058521270752,0.005456976126879454,1.565093407407403e-05,0.552,0.96640625,0.6828551292419434
144,1.6344847679138184,0.005071332057317098,0.4633556604385376,0.932547410329183,0.00542822340503335,1.575858550495468e-05,0.5607,0.9630859375,0.6776609420776367
145,1.6231447855631511,0.005110052724679311,0.4693313042322795,0.930245558420817,0.005404812283813953,1.6979842257569544e-05,0.5614,0.96435546875,0.6375634670257568
146,1.6037732760111492,0.004895880818367004,0.4817243417104085,0.9320126374562582,0.0054019177332520485,1.623171556275338e-05,0.5626,0.96513671875,0.6666440963745117
147,1.611630121866862,0.004841210941473643,0.4756556749343872,0.9241071542104086,0.005368898622691631,1.903333031805232e-05,0.5665,0.96259765625,0.6282355785369873
148,1.6073460578918457,0.005123781661192576,0.4761672417322795,0.9295247395833334,0.00535676209256053,1.631156737857964e-05,0.5706,0.9638671875,0.693464994430542
149,1.6084117889404297,0.005057079096635182,0.4858165979385376,0.9345238208770752,0.005334734451025724,1.7944370483746752e-05,0.5709,0.9623046875,0.6154358386993408
150,1.6016308466593425,0.005263830224672954,0.4824451208114624,0.9254092375437418,0.005336957983672619,1.7041682440321892e-05,0.5667,0.96748046875,0.6514434814453125
151,1.595531940460205,0.005307652056217194,0.4828171332677205,0.9251999855041504,0.0053160409443080425,1.619789509277325e-05,0.5747,0.96494140625,0.6512761116027832
152,1.599010944366455,0.005145820478598277,0.4857701063156128,0.9252696832021078,0.005286179017275572,1.8261998775415123e-05,0.578,0.96591796875,0.6757445335388184
153,1.584120273590088,0.004900855322678884,0.4900948603947957,0.9276181062062582,0.005280427634716034,1.6923260773182847e-05,0.5841,0.96796875,0.6799190044403076
154,1.5915171305338542,0.005247267584005992,0.4848167896270752,0.9259905020395914,0.005247355904430151,1.7866395864984952e-05,0.5871,0.9658203125,0.6648757457733154
155,1.5848280588785808,0.0052583664655685425,0.4880254666010539,0.9299665292104086,0.005251784808933735,1.762356623657979e-05,0.5853,0.96875,0.670011043548584
156,1.583880106608073,0.005283301075299581,0.4931175708770752,0.9280831813812256,0.005241807550191879,1.7746204321156256e-05,0.5892,0.9666015625,0.6705474853515625
157,1.5971287091573079,0.005138879021008809,0.4796317021052043,0.930850108464559,0.005224259104579687,1.8198585166828707e-05,0.5907,0.9662109375,0.6863977909088135
158,1.5635979970296223,0.005372968812783559,0.4943731228510539,0.930733839670817,0.005193047691136599,1.717751001706347e-05,0.5975,0.9677734375,0.6632037162780762
159,1.5798064867655437,0.0051100899775822954,0.4960240125656128,0.9300130208333334,0.005187159404158592,1.6736143152229488e-05,0.5984,0.96728515625,0.683020830154419
160,1.5698474248250325,0.005182134608427684,0.4996279875437419,0.9300595124562582,0.005163729190826416,1.8401968191028573e-05,0.6038,0.965234375,0.6517388820648193
161,1.5631828308105469,0.0051704222957293195,0.4994884729385376,0.927734375,0.005160658620297909,1.7303627828368917e-05,0.6049,0.9693359375,0.6781630516052246
162,1.5699294408162434,0.004952530066172282,0.5069754521052042,0.9339890480041504,0.00516488216817379,1.5512459867750295e-05,0.6048,0.97001953125,0.687619686126709
163,1.5676980018615723,0.0055669570962587995,0.5028599500656128,0.9302222728729248,0.0051270886324346066,1.74051401700126e-05,0.6079,0.96826171875,0.7012736797332764
164,1.5514434178670247,0.004910580813884735,0.510439912478129,0.931222120920817,0.005113973747938871,1.7556470993440598e-05,0.6089,0.9693359375,0.6770024299621582
165,1.549342155456543,0.005246075491110484,0.5083705186843872,0.9359188874562582,0.005100203678011894,1.7625969121581875e-05,0.6124,0.9650390625,0.6505837440490723
166,1.5507510503133137,0.005684621632099152,0.5083472728729248,0.9246652126312256,0.005087018013000488,1.9065486412728205e-05,0.6122,0.9697265625,0.6834332942962646
167,1.549036979675293,0.005569490293661754,0.5132300853729248,0.931222120920817,0.00506930984556675,1.7512409613118507e-05,0.6132,0.96865234375,0.6617050170898438
168,1.541582743326823,0.005376448233922322,0.5148111979166666,0.9294317563374838,0.005048737395554781,1.8170903786085546e-05,0.6161,0.969140625,0.6500229835510254
169,1.5440115928649902,0.005395834644635518,0.5165783166885376,0.9283621311187744,0.0050626108422875404,1.6149424482136965e-05,0.6173,0.97197265625,0.658515214920044
170,1.5443148612976074,0.005102075636386871,0.5179733832677206,0.9367559750874838,0.005028451327234507,1.8918715795734897e-05,0.6181,0.97119140625,0.6464347839355469
171,1.5605150858561199,0.0057607293128967285,0.5112537145614624,0.9279901186625162,0.005007684696465731,1.900497591122985e-05,0.6214,0.9701171875,0.6503403186798096
172,1.53042999903361,0.005322538316249847,0.5210891167322794,0.928896983464559,0.005006858147680759,1.8192111383541487e-05,0.6222,0.97099609375,0.6562392711639404
173,1.552045186360677,0.005621495346228282,0.5168573458989462,0.9348028500874838,0.004974644631147385,1.8428558178129606e-05,0.6237,0.96806640625,0.6767463684082031
174,1.5174083709716797,0.005298279225826263,0.5234375,0.9408016999562582,0.00496915727853775,1.695324135653209e-05,0.6268,0.967578125,0.6367056369781494
175,1.5318899154663086,0.005378459890683492,0.5212518771489462,0.9370582103729248,0.004964648280292749,1.655708001635503e-05,0.6257,0.96962890625,0.6451921463012695
176,1.5268187522888184,0.005683578550815582,0.5342727104822794,0.9308035373687744,0.004950154572725296,1.716415317787323e-05,0.6248,0.971875,0.6712374687194824
177,1.5103176434834797,0.00528902808825175,0.5277390082677206,0.9312918186187744,0.0049404576420784,1.735974547045771e-05,0.6262,0.97099609375,0.6604225635528564
178,1.525645097096761,0.005202149351437886,0.5244605541229248,0.9330589771270752,0.004925865214318037,1.6702693756087683e-05,0.6273,0.97080078125,0.6738731861114502
179,1.5403730074564617,0.005705950160821279,0.5271344979604086,0.930850108464559,0.004895087331533432,1.8613260181155056e-05,0.6277,0.97001953125,0.6519336700439453
180,1.5030182202657063,0.005249443153540294,0.5312267541885376,0.9368954499562582,0.004883862100541592,1.8461947547621094e-05,0.6308,0.9703125,0.6732387542724609
181,1.501573880513509,0.0053152938683827715,0.5356910228729248,0.93798828125,0.004877985455095768,1.793372030078899e-05,0.6317,0.97197265625,0.6269261837005615
182,1.514460563659668,0.005585367480913798,0.5318777958552042,0.9311290582021078,0.00485197314992547,1.79917442437727e-05,0.6337,0.97080078125,0.6648359298706055
183,1.503584861755371,0.005494847893714905,0.5375279188156128,0.9377092520395914,0.004851744044572115,1.8093096514348872e-05,0.6319,0.97109375,0.6411399841308594
184,1.5021462440490723,0.005452123781045278,0.5311104853947958,0.93505859375,0.0048381974920630455,1.8961065507028252e-05,0.6334,0.96982421875,0.6338350772857666
185,1.4983882904052734,0.005383312702178955,0.5395042896270752,0.9372674624125162,0.004823789000511169,1.887240978248883e-05,0.6337,0.973046875,0.6527149677276611
186,1.4906047185262044,0.005462867518266042,0.5425269603729248,0.943777879079183,0.0048162611201405525,1.8336038920097053e-05,0.6352,0.97158203125,0.6602575778961182
187,1.5024409294128418,0.00570990393559138,0.537295381228129,0.9324544270833334,0.004800204653292894,1.7746466255630367e-05,0.6358,0.9703125,0.6652240753173828
188,1.4935582478841145,0.005400240421295166,0.54541015625,0.939871629079183,0.004785296507179737,1.831326517276466e-05,0.6362,0.9701171875,0.6812446117401123
189,1.4814998308817546,0.005686163902282715,0.546084443728129,0.9382440249125162,0.0047859619371593,1.7302363630733453e-05,0.6352,0.97001953125,0.6212987899780273
190,1.487780253092448,0.005557658771673839,0.547177275021871,0.939267079035441,0.004758266732096672,1.8607073798193596e-05,0.6364,0.97177734375,0.6447765827178955
191,1.4921738306681316,0.005521684885025024,0.5417131582895914,0.9358723958333334,0.0047477493062615395,1.7985277736443095e-05,0.6372,0.971484375,0.6614871025085449
192,1.4864921569824219,0.0057037050525347395,0.5477585395177206,0.9392438729604086,0.004726948216557503,1.7778276742319576e-05,0.6413,0.96787109375,0.6288952827453613
193,1.4778515497843425,0.005564401547114055,0.5460379521052042,0.9390811125437418,0.004731778521090746,1.7772883438738063e-05,0.6397,0.97294921875,0.7029922008514404
194,1.4962663650512695,0.0060253093640009565,0.5458287000656128,0.9373605251312256,0.00471389340236783,1.7547512470628135e-05,0.6433,0.9693359375,0.709942102432251
195,1.4985491434733074,0.005679992338021596,0.5455729166666666,0.9335472583770752,0.004685648251324892,1.8942939277621917e-05,0.645,0.9677734375,0.6788802146911621
196,1.4837795893351238,0.005686928828557332,0.5504324833552042,0.9382208188374838,0.004682928789407015,1.8683784219319932e-05,0.6431,0.96962890625,0.6393041610717773
197,1.4685400327046711,0.005969300866127014,0.5501534541447958,0.9391276041666666,0.004692135378718376,1.651194725127425e-05,0.6415,0.97255859375,0.7040956020355225
198,1.4745372136433919,0.005526887873808543,0.561709443728129,0.933663527170817,0.004700956400483847,1.6238171156146564e-05,0.6412,0.96962890625,0.6358973979949951
199,1.4658441543579102,0.005405137936274211,0.5543619791666666,0.9405924479166666,0.004670116119086742,1.8010008716373704e-05,0.6436,0.97333984375,0.6979148387908936
200,1.4690047899882,0.005478799343109131,0.5518973271052042,0.9389415582021078,0.004654401447623968,1.714338577585295e-05,0.6464,0.97275390625,0.6344151496887207


==> reports/report_fmnist_rc-phi.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=1.0', '--logic=rc-phi', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.0005032241460867226,0.1,0.0,2.384185791015625e-07
1,2.31421693166097,0.3584649960199992,0.11328125,0.055385043223698936,0.009254063479602337,0.0010822333861142397,0.0992,0.0,0.7744259834289551
2,2.3001386324564614,0.34823644161224365,0.11848958333333333,0.046526228388150535,0.009122127667069435,0.001231447677128017,0.1375,0.0216796875,0.6693296432495117
3,2.276795228322347,0.33621442317962646,0.1391369104385376,0.058733259638150535,0.008990759961307049,0.0012291634920984507,0.1714,0.031640625,0.6867809295654297
4,2.2629626592000327,0.3226708968480428,0.14499627550443014,0.059709822138150535,0.00889961700886488,0.0011587170884013176,0.1905,0.0359375,0.6963529586791992
5,2.2480311393737793,0.3120294014612834,0.15787760416666666,0.06833612422148387,0.008819080889225006,0.0011108145117759705,0.2067,0.0458984375,0.7239968776702881
6,2.2311169306437173,0.29728442430496216,0.17301432291666666,0.0760556161403656,0.008751927874982357,0.001028320170007646,0.2208,0.0595703125,0.7034916877746582
7,2.2229506174723306,0.28543837865193683,0.17915270725886026,0.08833240469296773,0.008664591237902641,0.0009760877583175898,0.2404,0.082421875,0.6887321472167969
8,2.2049503326416016,0.27276362975438434,0.1989862322807312,0.09407552083333333,0.008604731410741806,0.0008956712554208934,0.2574,0.1095703125,0.6826257705688477
9,2.194117228190104,0.25927597284317017,0.19712611039479574,0.11476934949556987,0.008539506234228611,0.0008447139407508075,0.2876,0.14658203125,0.6823811531066895
10,2.1744469006856284,0.24800217151641846,0.21986607710520426,0.12423269947369893,0.008465223014354706,0.000799767964053899,0.3069,0.19375,0.695040225982666
11,2.1698195139567056,0.23461453119913736,0.23088727394739786,0.14960007866223654,0.008401346392929554,0.0007522383239120245,0.3272,0.2396484375,0.7222640514373779
12,2.159480571746826,0.22312909364700317,0.24662854274113974,0.17080543438593546,0.00833990890532732,0.0006997628952376544,0.345,0.294921875,0.6766364574432373
13,2.150827089945475,0.21330086390177408,0.2621140281359355,0.18931361039479574,0.00827883929014206,0.000662526988890022,0.353,0.34228515625,0.7196452617645264
14,2.1371790568033853,0.20245643456776938,0.2649972041447957,0.21256510416666666,0.008206724189221859,0.0006413729279302061,0.3665,0.376953125,0.6902124881744385
15,2.1218489011128745,0.19373385111490884,0.2780413031578064,0.24207125107447305,0.008167807944118977,0.0006073668482713401,0.371,0.426953125,0.6999373435974121
16,2.110464890797933,0.1878824234008789,0.2983630895614624,0.2636021176973979,0.00809834897518158,0.0005874668131582439,0.3814,0.4787109375,0.6822030544281006
17,2.0982433954874673,0.1789420247077942,0.2996884385744731,0.2805757125218709,0.00805018562823534,0.0005561927682720125,0.3909,0.5009765625,0.6689810752868652
18,2.092604478200277,0.17050824562708536,0.3013857801755269,0.3009905219078064,0.007970057427883148,0.0005462190019898117,0.4013,0.5283203125,0.7184855937957764
19,2.0775605837504068,0.16573506593704224,0.3131277958552043,0.3328915635744731,0.0079277902841568,0.0005232275580056012,0.4024,0.56064453125,0.695157527923584
20,2.076244513193766,0.15801052252451578,0.314453125,0.3593982458114624,0.007868325337767601,0.0005065546138212085,0.4078,0.5810546875,0.6956088542938232
21,2.0556131998697915,0.15437824527422586,0.3252185583114624,0.3740234375,0.007830367423593998,0.0004916623001918197,0.412,0.62021484375,0.6992056369781494
22,2.050344626108805,0.14791026711463928,0.3304734031359355,0.4016927083333333,0.007777527440339327,0.0004869870899710804,0.4175,0.6384765625,0.7078540325164795
23,2.036674658457438,0.14558551708857217,0.3377976020177205,0.4289667208989461,0.007703745737671852,0.0004834989085793495,0.4262,0.65712890625,0.7361471652984619
24,2.035048007965088,0.14195376634597778,0.3331473271052043,0.4480096896489461,0.007650267798453569,0.0004720721044577658,0.4293,0.6748046875,0.7258090972900391
25,2.0211610794067383,0.13716751337051392,0.3428897062937419,0.4773065646489461,0.007613736670464277,0.0004588149313349277,0.433,0.68740234375,0.7133400440216064
26,2.0174218813578286,0.13279443979263306,0.3436569770177205,0.4914434353510539,0.007552104536443949,0.000452164065791294,0.4399,0.70107421875,0.7061455249786377
27,2.003517468770345,0.13040932019551596,0.3490513563156128,0.5029064416885376,0.007490720134228468,0.0004434532020241022,0.4419,0.71162109375,0.6859250068664551
28,1.998599688212077,0.12690783540407816,0.3527018229166667,0.5225074291229248,0.007442130241543055,0.0004364039341453463,0.4444,0.7212890625,0.6982309818267822
29,1.986558437347412,0.12414133548736572,0.3483770291010539,0.5405738353729248,0.007407421711832285,0.00042782659875229,0.443,0.73662109375,0.7432835102081299
30,1.9708088239034016,0.1231960654258728,0.3615606228510539,0.5482003291447958,0.007359118666499853,0.00042095789103768766,0.4461,0.7470703125,0.6781923770904541
31,1.963102658589681,0.12070770064989726,0.3614443937937419,0.5678013563156128,0.007292494643479586,0.0004180719261057675,0.4528,0.74912109375,0.7170407772064209
32,1.9526127179463704,0.11776126424471538,0.3689778645833333,0.5830310583114624,0.007250820752233267,0.00041429681004956365,0.4559,0.759375,0.7090756893157959
33,1.949940840403239,0.11567057172457378,0.3640485604604085,0.5941917896270752,0.007206093519926071,0.0004057578044012189,0.454,0.76806640625,0.6752076148986816
34,1.9386622111002605,0.11301430066426595,0.3659086624781291,0.607607881228129,0.007143450900912285,0.0004052839649375528,0.4606,0.7734375,0.6943724155426025
35,1.926801045735677,0.11256149411201477,0.3675130208333333,0.6196521520614624,0.007085061632096767,0.00040295752114616334,0.4643,0.77392578125,0.690434455871582
36,1.9059537251790364,0.11064308881759644,0.3798828125,0.62158203125,0.007009410765022039,0.00040073139825835824,0.4697,0.77822265625,0.6993465423583984
37,1.9094177881876628,0.10967260599136353,0.3782784541447957,0.6382068395614624,0.006972141098231077,0.00039548607310280204,0.4691,0.78515625,0.6753044128417969
38,1.898608684539795,0.10859480500221252,0.3816266854604085,0.6582496166229248,0.006936213467270136,0.0003921555762644857,0.4713,0.7912109375,0.7237839698791504
39,1.8929786682128906,0.10793860753377278,0.3809058666229248,0.6637137333552042,0.006864988710731268,0.00038811154081486166,0.4744,0.79072265625,0.7082474231719971
40,1.8834619522094727,0.10573454697926839,0.3846261103947957,0.669921875,0.00684106582775712,0.00038785283686593175,0.4739,0.79833984375,0.6985952854156494
41,1.8652512232462566,0.10530752936999004,0.3903692166010539,0.6726423104604086,0.006779623217880726,0.00038492187741212547,0.4777,0.79609375,0.6975328922271729
42,1.8728135426839192,0.10461696982383728,0.3886021375656128,0.6914527416229248,0.006712109316140413,0.00038194641820155084,0.4819,0.7953125,0.6630699634552002
43,1.855552355448405,0.10550109545389812,0.3970423936843872,0.6904761791229248,0.006676170043647289,0.0003761308325920254,0.4795,0.80078125,0.6672005653381348
44,1.8481755256652832,0.10359781980514526,0.3954147895177205,0.6928943792978922,0.00664989510551095,0.00037622221861965954,0.4805,0.80634765625,0.6511096954345703
45,1.842504342397054,0.10194351275761922,0.3994605541229248,0.7061476707458496,0.006608712486922741,0.0003696214116644114,0.4802,0.805859375,0.6939601898193359
46,1.832481861114502,0.10169037183125813,0.3986932833989461,0.7066592375437418,0.006564370356500149,0.0003703757538460195,0.484,0.8091796875,0.6468601226806641
47,1.8221770922342937,0.100725124279658,0.3973912000656128,0.7114722728729248,0.006515804678201675,0.0003656666667666286,0.4857,0.8076171875,0.6733405590057373
48,1.8118632634480794,0.09891531864802043,0.4046223958333333,0.7234700520833334,0.0064864372834563255,0.0003637465415522456,0.4844,0.80830078125,0.6418242454528809
49,1.814009189605713,0.10024562478065491,0.4002511103947957,0.7220284938812256,0.006423977669328451,0.00036255124723538756,0.4881,0.80185546875,0.6784501075744629
50,1.7921336491902669,0.10104291637738545,0.4117606083552043,0.722726027170817,0.006351958494633436,0.00036173476837575436,0.4911,0.7974609375,0.7132513523101807
51,1.7984458605448406,0.10034801562627156,0.4059942166010539,0.7240281105041504,0.00630216347053647,0.00036301554064266384,0.4923,0.80107421875,0.6526670455932617
52,1.7970007260640461,0.10028849045435588,0.4027622938156128,0.7295851707458496,0.006284170784056187,0.0003634170861914754,0.4931,0.8017578125,0.6733081340789795
53,1.762215296427409,0.09884251157442729,0.4229910771052043,0.7286783854166666,0.006243497598916292,0.00035676892730407417,0.4911,0.802734375,0.6587648391723633
54,1.7725515365600586,0.09788150588671367,0.4133649667104085,0.7365838686625162,0.0062085106037557125,0.00035738773294724524,0.4924,0.80712890625,0.6642944812774658
55,1.7763395309448242,0.09882899125417073,0.4118070999781291,0.7441639105478922,0.006157337222248316,0.00035388371907174587,0.4938,0.80830078125,0.7872192859649658
56,1.7532378832499187,0.0987693468729655,0.4151087999343872,0.7373511791229248,0.00610443577170372,0.0003582839563023299,0.4964,0.8056640625,0.6703317165374756
57,1.7457116444905598,0.09944367408752441,0.4247116645177205,0.7462100187937418,0.006062555126845837,0.00035636068787425756,0.4987,0.80380859375,0.6666092872619629
58,1.7251057624816895,0.10012739896774292,0.4285016854604085,0.744814952214559,0.006028579548001289,0.0003573326102923602,0.4995,0.8052734375,0.6864802837371826
59,1.7328697840372722,0.09824445843696594,0.4252464771270752,0.7462332248687744,0.0059934635646641254,0.0003585615486372262,0.5019,0.802734375,0.6698260307312012
60,1.728249231974284,0.09891543785730998,0.4293852249781291,0.741396983464559,0.005957259796559811,0.0003573861613404006,0.5021,0.80546875,0.6663410663604736
61,1.7061209678649902,0.09864793221155803,0.4421735604604085,0.7465355396270752,0.005910424515604973,0.00035495313932187855,0.5034,0.8091796875,0.6900992393493652
62,1.7040847142537434,0.09950921932856242,0.4401274124781291,0.741141160329183,0.005851985886693001,0.0003585614904295653,0.5081,0.80419921875,0.6687097549438477
63,1.7121259371439617,0.09880659977595012,0.4393368562062581,0.7465355396270752,0.005848753731697798,0.00035281007876619697,0.5075,0.81484375,0.6735708713531494
64,1.6894572575887044,0.09818199276924133,0.4355933666229248,0.7542782624562582,0.005803161300718784,0.0003540432662703097,0.5118,0.808984375,0.6768865585327148
65,1.685893217722575,0.10044180353482564,0.4531947374343872,0.7503488063812256,0.005756688769906759,0.0003580374177545309,0.5177,0.81162109375,0.6701302528381348
66,1.6673771540323894,0.09939572215080261,0.4461960395177205,0.7521623770395914,0.005725253839045763,0.0003601304779294878,0.5209,0.80888671875,0.6530172824859619
67,1.6670233408610027,0.09824460744857788,0.4491024812062581,0.7477678457895914,0.005695111583918333,0.00036027422174811363,0.5229,0.80947265625,0.6879887580871582
68,1.6617298126220703,0.10103281339009602,0.4536365270614624,0.7496279875437418,0.005614178255200386,0.00036139573785476387,0.5277,0.81396484375,0.6738948822021484
69,1.662993590037028,0.09986971815427144,0.4512183666229248,0.760439952214559,0.0056223077699542046,0.0003596166498027742,0.5274,0.8166015625,0.6462798118591309
70,1.6522019704182942,0.10051939884821574,0.4621233145395915,0.7665782769521078,0.005597992334514856,0.0003573466092348099,0.5303,0.8232421875,0.6455240249633789
71,1.6300697326660156,0.10025355219841003,0.4665410916010539,0.7649041811625162,0.00552372494712472,0.0003626517136581242,0.5378,0.8166015625,0.680058479309082
72,1.6394999821980794,0.10129927595456441,0.4590308666229248,0.7658575375874838,0.005482254084199667,0.00036581128370016813,0.5424,0.8189453125,0.6939723491668701
73,1.637778917948405,0.1026776631673177,0.4718192021052043,0.7539992332458496,0.005467109382152557,0.00036233558785170317,0.5396,0.8240234375,0.669536828994751
74,1.6214739481608074,0.10074960192044576,0.4758184353510539,0.7715308666229248,0.005442827939987183,0.0003632871375884861,0.5456,0.8283203125,0.7233209609985352
75,1.5978031158447266,0.10051041841506958,0.4845145146052043,0.7712751229604086,0.005375399719923735,0.0003633976448327303,0.5519,0.829296875,0.6939718723297119
76,1.6285093625386555,0.09972069660822551,0.4676339228947957,0.7749953269958496,0.005366233177483082,0.0003639136557467282,0.5539,0.8322265625,0.6972036361694336
77,1.597063700358073,0.10103805859883626,0.4831659396489461,0.7729957103729248,0.005325541831552982,0.0003615285677369684,0.5619,0.83359375,0.728945255279541
78,1.5975545247395833,0.101382315158844,0.4921410083770752,0.775809129079183,0.005273753311485052,0.000365351268555969,0.5668,0.83310546875,0.7043576240539551
79,1.588764985402425,0.10121370355288188,0.4870721896489461,0.778134266535441,0.005238212179392576,0.0003631022700574249,0.5712,0.837890625,0.667665958404541
80,1.5883453687032063,0.10119126240412395,0.4903738896052043,0.77783203125,0.005205338355153799,0.00036356624332256615,0.576,0.84013671875,0.707444429397583
81,1.5842512448628743,0.10046870509783427,0.4963495333989461,0.7793898582458496,0.005184270441532135,0.00036333114258013666,0.5784,0.8427734375,0.661362886428833
82,1.5711407661437988,0.10042764743169148,0.4948381582895915,0.7794363498687744,0.00513887545093894,0.00036649484536610544,0.5869,0.83427734375,0.6922163963317871
83,1.5561172167460124,0.10076903303464253,0.4995582103729248,0.782156785329183,0.005089164711534977,0.0003680117370095104,0.5959,0.83515625,0.659235954284668
84,1.558491865793864,0.10152480999628703,0.5019298791885376,0.7812035083770752,0.005081246607005596,0.00036496089887805283,0.596,0.8353515625,0.6949930191040039
85,1.5619872411092122,0.10047775506973267,0.4960472583770752,0.7900623480478922,0.005046674516052008,0.00036477530375123024,0.6044,0.83837890625,0.7096340656280518
86,1.5388855934143066,0.10063862800598145,0.5182291666666666,0.7926897207895914,0.005040929187089205,0.000366468564607203,0.606,0.84375,0.7286877632141113
87,1.5433518091837566,0.10098906358083089,0.5106491645177206,0.797061045964559,0.004976275376975536,0.00036201500915922225,0.6132,0.8435546875,0.6846423149108887
88,1.5345889727274578,0.10195975502332051,0.522158662478129,0.7969679832458496,0.00493840966373682,0.0003657693159766495,0.6187,0.8396484375,0.7078728675842285
89,1.5366050402323406,0.10193065802256267,0.5112537145614624,0.7929222583770752,0.00491623068228364,0.00036549451760947704,0.6224,0.837890625,0.6710207462310791
90,1.5270012219746907,0.10073119401931763,0.5272507270177206,0.7940847873687744,0.004885572474449873,0.00036331996670924127,0.623,0.84541015625,0.6595101356506348
91,1.5269325574239094,0.10146219531695048,0.524600068728129,0.8009905020395914,0.004853831138461828,0.0003671351296361536,0.6266,0.84208984375,0.6871826648712158
92,1.524129867553711,0.10111814737319946,0.5302269458770752,0.796875,0.004807854536920786,0.00036828822339884937,0.6381,0.83955078125,0.6967523097991943
93,1.5203957557678223,0.10147727529207866,0.5234607458114624,0.7923409938812256,0.004772727377712727,0.00036957196425646544,0.6414,0.84072265625,0.6993329524993896
94,1.5098544756571453,0.1012374758720398,0.52880859375,0.8101748625437418,0.004761043936014175,0.00036673815338872373,0.6422,0.84560546875,0.6777744293212891
95,1.4895776112874348,0.1013312041759491,0.5460147062937418,0.8057570457458496,0.004734626039862633,0.0003650431171990931,0.6446,0.85107421875,0.707836389541626
96,1.496503194173177,0.09979855020840962,0.5345284541447958,0.8111979166666666,0.004708049353212118,0.0003670533187687397,0.6492,0.8517578125,0.6753151416778564
97,1.4845356941223145,0.10234997669855754,0.5460611979166666,0.8028738498687744,0.00468937074765563,0.00036393728805705905,0.6483,0.8609375,0.698976993560791
98,1.4851806958516438,0.10139843821525574,0.5410621166229248,0.8071521917978922,0.004640973638743162,0.0003664170508272946,0.6557,0.8599609375,0.6753759384155273
99,1.4795881907145183,0.1017681360244751,0.54638671875,0.8138485749562582,0.004632988944649696,0.00036554859252646565,0.6544,0.86591796875,0.65582275390625
100,1.4775697390238445,0.10297360022862752,0.5523856083552042,0.8171735604604086,0.004595313686877489,0.0003671978774946183,0.6566,0.8671875,0.6886827945709229
101,1.4748096466064453,0.10269465049107869,0.5482701063156128,0.813895066579183,0.004547865595668554,0.0003654019383247942,0.66,0.86865234375,0.6897032260894775
102,1.4714083671569824,0.10097648700078328,0.548828125,0.8229166666666666,0.0045340415090322495,0.00036032634670846164,0.6628,0.871875,0.679168701171875
103,1.454301357269287,0.10065694650014241,0.558407743771871,0.8210100332895914,0.004515485838055611,0.00036396417999640107,0.6674,0.8755859375,0.6693949699401855
104,1.4764596621195476,0.10146862268447876,0.552432099978129,0.8260324001312256,0.0044835228472948074,0.00036507638287730515,0.6707,0.87060546875,0.6860370635986328
105,1.4498384793599446,0.10081106424331665,0.5550595124562582,0.8228003978729248,0.004478189162909985,0.0003590063424780965,0.6664,0.87919921875,0.6971573829650879
106,1.415132999420166,0.10191305478413899,0.5718470811843872,0.8243117332458496,0.0044358414597809315,0.00035894993925467134,0.6764,0.8779296875,0.6936964988708496
107,1.4340381622314453,0.10023292899131775,0.5735212167104086,0.8282877604166666,0.004401605576276779,0.0003627074765972793,0.6796,0.8791015625,0.6522741317749023
108,1.4444111188252766,0.101450781027476,0.5634998083114624,0.8270089626312256,0.004391983151435852,0.0003651011793408543,0.6822,0.87578125,0.6608541011810303
109,1.4271314938863118,0.10095685720443726,0.5702660083770752,0.8331240812937418,0.0043546236120164394,0.0003614969609770924,0.6837,0.88271484375,0.709071159362793
110,1.4389155705769856,0.10210547844568889,0.5609886646270752,0.8358212312062582,0.0043307021260261536,0.0003613659646362066,0.6829,0.88271484375,0.659735918045044
111,1.3964096705118816,0.10165180762608846,0.5810779333114624,0.8275437355041504,0.004315684549510479,0.00036465851007960737,0.685,0.88486328125,0.7071435451507568
112,1.4235671361287434,0.10288459062576294,0.5702194770177206,0.8374488353729248,0.00427264953032136,0.00036398772499524057,0.6874,0.8845703125,0.629913330078125
113,1.4356568654378254,0.10158679882685344,0.5674293041229248,0.8335425853729248,0.004279471468180418,0.00036233814898878336,0.6849,0.88798828125,0.6468222141265869
114,1.4012362162272136,0.10202401876449585,0.5791248083114624,0.8388206958770752,0.004252369049936533,0.00036137746064923704,0.6868,0.8849609375,0.6341049671173096
115,1.405573844909668,0.10279536247253418,0.5732654333114624,0.8465634187062582,0.004236635286360979,0.00036377512151375413,0.6887,0.88701171875,0.676131010055542
116,1.3915255864461262,0.1026340126991272,0.583310087521871,0.8368675708770752,0.004215376917272806,0.000362784048775211,0.6905,0.888671875,0.704744815826416
117,1.4010356267293294,0.10341037313143413,0.58740234375,0.838797410329183,0.004187464248389006,0.0003624132659751922,0.6914,0.893359375,0.700728178024292
118,1.4066073099772136,0.10295738776524861,0.579775849978129,0.8455868562062582,0.004175391048192978,0.00036340014776214957,0.6939,0.89326171875,0.722956657409668
119,1.4123255411783855,0.10216867923736572,0.5793805917104086,0.8384253978729248,0.004150410648435354,0.00036947286571376026,0.6986,0.89208984375,0.6688382625579834
120,1.382670561472575,0.10174425443013509,0.592959443728129,0.8464239438374838,0.004104255698621273,0.00036650121910497546,0.6998,0.894921875,0.6880319118499756
121,1.3762906392415364,0.10289726654688518,0.5955636103947958,0.8432850042978922,0.004099793266505003,0.0003671427257359028,0.6997,0.8970703125,0.7211554050445557
122,1.3880311648050945,0.10439013441403706,0.5920759042104086,0.8475167751312256,0.004083868116140366,0.00036928977351635695,0.7016,0.8962890625,0.7178127765655518
123,1.3724252382914226,0.10440525412559509,0.601864775021871,0.845284620920817,0.004065302200615406,0.0003667371638584882,0.701,0.8974609375,0.6777012348175049
124,1.3396825790405273,0.10273740688959758,0.6044689416885376,0.847726027170817,0.0040380265563726425,0.00036723914672620595,0.7021,0.89814453125,0.6472446918487549
125,1.3670576413472493,0.10286448399225871,0.5911458333333334,0.8463541666666666,0.004034309182316065,0.0003658855857793242,0.7025,0.9001953125,0.6717181205749512
126,1.3668047587076824,0.1041075090567271,0.6021438042322794,0.8494001229604086,0.0040154592134058475,0.0003675621119327843,0.7051,0.9017578125,0.6684949398040771
127,1.3677059809366863,0.10261247555414836,0.6048874457677206,0.8492605686187744,0.004000207409262657,0.0003687109565362334,0.7058,0.90146484375,0.6876206398010254
128,1.3534301122029622,0.10252761840820312,0.604189912478129,0.850516160329183,0.003970961086452007,0.00036708469269797206,0.707,0.90419921875,0.7247097492218018
129,1.367460568745931,0.10408240556716919,0.60595703125,0.8487490812937418,0.0039492202922701836,0.0003697612264659256,0.7119,0.89931640625,0.7144186496734619
130,1.3516335487365723,0.10364704330762227,0.6047712167104086,0.8548641999562582,0.00395987881347537,0.0003659458307083696,0.7081,0.90537109375,0.6953847408294678
131,1.3550019264221191,0.10431632399559021,0.60595703125,0.8545386791229248,0.003918645903468132,0.0003738581435754895,0.7144,0.89765625,0.6758894920349121
132,1.327020247777303,0.10415736834208171,0.6195591688156128,0.8580264250437418,0.003909007180482149,0.0003712571633514017,0.7131,0.90224609375,0.7194697856903076
133,1.3285789489746094,0.10387853781382243,0.6124209562937418,0.8580496311187744,0.0038880109786987305,0.0003702399553731084,0.714,0.90400390625,0.689091682434082
134,1.32942533493042,0.10445714990297954,0.6155598958333334,0.85546875,0.0038767652586102486,0.00037234456976875663,0.7145,0.9033203125,0.6957290172576904
135,1.3299283981323242,0.10618923107783,0.6247675021489462,0.8509347438812256,0.0038458628114312887,0.0003769209433812648,0.7178,0.90380859375,0.7184703350067139
136,1.334886868794759,0.10478830337524414,0.6104910771052042,0.8534923394521078,0.0038433359004557133,0.0003719529486261308,0.7155,0.90458984375,0.7114856243133545
137,1.3223414421081543,0.10464334487915039,0.612490693728129,0.8556780020395914,0.003838131669908762,0.0003768602618947625,0.7187,0.90224609375,0.6921629905700684
138,1.3419596354166667,0.10533113280932109,0.6076776583989462,0.8587239583333334,0.003804874373599887,0.00037418631836771965,0.7209,0.90283203125,0.6809296607971191
139,1.3362963994344075,0.10463406642278035,0.6123977104822794,0.8553524812062582,0.003785984357818961,0.0003738560189958662,0.7216,0.901953125,0.6721673011779785
140,1.3123191197713215,0.1051008403301239,0.618350068728129,0.8647228082021078,0.003775699995458126,0.0003773191128857434,0.7225,0.9021484375,0.6648983955383301
141,1.3062903086344402,0.10393351316452026,0.6230236291885376,0.854561964670817,0.0037642912939190865,0.0003780612605623901,0.7216,0.90361328125,0.6467304229736328
142,1.2953492005666096,0.10459580024083455,0.6214657624562582,0.8560500144958496,0.003736690152436495,0.0003813057846855372,0.7254,0.9017578125,0.720177412033081
143,1.3245952129364014,0.10445326566696167,0.6214657624562582,0.8629324436187744,0.003746968461200595,0.00037916164728812873,0.7228,0.90458984375,0.6715788841247559
144,1.336105505625407,0.1060874064763387,0.614560087521871,0.8558175563812256,0.003710277145728469,0.0003842299338430166,0.7277,0.90205078125,0.67854905128479
145,1.3151806990305583,0.10648602247238159,0.6259998083114624,0.8616769313812256,0.003703337861225009,0.0003814618394244462,0.7267,0.90439453125,0.6824157238006592
146,1.289017677307129,0.10706353187561035,0.629092256228129,0.8601190249125162,0.003695692401379347,0.00038250163197517395,0.7259,0.903515625,0.669529914855957
147,1.2914445400238037,0.10614895820617676,0.6282087167104086,0.861258347829183,0.0036760393995791674,0.000384297629352659,0.7281,0.90439453125,0.6445422172546387
148,1.2936374346415203,0.10759971539179485,0.6252790292104086,0.8606073061625162,0.0036565863993018866,0.00038401689380407333,0.7296,0.90703125,0.6429331302642822
149,1.2946650981903076,0.10729223489761353,0.632021943728129,0.8626302083333334,0.003637064713984728,0.00038620454142801464,0.7305,0.90703125,0.7220830917358398
150,1.2980845769246419,0.10782625277837117,0.6257440646489462,0.8653273582458496,0.0036486575845628977,0.00038265803596004844,0.7283,0.91171875,0.7297961711883545
151,1.2753461201985676,0.10743137200673421,0.6347191333770752,0.8632579644521078,0.003613000502809882,0.00038733743713237345,0.7321,0.909765625,0.7260513305664062
152,1.2828699747721355,0.10773245493570964,0.6351376374562582,0.865420420964559,0.0036033655051141977,0.00038811826379969716,0.7327,0.912109375,0.7217860221862793
153,1.2811888853708904,0.1095457673072815,0.6291620333989462,0.8623976707458496,0.003591076238080859,0.0003904701443389058,0.7328,0.9154296875,0.7035038471221924
154,1.2827189763387044,0.10903427004814148,0.6363002061843872,0.868838389714559,0.003571172710508108,0.0003930152743123472,0.7342,0.91708984375,0.7123374938964844
155,1.272717555363973,0.1094887653986613,0.6302548249562582,0.8690941333770752,0.003576626069843769,0.00039417436346411705,0.7324,0.919921875,0.6933529376983643
156,1.2808727423350017,0.10993875066439311,0.6346726020177206,0.8714192708333334,0.0035546706058084965,0.0003965622454416007,0.737,0.92255859375,0.6890902519226074
157,1.2852483590443928,0.11202938357988994,0.6343470811843872,0.8676524957021078,0.003539868164807558,0.0003936931607313454,0.7353,0.92431640625,0.6732637882232666
158,1.2603699366251628,0.11267836888631184,0.645205537478129,0.8648390769958496,0.0035049922298640013,0.00039384092087857425,0.7374,0.9259765625,0.6676006317138672
159,1.2780500253041585,0.1104951798915863,0.6333240270614624,0.8725353082021078,0.003503509098663926,0.0004020262276753783,0.741,0.92705078125,0.6610345840454102
160,1.2649939060211182,0.11158725619316101,0.6336263020833334,0.8691173394521078,0.003478117985650897,0.0004024120280519128,0.7421,0.928125,0.6739017963409424
161,1.2456165949503581,0.11110743880271912,0.6441127061843872,0.8705821832021078,0.003473648801445961,0.0004031100543215871,0.7395,0.9298828125,0.6458330154418945
162,1.268962303797404,0.11263233423233032,0.6380208333333334,0.8700939019521078,0.0034641334787011147,0.00040732620982453227,0.7421,0.9306640625,0.6917409896850586
163,1.2619538307189941,0.1139948566754659,0.6402064561843872,0.8694661458333334,0.00343030015937984,0.0004094870819244534,0.7455,0.93369140625,0.6656322479248047
164,1.2373929023742676,0.1136273741722107,0.6461123625437418,0.8732096354166666,0.003420078894123435,0.00040977305616252124,0.7453,0.93515625,0.6931161880493164
165,1.2384419441223145,0.11539507905642192,0.6450892686843872,0.8740234375,0.00340895913541317,0.0004115454212296754,0.7456,0.93466796875,0.6930458545684814
166,1.2317737738291423,0.11727803945541382,0.6465308666229248,0.872488816579183,0.003391439327970147,0.0004110114532522857,0.7453,0.9357421875,0.6932270526885986
167,1.2466014226277669,0.11597507198651631,0.6424851020177206,0.8763718605041504,0.0033777491189539433,0.00041437678737565875,0.7479,0.93798828125,0.6959316730499268
168,1.215908368428548,0.11620031793912251,0.6540876229604086,0.8749767144521078,0.003353918669745326,0.00041349147795699537,0.7492,0.94052734375,0.6912426948547363
169,1.2382806936899822,0.11685727039972942,0.6414620478947958,0.8772088686625162,0.0033476275857537985,0.00041814736323431134,0.7498,0.9380859375,0.6888210773468018
170,1.2362770239512126,0.11660021543502808,0.6468098958333334,0.88525390625,0.0033355657942593098,0.0004153878544457257,0.7482,0.94326171875,0.6748085021972656
171,1.2498748302459717,0.11814772089322408,0.6475074291229248,0.8770693937937418,0.0033186243381351233,0.0004176732327323407,0.7496,0.94296875,0.6620006561279297
172,1.2127132415771484,0.1174875795841217,0.6465308666229248,0.8827892144521078,0.0033084647729992867,0.00042233290150761604,0.7497,0.94287109375,0.7295782566070557
173,1.256531556447347,0.12017254034678142,0.6482050021489462,0.8740699291229248,0.0032885901164263487,0.00041904201498255134,0.7508,0.94345703125,0.6930110454559326
174,1.2106040318806965,0.11959170301755269,0.6518322229385376,0.8819289207458496,0.003269318724051118,0.0004246828320901841,0.7532,0.9443359375,0.6696531772613525
175,1.2250497341156006,0.1209327479203542,0.6479724645614624,0.8804873625437418,0.0032602092251181602,0.0004276579711586237,0.7532,0.94404296875,0.6927967071533203
176,1.2104754447937012,0.1219953993956248,0.65771484375,0.879092295964559,0.0032533439807593822,0.0004234760708641261,0.7535,0.9470703125,0.7141215801239014
177,1.1962382793426514,0.12062297264734904,0.6608770291010538,0.8892531394958496,0.0032405818346887827,0.0004258217813912779,0.7526,0.94619140625,0.686880350112915
178,1.2148089408874512,0.11956322193145752,0.6513904333114624,0.893252452214559,0.003218567231670022,0.00042799461516551673,0.7551,0.94609375,0.6442663669586182
179,1.2341368198394775,0.12141432364781697,0.6474609375,0.8882765769958496,0.003207538044080138,0.0004287540796212852,0.7538,0.94677734375,0.6728434562683105
180,1.1797033945719402,0.12153853972752889,0.6601330041885376,0.8910899957021078,0.00318239931948483,0.0004315862606745213,0.7572,0.94755859375,0.6778891086578369
181,1.1932380199432373,0.12436100840568542,0.6601794958114624,0.8840680917104086,0.003166929120197892,0.0004333776014391333,0.7574,0.9484375,0.6979124546051025
182,1.204219659169515,0.1236354907353719,0.659481962521871,0.894461472829183,0.0031408213544636965,0.00043852522503584623,0.7603,0.94736328125,0.6904816627502441
183,1.195725440979004,0.12314382195472717,0.6541573603947958,0.8957170645395914,0.003133944235742092,0.0004345295310486108,0.7592,0.95009765625,0.6667289733886719
184,1.1859238942464192,0.12710332870483398,0.661807099978129,0.891183058420817,0.0031213138718158007,0.00043671479215845466,0.7613,0.95146484375,0.6674113273620605
185,1.1795157591501872,0.12436137596766154,0.6668759187062582,0.89453125,0.0031009207013994455,0.00043411715887486935,0.7608,0.9533203125,0.6466219425201416
186,1.1786051591237385,0.12677576144536337,0.6642252604166666,0.8968098958333334,0.003091100137680769,0.0004344499611761421,0.7611,0.9541015625,0.6694400310516357
187,1.181302547454834,0.12588385740915933,0.6585751374562582,0.9062267144521078,0.003071484388783574,0.00043677882058545947,0.7639,0.95390625,0.6577341556549072
188,1.1791798273722331,0.12654839952786764,0.6628069082895914,0.8992977937062582,0.0030589664820581675,0.0004365809727460146,0.7629,0.95400390625,0.690528154373169
189,1.1714813709259033,0.12633045514424643,0.6644345124562582,0.9043201605478922,0.0030634424183517694,0.0004351551760919392,0.7625,0.955859375,0.6716609001159668
190,1.1690680980682373,0.12670461336771646,0.6668759187062582,0.9046456813812256,0.003033697372302413,0.0004356462450232357,0.7646,0.958203125,0.6526260375976562
191,1.1815063158671062,0.1279670794804891,0.6638532479604086,0.9028785228729248,0.0030151978135108948,0.0004377082223072648,0.7652,0.95703125,0.6647624969482422
192,1.162497838338216,0.1281951665878296,0.6684337457021078,0.904971202214559,0.0029977087397128344,0.0004374876734800637,0.7662,0.95712890625,0.7074258327484131
193,1.1629395484924316,0.1291752258936564,0.67138671875,0.9058547019958496,0.002991118235513568,0.0004356053832452744,0.7658,0.95849609375,0.6651270389556885
194,1.1725393136342366,0.1282199720541636,0.6633184353510538,0.9123186270395914,0.0029801754280924797,0.0004350696981418878,0.7655,0.95771484375,0.6837790012359619
195,1.1882294019063313,0.13097724318504333,0.6637137333552042,0.905691941579183,0.0029521016404032707,0.0004398611781653017,0.768,0.9556640625,0.7299134731292725
196,1.1781632900238037,0.13026238481203714,0.6695498625437418,0.9069708188374838,0.0029366654343903065,0.0004354381817393005,0.7687,0.95634765625,0.692396879196167
197,1.145130713780721,0.13033165534337363,0.669921875,0.9094354311625162,0.0029402319341897964,0.00043354739318601787,0.7658,0.9583984375,0.7198195457458496
198,1.1554292837778728,0.12957670291264853,0.6737816333770752,0.9118768374125162,0.0029451826121658087,0.00043602249934338033,0.7666,0.95947265625,0.7100133895874023
199,1.14649494489034,0.1305541197458903,0.6688058376312256,0.9175037542978922,0.0029104824643582106,0.0004342872998677194,0.7685,0.95966796875,0.7002477645874023
200,1.1443495750427246,0.13085747758547464,0.6671316623687744,0.9119699001312256,0.0028978928457945585,0.0004323891189415008,0.7688,0.959375,0.7030229568481445


==> reports/report_fmnist_rc-s.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=0.8', '--logic=rc-s', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.0004449155239854008,0.1,0.0,2.384185791015625e-07
1,2.3136769930521646,0.3441891670227051,0.11393229166666667,0.054245720307032265,0.009253304451704025,0.0009993339190259576,0.0991,0.0,0.8292605876922607
2,2.298694451649984,0.3347143729527791,0.11897786458333333,0.046409969528516136,0.009114611893892288,0.0011701271869242191,0.1392,0.0212890625,0.6999151706695557
3,2.2745129267374673,0.3241780797640483,0.1404854953289032,0.057756697138150535,0.00897641759365797,0.00118200050201267,0.1725,0.0306640625,0.7096753120422363
4,2.2597697575887046,0.3128206729888916,0.14785621563593546,0.056780134638150535,0.008879945613443851,0.0011224522022530437,0.192,0.03544921875,0.7262382507324219
5,2.2436362902323403,0.3036772608757019,0.16010974844296774,0.062034969528516136,0.008793732151389122,0.0010861428454518318,0.2116,0.04345703125,0.7169137001037598
6,2.2257957458496094,0.2911650538444519,0.17533948024113974,0.07045200963815053,0.008719023317098618,0.0010168248554691672,0.2252,0.05556640625,0.7261073589324951
7,2.2163999875386557,0.2812998692194621,0.1838262677192688,0.08014788230260213,0.008624344132840633,0.0009808230679482222,0.2476,0.07353515625,0.6681134700775146
8,2.197482109069824,0.27096203962961835,0.2055431604385376,0.08505394061406453,0.0085584856569767,0.0009124451316893101,0.2742,0.0962890625,0.6799943447113037
9,2.1861495971679688,0.2597011129061381,0.20744977394739786,0.1019112765789032,0.00848456285893917,0.0008706017979420722,0.3053,0.1279296875,0.6735904216766357
10,2.165116786956787,0.25105835994084674,0.2287946343421936,0.1082589328289032,0.008403576910495758,0.0008360969368368387,0.3294,0.165234375,0.7044291496276855
11,2.1598203976949057,0.23982548713684082,0.24576822916666666,0.1282784640789032,0.00833415612578392,0.0008007976575754583,0.3528,0.19658203125,0.7287123203277588
12,2.148064136505127,0.2307942509651184,0.2595331072807312,0.1522042453289032,0.008263451047241688,0.0007597429794259369,0.378,0.2408203125,0.7159924507141113
13,2.138483206431071,0.22260618209838867,0.2765997052192688,0.16413225730260214,0.008192887529730797,0.0007313378737308085,0.3963,0.27939453125,0.71486496925354
14,2.123349189758301,0.2142544388771057,0.2841796875,0.18124534686406454,0.008111904375255108,0.0007192021585069597,0.4085,0.315625,0.7200469970703125
15,2.1069254875183105,0.20788476864496866,0.2962007125218709,0.20498512188593546,0.008065611124038696,0.0006912954268045723,0.4184,0.35439453125,0.6700301170349121
16,2.0938544273376465,0.20375259717305502,0.3163132468859355,0.22670201460520426,0.007989458739757538,0.0006793870124965906,0.4284,0.39755859375,0.6802053451538086
17,2.0804219245910645,0.19708667198816934,0.3161737322807312,0.2380254864692688,0.007933477871119976,0.000652116141282022,0.4411,0.42197265625,0.6688315868377686
18,2.0748465855916343,0.1903365651766459,0.3250557978947957,0.2581845323244731,0.007845688611268997,0.0006504345801658928,0.4519,0.44873046875,0.6915922164916992
19,2.0577735900878906,0.186477263768514,0.3326590458552043,0.2852957646052043,0.0077985371463000774,0.0006296711508184671,0.4524,0.4783203125,0.7211546897888184
20,2.055762449900309,0.18056905269622803,0.3335891167322795,0.3001069625218709,0.007735449820756912,0.0006179651245474815,0.4563,0.4962890625,0.7169013023376465
21,2.034926732381185,0.17853885889053345,0.34716796875,0.3168712854385376,0.007693997584283352,0.0006068420480005443,0.4603,0.53134765625,0.7000362873077393
22,2.028590679168701,0.17270912726720175,0.3507486979166667,0.3424479166666667,0.007637223694473505,0.000606729940045625,0.4638,0.55009765625,0.6805667877197266
23,2.0144389470418296,0.1720831791559855,0.3567243417104085,0.3667224645614624,0.007563890423625708,0.000608729082159698,0.4697,0.56953125,0.7008740901947021
24,2.0121615727742515,0.169321080048879,0.3576311270395915,0.3777901728947957,0.007508276030421257,0.0006029452779330313,0.4701,0.58671875,0.6929073333740234
25,1.998738447825114,0.1662389039993286,0.3640020291010539,0.4048781792322795,0.0074736797250807285,0.0005905792349949479,0.4733,0.60185546875,0.7150592803955078
26,1.99518616994222,0.16251994172732034,0.3690708875656128,0.4152715603510539,0.007409142795950174,0.0005935020162723958,0.4785,0.614453125,0.7344024181365967
27,1.9800076484680176,0.16168654958407083,0.3763253291447957,0.4238513708114624,0.007346374448388815,0.0005920822150073946,0.4803,0.625390625,0.7033722400665283
28,1.9752128918965657,0.1584741473197937,0.3790457646052043,0.4417782624562581,0.007301643956452608,0.0005898062372580171,0.4793,0.6330078125,0.7177937030792236
29,1.9639269510904949,0.1575266718864441,0.3743024667104085,0.4650762478510539,0.0072670490480959415,0.0005844953120686114,0.4783,0.64580078125,0.7490196228027344
30,1.9481433232625325,0.1569413741429647,0.3856491645177205,0.4688895146052043,0.007220933213829994,0.0005809636786580086,0.4806,0.6564453125,0.7325630187988281
31,1.9405323664347331,0.15654941399892172,0.3860444625218709,0.4808407624562581,0.007156125269830227,0.0005884995916858315,0.4843,0.65771484375,0.6742978096008301
32,1.9301344553629558,0.15514778097470602,0.3893229166666667,0.4949311812718709,0.007117964792996645,0.000587980670388788,0.486,0.6640625,0.6663496494293213
33,1.928306261698405,0.1534298857053121,0.3876720666885376,0.5039294958114624,0.007073845714330673,0.0005858495715074241,0.4865,0.6671875,0.6873021125793457
34,1.9158539772033691,0.1529405415058136,0.3879743417104085,0.521182099978129,0.007013445720076561,0.0005936230882070959,0.4885,0.6796875,0.6600477695465088
35,1.9056248664855957,0.1537380814552307,0.3966703812281291,0.5169735749562582,0.006960866507142782,0.000596820842474699,0.4901,0.6765625,0.6647474765777588
36,1.884853680928548,0.15229012568791708,0.4055292208989461,0.53515625,0.006888512056320906,0.0006068142829462886,0.4921,0.6837890625,0.6645865440368652
37,1.8883137702941895,0.15323519706726074,0.3997395833333333,0.5365048249562582,0.006854207254946232,0.0006076113786548376,0.4919,0.6921875,0.6975040435791016
38,1.8783968289693196,0.1532595455646515,0.4017391999562581,0.5647089083989462,0.006821943446993828,0.0006079051527194679,0.4929,0.69599609375,0.742631196975708
39,1.8718180656433105,0.1539106567700704,0.4025297562281291,0.5709635416666666,0.006755185313522816,0.0006143473437987268,0.4945,0.6998046875,0.7322094440460205
40,1.8629444440205891,0.15331499775250754,0.4083891312281291,0.56494140625,0.0067361569963395596,0.0006153448484838009,0.4941,0.70693359375,0.6764459609985352
41,1.8447335561116536,0.15384124716122946,0.4112490812937419,0.5843331416447958,0.006679762154817581,0.0006216305773705244,0.4973,0.7072265625,0.7205607891082764
42,1.8528083165486653,0.15364199876785278,0.4122488896052043,0.5936802625656128,0.006615237798541784,0.0006292199832387269,0.4996,0.7052734375,0.7048897743225098
43,1.835528055826823,0.1558627982934316,0.4188755750656128,0.5984700520833334,0.006583294365555048,0.0006276142667047679,0.4989,0.714453125,0.7034187316894531
44,1.8281545639038086,0.15533427397410074,0.4195963541666667,0.5950055917104086,0.006562849041074514,0.0006289073498919606,0.4986,0.71591796875,0.6959877014160156
45,1.823666254679362,0.15524024764696756,0.4197823603947957,0.6102120478947958,0.006522532552480698,0.0006275453488342464,0.4991,0.71826171875,0.7308247089385986
46,1.8150962193806965,0.15483951568603516,0.4211309353510539,0.6133044958114624,0.006480285432189703,0.0006358986720442772,0.5001,0.72412109375,0.7047276496887207
47,1.8033650716145833,0.15618163347244263,0.4214332103729248,0.6221400499343872,0.006435513962060213,0.0006373855867423117,0.502,0.7263671875,0.7047843933105469
48,1.7944308916727703,0.15442108114560446,0.4264787832895915,0.6329287687937418,0.006408481393009424,0.000640246958937496,0.5006,0.72763671875,0.7310154438018799
49,1.7967443466186523,0.1570313572883606,0.4296410083770752,0.6275809208552042,0.006350821349769831,0.0006467292550951242,0.5025,0.72568359375,0.7355268001556396
50,1.775727113087972,0.1589546501636505,0.4358259042104085,0.6351841688156128,0.006280913949012756,0.0006555371219292283,0.5056,0.72470703125,0.7278189659118652
51,1.782269795735677,0.15951266884803772,0.4297805229822795,0.6375325520833334,0.006236070301383734,0.0006662608357146382,0.5072,0.72822265625,0.7141613960266113
52,1.7793277104695637,0.16125699877738953,0.4259672562281291,0.6356956958770752,0.006221165880560875,0.0006657706690020859,0.5098,0.72841796875,0.7181437015533447
53,1.7472159067789714,0.16011318564414978,0.44677734375,0.6415783166885376,0.006180319935083389,0.0006643431261181831,0.5095,0.72880859375,0.7215735912322998
54,1.756468931833903,0.16008882721265158,0.4369419813156128,0.6473912000656128,0.006146713625639677,0.0006693984614685178,0.5105,0.72919921875,0.7064177989959717
55,1.7604912122090657,0.16230565309524536,0.4388718207677205,0.6518787145614624,0.006097934674471617,0.0006712407921440899,0.5113,0.7310546875,0.8059751987457275
56,1.7386142412821453,0.1619072457154592,0.44091796875,0.6426711479822794,0.006047550588846207,0.0006799726979807019,0.5149,0.730078125,0.7172527313232422
57,1.7323366800944011,0.1649091144402822,0.4512183666229248,0.6558314561843872,0.006010808050632477,0.0006804649019613862,0.5178,0.734375,0.7124817371368408
58,1.7111310958862305,0.1657197674115499,0.4530087312062581,0.6610165437062582,0.005977156572043896,0.0006855592364445329,0.5187,0.73466796875,0.6856818199157715
59,1.719901402791341,0.16507031520207724,0.4577520291010539,0.6612723271052042,0.005941520445048809,0.0006911678938195109,0.5218,0.72900390625,0.7052621841430664
60,1.7155081431070964,0.1650087833404541,0.4525436957677205,0.6643880208333334,0.005906140897423029,0.0006949761300347745,0.5234,0.73564453125,0.6946649551391602
61,1.694993495941162,0.16625329852104187,0.4690987666447957,0.6579706271489462,0.00585867278277874,0.0006965235807001591,0.5289,0.73505859375,0.6920864582061768
62,1.6937839190165203,0.16803779204686484,0.4684244791666667,0.6639229853947958,0.005803056061267853,0.0007091706502251327,0.5342,0.73134765625,0.7274482250213623
63,1.7022116978963215,0.16761267185211182,0.4638439416885376,0.6692243417104086,0.005803232081234455,0.0007008661632426083,0.5339,0.73544921875,0.7336695194244385
64,1.6797587076822917,0.1680889129638672,0.4636579354604085,0.67138671875,0.005755420308560133,0.0007057919283397496,0.5426,0.7310546875,0.7039425373077393
65,1.6760190327962239,0.17145490646362305,0.4796084562937419,0.6735723813374838,0.005712256766855717,0.0007161915418691933,0.5459,0.7345703125,0.6763217449188232
66,1.6561190287272136,0.17218569914499918,0.4790736436843872,0.676455577214559,0.0056823864579200745,0.0007206617156043649,0.5496,0.73310546875,0.7097523212432861
67,1.6588390668233235,0.1705394983291626,0.4786318937937419,0.6668759187062582,0.0056525710970163345,0.0007256999961100519,0.5544,0.73046875,0.6809613704681396
68,1.6545850435892742,0.17395544052124023,0.4817243417104085,0.6668759187062582,0.005578513722866774,0.0007374812266789377,0.5585,0.7419921875,0.7062718868255615
69,1.654317061106364,0.17585140466690063,0.4790503978729248,0.6814778645833334,0.005593370646238327,0.0007311959052458405,0.5593,0.74423828125,0.6755025386810303
70,1.6459426879882812,0.17690666516621908,0.4939546187718709,0.6839425563812256,0.0055659133940935135,0.0007312318193726242,0.5659,0.74443359375,0.674370288848877
71,1.6232576370239258,0.17730450630187988,0.4991629521052043,0.679617722829183,0.0054918392561376095,0.0007497204351238906,0.5744,0.74658203125,0.6605086326599121
72,1.634114424387614,0.17960617939631143,0.4947219292322795,0.6913132667541504,0.005452977027744055,0.0007599571836180985,0.5797,0.74794921875,0.6928935050964355
73,1.6300150553385417,0.18150031566619873,0.5005580186843872,0.6781761646270752,0.00544340256601572,0.0007602217374369502,0.5796,0.75234375,0.6764853000640869
74,1.6160197257995605,0.1815620263417562,0.5092308521270752,0.692313035329183,0.00541743915528059,0.0007612560293637216,0.5875,0.756640625,0.6750142574310303
75,1.5939068794250488,0.18256584803263345,0.51416015625,0.6929175853729248,0.005347440019249916,0.0007748108473606408,0.593,0.75869140625,0.7162401676177979
76,1.6222645441691081,0.18089807033538818,0.4969075520833333,0.688895066579183,0.005343749653548002,0.0007741828449070454,0.5917,0.76240234375,0.6917221546173096
77,1.594435214996338,0.18448948860168457,0.5152297417322794,0.700265089670817,0.005305587779730558,0.0007749689975753427,0.5983,0.76630859375,0.7025935649871826
78,1.5919442176818848,0.18657473723093668,0.52490234375,0.6942894458770752,0.005257787648588419,0.0007899508345872164,0.6062,0.7666015625,0.7007570266723633
79,1.5848220189412434,0.1852849324544271,0.5148576895395914,0.7049618562062582,0.0052207959815859795,0.00079246616223827,0.61,0.77392578125,0.7226316928863525
80,1.5824918746948242,0.18692423899968466,0.5185081958770752,0.7042643229166666,0.005189776886254549,0.0007982866372913122,0.6138,0.77353515625,0.7223677635192871
81,1.579650084177653,0.18707334995269775,0.524600068728129,0.7030320167541504,0.005170100834220648,0.0007991655147634447,0.6195,0.77939453125,0.6579174995422363
82,1.5657583872477214,0.18913320700327554,0.5275065104166666,0.7131231625874838,0.005119250621646643,0.0008114106021821499,0.6257,0.77412109375,0.6717209815979004
83,1.5523262023925781,0.19036851326624551,0.5259486436843872,0.7096121311187744,0.005072849337011576,0.0008211077656596899,0.633,0.77509765625,0.6859331130981445
84,1.55242125193278,0.1920944650967916,0.5336449146270752,0.715262254079183,0.005069820210337639,0.0008155214018188417,0.6317,0.78671875,0.6620001792907715
85,1.5562001864115398,0.19136126836140951,0.5275762478510538,0.7123093605041504,0.005030101630836725,0.0008215777925215662,0.6382,0.78330078125,0.6954345703125
86,1.5333593686421711,0.1933390498161316,0.5492001374562582,0.7244699001312256,0.005025563295930624,0.000826131203211844,0.6405,0.787890625,0.6707243919372559
87,1.5397769610087078,0.1938190460205078,0.5381789604822794,0.730538527170817,0.004958720412105322,0.0008312928257510066,0.6454,0.79091796875,0.6727087497711182
88,1.5321051279703777,0.19655030965805054,0.543759306271871,0.7267950375874838,0.004923047497868538,0.0008420354570262134,0.6481,0.790234375,0.6896767616271973
89,1.530388355255127,0.19824324051539102,0.5436895291010538,0.7229817708333334,0.0049013374373316765,0.0008426668937318027,0.6516,0.7896484375,0.6998822689056396
90,1.5241106351216633,0.19764540592829385,0.554873506228129,0.727725108464559,0.0048720696941018105,0.0008441940299235284,0.6508,0.7982421875,0.670457124710083
91,1.5226612091064453,0.19794327020645142,0.5563151041666666,0.7260509332021078,0.0048425523564219475,0.0008531291969120502,0.6539,0.8021484375,0.7445030212402344
92,1.5217234293619792,0.1994981567064921,0.5592912832895914,0.7303524812062582,0.004789839964359999,0.000863832829054445,0.6615,0.79755859375,0.6669886112213135
93,1.5162463188171387,0.2003067135810852,0.5529436270395914,0.7310733000437418,0.004752404987812042,0.0008721543126739562,0.6645,0.79775390625,0.679934024810791
94,1.5063080787658691,0.20300050576527914,0.552060087521871,0.7404436270395914,0.004739332478493452,0.0008657771977595985,0.6659,0.8046875,0.6770126819610596
95,1.4856855074564617,0.2029359738032023,0.5747535228729248,0.7370954354604086,0.004719359800219536,0.0008685850771144032,0.6658,0.809375,0.697688102722168
96,1.4934436480204265,0.20200514793395996,0.56591796875,0.7441173394521078,0.004692095331847668,0.0008736133459024131,0.6705,0.810546875,0.7099871635437012
97,1.4789791107177734,0.20578829447428384,0.576357881228129,0.7441173394521078,0.004677122458815575,0.000869087758474052,0.6707,0.8216796875,0.7046482563018799
98,1.481385072072347,0.20605731010437012,0.5639880895614624,0.7511858145395914,0.0046192072331905365,0.0008852643659338355,0.6777,0.81796875,0.6723034381866455
99,1.4773424466451008,0.2073464790980021,0.5673595666885376,0.752743641535441,0.00461210310459137,0.0008834388572722673,0.6759,0.81865234375,0.6782236099243164
100,1.47374693552653,0.20991226037343344,0.57568359375,0.756277879079183,0.0045740981586277485,0.000890657480340451,0.6771,0.823046875,0.7294652462005615
101,1.471410592397054,0.2104064424832662,0.5710798104604086,0.7546037832895914,0.00452774204313755,0.0008969606133177876,0.6802,0.8228515625,0.6662652492523193
102,1.4665795962015789,0.21026972929636636,0.5785900354385376,0.7581845124562582,0.0045152935199439526,0.0008907824521884322,0.682,0.82646484375,0.6479809284210205
103,1.4504756927490234,0.21079492568969727,0.5854957103729248,0.763602097829183,0.00449800631031394,0.0008947689784690738,0.6851,0.8296875,0.6500840187072754
104,1.4723501205444336,0.21163024504979452,0.574404756228129,0.7666480541229248,0.004465044941753149,0.0009019155404530466,0.6871,0.8232421875,0.6544883251190186
105,1.4458802541097004,0.21023547649383545,0.5775669813156128,0.7644158999125162,0.00446282560005784,0.000893397955223918,0.6848,0.8375,0.6635434627532959
106,1.4131601651509602,0.21357882022857666,0.5919131437937418,0.7632300853729248,0.004419270437210798,0.0008976694662123919,0.6892,0.8337890625,0.6781907081604004
107,1.4317859013875325,0.21324352423350015,0.5949358145395914,0.7686941623687744,0.004383348859846592,0.0009082633769139647,0.6938,0.82998046875,0.6662571430206299
108,1.4415802955627441,0.2140028476715088,0.5778459707895914,0.764718214670817,0.004372552968561649,0.0009108170052058995,0.6955,0.82919921875,0.6859872341156006
109,1.4257157643636067,0.21525820096333823,0.5951915979385376,0.7733445167541504,0.004338781349360943,0.0009118897141888738,0.6978,0.8345703125,0.6848762035369873
110,1.4355843861897786,0.21617678801218668,0.582333525021871,0.778994639714559,0.004313499201089144,0.0009149102843366563,0.6972,0.8384765625,0.689537763595581
111,1.3947787284851074,0.21736079454421997,0.5984700520833334,0.774111827214559,0.004295241087675095,0.0009226242545992136,0.6993,0.83974609375,0.6872503757476807
112,1.421721617380778,0.21812206506729126,0.5915876229604086,0.7796456813812256,0.004248697776347399,0.0009277989156544209,0.7008,0.8369140625,0.6827442646026611
113,1.4338021278381348,0.21925862630208334,0.5879603624343872,0.783203125,0.004260275047272444,0.0009246125700883567,0.7001,0.84326171875,0.6511726379394531
114,1.4010206858317058,0.21954419215520224,0.6023763020833334,0.7815290292104086,0.0042321751825511456,0.0009250197908841074,0.7005,0.83857421875,0.6822242736816406
115,1.4053559303283691,0.22186996539433798,0.5945638020833334,0.7856910228729248,0.004212761297821999,0.0009309279266744852,0.7029,0.8412109375,0.6557278633117676
116,1.3909279505411785,0.22279022137324014,0.6070033311843872,0.7851329644521078,0.004194674547761679,0.0009286483400501311,0.7045,0.8458984375,0.709489107131958
117,1.3985451062520344,0.22487026453018188,0.6064453125,0.7761579354604086,0.004163221921771765,0.000937570643145591,0.706,0.850390625,0.7216072082519531
118,1.4055644671122234,0.2241706649462382,0.5970982313156128,0.7873884042104086,0.004150201100856066,0.0009371077176183462,0.7072,0.8525390625,0.7341032028198242
119,1.4077118237813313,0.22450464963912964,0.6072126229604086,0.7882486979166666,0.004122449550777674,0.0009490196825936437,0.713,0.85537109375,0.6805624961853027
120,1.3800708452860515,0.22536150614420572,0.6143275499343872,0.789620558420817,0.0040751369670033455,0.0009512030519545078,0.7146,0.85419921875,0.6903858184814453
121,1.3756810824076335,0.22674302260080972,0.6105143229166666,0.791573683420817,0.004074488300830126,0.0009509329684078693,0.7131,0.8615234375,0.6987297534942627
122,1.3865402539571126,0.22877599795659384,0.613467256228129,0.7922479311625162,0.004054730758070946,0.0009593827999196947,0.7128,0.8650390625,0.6947770118713379
123,1.3688050905863445,0.23017263412475586,0.621279756228129,0.7927130063374838,0.004037641454488039,0.0009564465144649148,0.7122,0.866796875,0.7376036643981934
124,1.338814417521159,0.22991164525349936,0.6211402416229248,0.801943858464559,0.004010009113699198,0.000958628545049578,0.717,0.86318359375,0.684351921081543
125,1.3634624481201172,0.2321216662724813,0.6110490957895914,0.8001534938812256,0.004002198576927185,0.0009591825073584914,0.7147,0.8671875,0.7134110927581787
126,1.3651417096455891,0.23206738630930582,0.6163272062937418,0.7968982855478922,0.003982852213084698,0.0009638296905905008,0.7164,0.86884765625,0.7144558429718018
127,1.3651520411173503,0.23173518975575766,0.6245582103729248,0.803524891535441,0.003968197386711836,0.0009652128792367876,0.717,0.8712890625,0.6772844791412354
128,1.34908660252889,0.23279098669687906,0.6220935583114624,0.8029669125874838,0.003937767818570137,0.0009705429547466338,0.7191,0.87255859375,0.7190048694610596
129,1.3640507062276204,0.23459919293721518,0.6199079354604086,0.7930850187937418,0.003911369014531374,0.000976245675701648,0.7225,0.86904296875,0.7047843933105469
130,1.3502780596415203,0.2343260645866394,0.6215587854385376,0.806640625,0.00392561312764883,0.0009693129104562104,0.7194,0.87548828125,0.7384185791015625
131,1.3505066235860188,0.2366650104522705,0.622372587521871,0.8093145688374838,0.003884577425196767,0.000983815873041749,0.7253,0.8697265625,0.7106461524963379
132,1.3245418866475422,0.23696247736612955,0.6276041666666666,0.8138253688812256,0.00386597472243011,0.000986075378023088,0.7247,0.8724609375,0.7274782657623291
133,1.3240451018015544,0.23785066604614258,0.6292550166447958,0.8080589771270752,0.003843562211841345,0.0009841765277087688,0.7253,0.874609375,0.7141952514648438
134,1.3260033130645752,0.23871437708536783,0.635928193728129,0.8124767144521078,0.0038397691678255796,0.0009861038997769356,0.7254,0.8734375,0.6961836814880371
135,1.32315198580424,0.2400155266125997,0.6377650499343872,0.8105235894521078,0.003800702281296253,0.0009982697665691376,0.73,0.873828125,0.7241091728210449
136,1.328402042388916,0.24065611759821573,0.6298595666885376,0.8056640625,0.0038079970981925726,0.0009857957484200597,0.7269,0.874609375,0.7367720603942871
137,1.3196477095286052,0.23986450831095377,0.6283947229385376,0.8088030020395914,0.003801127430051565,0.000995590933598578,0.73,0.87216796875,0.6990318298339844
138,1.3355334599812825,0.24143477280934653,0.6233259042104086,0.8114304542541504,0.003764580935239792,0.000997294788248837,0.7315,0.87529296875,0.712435245513916
139,1.3307877381642659,0.2418636679649353,0.6294177770614624,0.8079427083333334,0.003752293763682246,0.000992673565633595,0.7317,0.873828125,0.7142188549041748
140,1.30763840675354,0.2430956761042277,0.6293712854385376,0.8157552083333334,0.0037394771352410316,0.0010003629140555859,0.7322,0.8728515625,0.675246000289917
141,1.303067922592163,0.24094792207082114,0.6382998625437418,0.8078729311625162,0.003725233254954219,0.0010018787579610944,0.7329,0.875,0.7307624816894531
142,1.2904260953267415,0.2422002156575521,0.6372535228729248,0.813895066579183,0.0036952258087694645,0.0010103739332407713,0.7359,0.87275390625,0.7361524105072021
143,1.3168830076853435,0.2437869906425476,0.6317196687062582,0.8200334707895914,0.003705106908455491,0.001007602782920003,0.7338,0.8763671875,0.7058024406433105
144,1.3303073247273762,0.24522389968236288,0.625302275021871,0.8101748625437418,0.0036647762171924114,0.0010154746705666184,0.7394,0.87509765625,0.7312302589416504
145,1.3103832403818767,0.24512199560801187,0.6353236436843872,0.8166852792104086,0.003662918461486697,0.0010131276212632656,0.7387,0.87724609375,0.7181079387664795
146,1.2868401209513347,0.24700663487116495,0.6415085395177206,0.8140113353729248,0.0036542785819619894,0.0010144206462427974,0.7392,0.87490234375,0.7192366123199463
147,1.288002332051595,0.24601860841115317,0.637393037478129,0.8185221354166666,0.003632450709119439,0.0010204620193690062,0.7395,0.87890625,0.7057271003723145
148,1.2901516755421956,0.24817446867624918,0.6406947374343872,0.815615733464559,0.0036166540812700987,0.001017774106003344,0.7403,0.876953125,0.6991147994995117
149,1.290255864461263,0.24824472268422446,0.6444382270177206,0.8168480396270752,0.0035924625117331743,0.0010270363418385386,0.7426,0.87607421875,0.704925537109375
150,1.2936683495839436,0.24993222951889038,0.6409737666447958,0.8246837457021078,0.00360928219743073,0.001017115544527769,0.7395,0.880078125,0.6915504932403564
151,1.2731075286865234,0.249769926071167,0.6509486436843872,0.8168015480041504,0.003573499619960785,0.0010266785975545645,0.7429,0.87763671875,0.7232937812805176
152,1.277706464131673,0.24962687492370605,0.6458798249562582,0.8160807291666666,0.0035644129384309053,0.0010271284263581038,0.7431,0.87900390625,0.7473275661468506
153,1.2770910263061523,0.2525948683420817,0.6403459707895914,0.8179640769958496,0.0035535090137273073,0.0010317889973521233,0.7441,0.8806640625,0.726203441619873
154,1.2799404462178547,0.25294917821884155,0.6435779333114624,0.8170340061187744,0.0035375282168388367,0.0010365569032728672,0.7455,0.878515625,0.6944575309753418
155,1.2672155698140461,0.253714124361674,0.6489025354385376,0.8211495876312256,0.003541507525369525,0.0010419714963063598,0.7449,0.88203125,0.720585823059082
156,1.2772198518117268,0.25348055362701416,0.64306640625,0.8224748770395914,0.0035264925099909306,0.0010402604239061475,0.7468,0.88017578125,0.7060554027557373
157,1.282110055287679,0.2545340855916341,0.64697265625,0.8151971499125162,0.003514413721859455,0.0010359510779380798,0.7465,0.88203125,0.6974697113037109
158,1.256569544474284,0.25535879532496136,0.6583426396052042,0.8141043186187744,0.00348220975138247,0.0010392398107796907,0.7473,0.88330078125,0.7376577854156494
159,1.2757885456085205,0.25547361373901367,0.6450892686843872,0.826171875,0.003480583429336548,0.0010483363876119256,0.7502,0.88056640625,0.7213737964630127
160,1.2627898852030437,0.2558030883471171,0.6422526041666666,0.8180803457895914,0.0034599078353494406,0.0010486835381016135,0.7498,0.8806640625,0.7046658992767334
161,1.2425256570180256,0.25541577736536664,0.6517159541447958,0.8205450375874838,0.003459973493590951,0.0010494430316612124,0.7484,0.883984375,0.7013487815856934
162,1.2704680760701497,0.2567047079404195,0.6489955186843872,0.8168015480041504,0.003451826749369502,0.001056710840202868,0.7498,0.88251953125,0.7109882831573486
163,1.259212811787923,0.2577114899953206,0.647646943728129,0.8227074146270752,0.003419457469135523,0.0010610893368721008,0.7523,0.88193359375,0.6915409564971924
164,1.2362249692281086,0.2583879828453064,0.6580636103947958,0.8216610749562582,0.0034147673286497593,0.0010615297360345721,0.7528,0.882421875,0.6982555389404297
165,1.2408559322357178,0.2598647673924764,0.6587378978729248,0.8257765769958496,0.0034081439953297377,0.0010652816854417324,0.7536,0.88427734375,0.6976377964019775
166,1.2332886060078938,0.26042739550272626,0.6541573603947958,0.8128720124562582,0.0033903217408806086,0.0010641703847795725,0.7529,0.883984375,0.7062783241271973
167,1.2493157386779785,0.26138317584991455,0.6526227792104086,0.819266160329183,0.0033808813896030188,0.0010664693545550108,0.7536,0.883203125,0.6942651271820068
168,1.2200462818145752,0.2615676522254944,0.6660621166229248,0.820010264714559,0.0033601659815758467,0.0010700150160118937,0.7552,0.88642578125,0.7184557914733887
169,1.2394566535949707,0.2631003260612488,0.6533435583114624,0.8200799624125162,0.0033600302413105965,0.0010725188767537475,0.7559,0.88701171875,0.6420347690582275
170,1.238195578257243,0.26263427734375,0.6584589083989462,0.8242652416229248,0.003351004794239998,0.0010730632347986102,0.7544,0.89384765625,0.6761856079101562
171,1.250546137491862,0.26438172658284503,0.6575055917104086,0.8232421875,0.003333720611408353,0.0010766872437670827,0.756,0.8951171875,0.7026901245117188
172,1.2178979714711506,0.2637981176376343,0.656924287478129,0.8349144458770752,0.0033283212687820196,0.0010821947362273932,0.7555,0.8955078125,0.726327657699585
173,1.2594954172770183,0.26574210325876874,0.6572033166885376,0.824637254079183,0.003313485998660326,0.0010777965653687716,0.756,0.8947265625,0.7328348159790039
174,1.2158443133036296,0.26475954055786133,0.6552501916885376,0.8275204499562582,0.0032935801427811384,0.0010889911791309714,0.7571,0.89140625,0.7068276405334473
175,1.2301315466562908,0.2666523257891337,0.6507858832677206,0.8250790437062582,0.0032922702375799417,0.0010907993419095874,0.7578,0.89501953125,0.6733865737915039
176,1.2154104709625244,0.2677299578984578,0.6644345124562582,0.8235677083333334,0.003288467414677143,0.0010854501742869616,0.7574,0.899609375,0.6833510398864746
177,1.203140099843343,0.2668952941894531,0.6678292751312256,0.8315662542978922,0.0032764682546257973,0.0010926270624622703,0.7585,0.90009765625,0.7241928577423096
178,1.22379732131958,0.2673527201016744,0.655575712521871,0.8392159938812256,0.003257682314142585,0.001094892853870988,0.7602,0.90166015625,0.7191891670227051
179,1.2413116296132405,0.26918067534764606,0.654296875,0.8305431207021078,0.00324824545532465,0.0010990500450134277,0.7588,0.90048828125,0.6615958213806152
180,1.1893465518951416,0.27026418844858807,0.6677130063374838,0.83740234375,0.003223860403522849,0.001106983982026577,0.7611,0.8998046875,0.6659641265869141
181,1.204220136006673,0.27114518483479816,0.6675967375437418,0.8265206813812256,0.0032134922221302986,0.0011072956258431077,0.7613,0.90537109375,0.707101583480835
182,1.2138564586639404,0.27330517768859863,0.6656668583552042,0.8364024957021078,0.00319088576361537,0.001116404659114778,0.7634,0.90009765625,0.701263427734375
183,1.205207109451294,0.27265409628550213,0.6579473416010538,0.8412156105041504,0.003185560228303075,0.001110035926103592,0.7631,0.90732421875,0.7443740367889404
184,1.196943998336792,0.2739264965057373,0.664248506228129,0.8363792896270752,0.003177486127242446,0.0011146015021950006,0.7634,0.9099609375,0.71250319480896
185,1.1942181587219238,0.27299461762110394,0.6691080729166666,0.8387742042541504,0.0031589632853865623,0.001115796621888876,0.7637,0.90986328125,0.6999855041503906
186,1.1936543782552083,0.27426284551620483,0.6660621166229248,0.8412621021270752,0.003158360254019499,0.0011158782290294766,0.7637,0.91220703125,0.7503957748413086
187,1.1959081490834553,0.2764340043067932,0.6664806604385376,0.8515625,0.0031405214685946703,0.0011207854840904474,0.7659,0.9140625,0.731271505355835
188,1.1940728823343914,0.27786614497502643,0.6676897207895914,0.8490281105041504,0.0031295721419155598,0.0011250008828938007,0.764,0.916015625,0.6969289779663086
189,1.1871489683787029,0.277843177318573,0.6645972728729248,0.8517019748687744,0.003141289111226797,0.0011205208720639348,0.7637,0.91845703125,0.7036874294281006
190,1.18479323387146,0.27748072147369385,0.6712472438812256,0.8531436125437418,0.0031125075183808804,0.0011294700670987368,0.7659,0.9248046875,0.683673620223999
191,1.2007142702738445,0.27843769391377765,0.6675269603729248,0.8495163917541504,0.0031012038234621286,0.0011341879144310951,0.767,0.925390625,0.6947548389434814
192,1.1821829477945964,0.27914198239644367,0.669852097829183,0.8523065249125162,0.003085306379944086,0.001138843595981598,0.767,0.92685546875,0.7106356620788574
193,1.1812342007954915,0.28005413214365643,0.669735829035441,0.8499581813812256,0.00308521487750113,0.0011352000292390585,0.7656,0.929296875,0.6919305324554443
194,1.1915075778961182,0.2809468110402425,0.6642949978510538,0.8585611979166666,0.0030766362324357033,0.001133000128902495,0.7656,0.92900390625,0.706566333770752
195,1.2091279824574788,0.28360239664713544,0.6674571832021078,0.8575846354166666,0.003053428139537573,0.0011454407358542085,0.7689,0.92890625,0.7234451770782471
196,1.196611722310384,0.28247930606206256,0.667666514714559,0.853515625,0.003043949604034424,0.0011414920445531607,0.7692,0.93154296875,0.7226896286010742
197,1.1689222653706868,0.2827795346577962,0.6702938874562582,0.8690243562062582,0.003051312640309334,0.00114069739356637,0.7666,0.93466796875,0.7467224597930908
198,1.1785442034403484,0.2835141619046529,0.672921339670817,0.8656761646270752,0.0030599224846810102,0.001141648506745696,0.7661,0.935546875,0.7314605712890625
199,1.1701263586680095,0.2848263581593831,0.6679454644521078,0.867606004079183,0.0030265552923083305,0.0011477386578917503,0.7706,0.936328125,0.714669942855835
200,1.1709826787312825,0.28610912958780926,0.6694568792978922,0.8622117042541504,0.0030177244916558266,0.0011482770787552,0.77,0.93701171875,0.7038090229034424


==> reports/report_fmnist_rc.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=0.8', '--logic=rc', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.0005109009798616171,0.1,0.0,2.384185791015625e-07
1,2.313754399617513,0.37312177817026776,0.11328125,0.054408480723698936,0.009253422729671001,0.0011171007063239813,0.0991,0.0,0.7686781883239746
2,2.2988405227661133,0.3634062210718791,0.11865234375,0.045875186721483864,0.009115294553339481,0.0012856246903538704,0.1378,0.02109375,0.6198768615722656
3,2.2747623125712075,0.35214364528656006,0.13967169324556986,0.058454240361849465,0.00897831842303276,0.0012932252138853073,0.1725,0.03115234375,0.6373915672302246
4,2.2601564725240073,0.3398202260335286,0.1463448703289032,0.0579194575548172,0.008883359842002392,0.0012268335558474064,0.1931,0.0345703125,0.6173875331878662
5,2.2444562911987305,0.3299061457316081,0.15864490469296774,0.0618257075548172,0.008797131478786469,0.0011873325565829873,0.2113,0.0431640625,0.6505334377288818
6,2.2265127499898276,0.3161149223645528,0.1750604510307312,0.06942894558111827,0.008724215440452099,0.0011103283613920212,0.2243,0.055078125,0.6462681293487549
7,2.217670758565267,0.30528461933135986,0.18317522605260214,0.08005487422148387,0.008631013333797455,0.0010670971823856235,0.2467,0.075,0.64121413230896
8,2.1988487243652344,0.2939547300338745,0.20472935835520426,0.08537946144739787,0.00856701284646988,0.000991328270174563,0.2709,0.09609375,0.6322722434997559
9,2.1876397132873535,0.28162195285161334,0.20593843857447305,0.1021670401096344,0.008496163412928581,0.000945420702919364,0.3013,0.12802734375,0.6475613117218018
10,2.167062282562256,0.27190057436625165,0.22523717085520426,0.11081658800443013,0.008416383527219296,0.0009074124973267317,0.3264,0.16982421875,0.6197550296783447
11,2.1619866689046225,0.2594923973083496,0.2407459020614624,0.13532366355260214,0.008349570445716381,0.0008652513497509062,0.3501,0.20224609375,0.6407179832458496
12,2.1507747968037925,0.24941678841908774,0.2583937843640645,0.1578311026096344,0.008282365277409554,0.0008176405681297183,0.371,0.2515625,0.6827743053436279
13,2.1416015625,0.24017498890558878,0.2725306948026021,0.17150296767552695,0.008214433677494526,0.0007844039937481284,0.3869,0.29580078125,0.6523942947387695
14,2.1267088254292807,0.23064245780309042,0.2813662489255269,0.18791852394739786,0.00813550129532814,0.0007690464844927192,0.3994,0.3251953125,0.6378710269927979
15,2.1106672286987305,0.22317206859588623,0.2932710250218709,0.21761067708333334,0.008093120530247688,0.0007350160158239305,0.4071,0.36767578125,0.6529088020324707
16,2.098269462585449,0.21831005811691284,0.3163132468859355,0.23235211769739786,0.008019670844078064,0.0007184351561591029,0.4178,0.41005859375,0.6955828666687012
17,2.084993521372477,0.21039044857025146,0.3122674822807312,0.24555895725886026,0.00796656496822834,0.0006865584873594344,0.4299,0.43837890625,0.7261025905609131
18,2.079811414082845,0.20257864395777384,0.3152669270833333,0.2687406937281291,0.00788064207881689,0.0006818461697548628,0.4417,0.4650390625,0.6686561107635498
19,2.063111146291097,0.1980158487955729,0.3287760416666667,0.2978283166885376,0.00783674418926239,0.0006567005766555667,0.4421,0.49072265625,0.6640079021453857
20,2.06150484085083,0.1912033955256144,0.3292643229166667,0.3105701208114624,0.0077758170664310455,0.0006411907961592078,0.4456,0.509375,0.6944715976715088
21,2.0409860610961914,0.18811706701914468,0.3390299479166667,0.3275669614473979,0.00773535156622529,0.0006272951723076403,0.4486,0.54736328125,0.6521408557891846
22,2.03498903910319,0.18157504002253214,0.3451683521270752,0.3539806604385376,0.007680356502532959,0.0006241707014851272,0.4522,0.5669921875,0.634528636932373
23,2.0213940938313804,0.18038254976272583,0.3524925708770752,0.3793712854385376,0.007607253268361092,0.0006255247863009572,0.4591,0.58671875,0.6727445125579834
24,2.0191014607747397,0.17678638299306235,0.3511904875437419,0.3898111979166667,0.007554375100880861,0.0006168472464196384,0.4611,0.603515625,0.6964643001556396
25,2.0059471130371094,0.17293753226598105,0.3568405707677205,0.4167596896489461,0.0075203594751656055,0.0006033557001501322,0.4642,0.616796875,0.6974778175354004
26,2.002494970957438,0.1690398852030436,0.3621884187062581,0.4288969437281291,0.00745907099917531,0.000603885913733393,0.4682,0.6333984375,0.6360335350036621
27,1.987728436787923,0.16740266482035318,0.3691638708114624,0.4414527416229248,0.007397514767944813,0.0006005414179526269,0.4715,0.64375,0.6373112201690674
28,1.983223597208659,0.16380364696184793,0.3713030020395915,0.4546828667322795,0.007353935856372118,0.0005966770695522428,0.4718,0.64912109375,0.6834728717803955
29,1.9721770286560059,0.16243714094161987,0.3677455186843872,0.4789574146270752,0.007322182413190603,0.0005894822534173727,0.4696,0.666015625,0.6896576881408691
30,1.9564367930094402,0.16146339972813925,0.3777901728947957,0.4850725332895915,0.007276627700775862,0.00058510567760095,0.4716,0.67509765625,0.665337324142456
31,1.949081261952718,0.16096382339795431,0.3804641167322795,0.4994884729385376,0.007212318014353514,0.0005926699377596378,0.4769,0.67197265625,0.677271842956543
32,1.9385444323221843,0.15922251343727112,0.3845563729604085,0.5107886791229248,0.007174965459853411,0.0005912142805755138,0.4797,0.68251953125,0.6626474857330322
33,1.9372787475585938,0.15714799364407858,0.3839285771052043,0.5228794813156128,0.007133047096431255,0.0005878002266399562,0.4788,0.68642578125,0.6566576957702637
34,1.925087610880534,0.15638574957847595,0.3819056749343872,0.535342256228129,0.007072716485708952,0.0005955068627372384,0.4822,0.69609375,0.6633341312408447
35,1.914636452992757,0.15721682707468668,0.3886486291885376,0.5355980396270752,0.007020304910838604,0.0005990859935991466,0.4826,0.698046875,0.6577816009521484
36,1.8945647875467937,0.15556321541468301,0.4003673791885376,0.5504557291666666,0.00694899819791317,0.0006089883390814066,0.4858,0.700390625,0.6475272178649902
37,1.8979229927062988,0.15615822871526083,0.3932989041010539,0.5600121021270752,0.006916319951415062,0.0006089946255087852,0.4858,0.71123046875,0.6536064147949219
38,1.8879650433858235,0.15607295433680216,0.3927873770395915,0.582821806271871,0.006884516682475805,0.0006089707021601498,0.4873,0.713671875,0.6513066291809082
39,1.8813807169596355,0.15660949548085532,0.3962983687718709,0.5859375,0.006818191148340702,0.0006160528282634914,0.4886,0.71533203125,0.651118278503418
40,1.8727766672770183,0.1561359961827596,0.4003673791885376,0.5872395833333334,0.006798457819968462,0.0006175431190058589,0.4887,0.725,0.649979829788208
41,1.8548035621643066,0.156563272078832,0.4040410916010539,0.5975632270177206,0.006742384284734726,0.0006237476482056081,0.4915,0.7224609375,0.6540529727935791
42,1.8633421262105305,0.15615983804066977,0.4042736291885376,0.610165556271871,0.0066792950965464115,0.000630430004093796,0.4938,0.72216796875,0.6457924842834473
43,1.8457566897074382,0.15820518136024475,0.4096214771270752,0.6180943250656128,0.006648073438555002,0.0006289607263170183,0.4936,0.728515625,0.6556627750396729
44,1.8388574918111165,0.15750772754351297,0.412109375,0.6133044958114624,0.006629845127463341,0.0006297885556705296,0.4941,0.7326171875,0.657764196395874
45,1.8345670700073242,0.15722806255022684,0.4094819625218709,0.6286504666010538,0.006590474396944046,0.0006286182906478643,0.4937,0.73349609375,0.6678640842437744
46,1.8261189460754395,0.1570525864760081,0.4102259874343872,0.6306268771489462,0.006548422854393721,0.0006369973998516798,0.4952,0.73955078125,0.679008960723877
47,1.8142383893330891,0.1581531266371409,0.4155040979385376,0.6437174479166666,0.006502412259578705,0.0006393322837539017,0.4978,0.73603515625,0.645336389541626
48,1.805496056874593,0.15634644031524658,0.4189918041229248,0.6434384187062582,0.006477640476077795,0.0006415970856323838,0.4971,0.7404296875,0.6770479679107666
49,1.807878812154134,0.1590909461180369,0.4211309353510539,0.6465076208114624,0.00642008101567626,0.0006481692544184625,0.4978,0.73671875,0.677635908126831
50,1.7872145970662434,0.16111809015274048,0.4275948603947957,0.6505301396052042,0.006349827628582716,0.0006573545979335904,0.499,0.7345703125,0.6800811290740967
51,1.793564796447754,0.16136147578557333,0.4193405707677205,0.652157743771871,0.006304449401795864,0.0006684495019726455,0.5006,0.7390625,0.669224739074707
52,1.7910997072855632,0.16306374470392862,0.4160388708114624,0.6491815646489462,0.006290558259934187,0.0006672953604720533,0.5022,0.740625,0.6569919586181641
53,1.7591261863708496,0.161961297194163,0.4356863896052043,0.6616675853729248,0.006250524893403053,0.0006667037960141897,0.5019,0.74033203125,0.6435909271240234
54,1.768629550933838,0.1619283656279246,0.4270135958989461,0.6574358145395914,0.006217618938535452,0.0006717093638144433,0.5037,0.742578125,0.6558394432067871
55,1.7725804646809895,0.1639324128627777,0.4291061957677205,0.6660388708114624,0.006169347558170557,0.00067321234382689,0.5028,0.74208984375,0.786874532699585
56,1.7509128252665203,0.1635699768861135,0.4325706958770752,0.662411650021871,0.0061194817535579205,0.0006824353476986289,0.5051,0.74296875,0.6426479816436768
57,1.7442013422648113,0.16676672299702963,0.4388718207677205,0.6742001374562582,0.006082654930651188,0.0006828300538472831,0.5068,0.74248046875,0.6724636554718018
58,1.7236181894938152,0.16753196716308594,0.4447544813156128,0.6788504123687744,0.006049864459782839,0.0006876796833239496,0.509,0.74541015625,0.6778924465179443
59,1.7327001889546711,0.166461447874705,0.4441034396489461,0.677804152170817,0.006015533581376076,0.0006926592905074358,0.512,0.7416015625,0.6470434665679932
60,1.7280909220377605,0.1667573849360148,0.4425688187281291,0.6785946687062582,0.005979575682431459,0.0006974070565775037,0.5118,0.74814453125,0.6586172580718994
61,1.7077832221984863,0.16774960358937582,0.4577055374781291,0.6714100042978922,0.005931344348937273,0.0006985937943682075,0.516,0.7443359375,0.6760084629058838
62,1.7064402898152669,0.16975563764572144,0.4544503291447957,0.6762928167978922,0.005876379087567329,0.0007105517433956265,0.5198,0.74384765625,0.658280611038208
63,1.7148467699686687,0.16944779952367148,0.4515904188156128,0.6836867332458496,0.0058781448751688,0.0007024927181191742,0.5197,0.74755859375,0.6585383415222168
64,1.6929647127787273,0.16963805754979452,0.4496140082677205,0.6858259042104086,0.005831507500261068,0.0007068903069011867,0.5255,0.74423828125,0.6554570198059082
65,1.6890781720479329,0.173007865746816,0.4681454499562581,0.6863141854604086,0.0057888273149728775,0.0007175909704528749,0.5309,0.74482421875,0.6949484348297119
66,1.6696335474650066,0.17371177673339844,0.4643787145614624,0.685965379079183,0.005758434999734163,0.0007220491534098983,0.5337,0.7431640625,0.6430869102478027
67,1.6716203689575195,0.17205319801966348,0.4655180374781291,0.6816639105478922,0.005729100666940212,0.0007264962187036872,0.5366,0.74140625,0.6427657604217529
68,1.667585055033366,0.17545650402704874,0.4674711624781291,0.6788272062937418,0.005655779968947172,0.0007384027121588588,0.5413,0.74951171875,0.6330516338348389
69,1.667759895324707,0.1774668296178182,0.4663783311843872,0.6893601417541504,0.005671047605574131,0.0007317704730667174,0.5428,0.74951171875,0.6690480709075928
70,1.6593015988667805,0.17847235997517905,0.4778180917104085,0.6940104166666666,0.005643956828862429,0.0007317959098145366,0.5482,0.75068359375,0.6526143550872803
71,1.6373327573140461,0.17892366647720337,0.4862583875656128,0.6942196687062582,0.005569403525441885,0.0007507355767302215,0.5562,0.7533203125,0.6531112194061279
72,1.647037665049235,0.18133509159088135,0.4825846354166667,0.7032877604166666,0.005532261449843645,0.00076025549788028,0.5616,0.7515625,0.6411831378936768
73,1.6435147921244304,0.1831043759981791,0.4855375687281291,0.6894066333770752,0.00552164064720273,0.0007608626619912684,0.5596,0.75888671875,0.7120406627655029
74,1.6302604675292969,0.18310280640920004,0.4940941333770752,0.702822764714559,0.005497066304087639,0.0007622793782502413,0.5682,0.75556640625,0.6612544059753418
75,1.6077734629313152,0.1840529441833496,0.5019066333770752,0.7038690249125162,0.005428329575806856,0.0007751094526611269,0.5753,0.7595703125,0.6516819000244141
76,1.6357579231262207,0.18242788314819336,0.4833984375,0.698916514714559,0.005425033159554005,0.0007746769697405398,0.5766,0.76162109375,0.7022855281829834
77,1.6080745061238606,0.18603187799453735,0.4990699291229248,0.7063337167104086,0.005389545112848282,0.0007754696416668594,0.5815,0.76494140625,0.6857340335845947
78,1.605786959330241,0.18793968359629312,0.5109979708989462,0.7028459707895914,0.005341476295143366,0.000789702229667455,0.5868,0.7646484375,0.6671385765075684
79,1.598556359608968,0.18658389647801718,0.5033249457677206,0.7115652561187744,0.005303220823407173,0.0007929479470476508,0.5909,0.7697265625,0.6756415367126465
80,1.5963390668233235,0.18805907169977823,0.5039759874343872,0.7118210792541504,0.005271802190691233,0.0007987028802745044,0.5972,0.7685546875,0.6398172378540039
81,1.5940842628479004,0.1882303754488627,0.5121605396270752,0.7126813729604086,0.005255390424281359,0.0007991431630216539,0.5991,0.77724609375,0.6722533702850342
82,1.5799914995829265,0.19044252236684164,0.5137183666229248,0.7192615667978922,0.0052042072638869286,0.0008109412156045437,0.6082,0.76728515625,0.6389877796173096
83,1.567345142364502,0.1912708282470703,0.5120675166447958,0.7153553167978922,0.0051581677980721,0.0008213466499000788,0.6187,0.76845703125,0.63962721824646
84,1.5675519307454426,0.19339102506637573,0.518252412478129,0.721981922785441,0.005153894890099764,0.0008162306621670723,0.6174,0.7814453125,0.6744863986968994
85,1.5710374514261882,0.19250021378199259,0.5132068395614624,0.721261183420817,0.005116702988743782,0.0008216945570893586,0.6236,0.7787109375,0.6404922008514404
86,1.5483764012654622,0.19459261496861777,0.5349004666010538,0.7282598813374838,0.005112010054290295,0.0008267221273854375,0.6255,0.78251953125,0.619666337966919
87,1.5552085240681965,0.19493637482325235,0.5253208875656128,0.734561045964559,0.005046298261731863,0.0008318324107676744,0.6311,0.78408203125,0.6339015960693359
88,1.5474052429199219,0.197588841120402,0.5302501916885376,0.7280040582021078,0.005010181572288275,0.000842565146740526,0.6363,0.78291015625,0.637993574142456
89,1.5453033447265625,0.1992717981338501,0.5307849645614624,0.7259114583333334,0.00498811062425375,0.0008431209134869277,0.6403,0.78408203125,0.6196351051330566
90,1.5390869776407878,0.1984050671259562,0.5407831271489462,0.7321428457895914,0.004958483390510082,0.0008447945583611727,0.6401,0.7908203125,0.6473212242126465
91,1.5388482411702473,0.19886640707651773,0.5399925708770752,0.729073683420817,0.004929898306727409,0.0008540126727893949,0.6435,0.79814453125,0.6554732322692871
92,1.537575085957845,0.19995176792144775,0.5452009042104086,0.7357235749562582,0.004878932610154152,0.0008650129893794656,0.6518,0.794921875,0.6454641819000244
93,1.5321235656738281,0.20078782240549722,0.5408063729604086,0.7342820167541504,0.004842263646423817,0.0008734725997783244,0.6559,0.793359375,0.6679892539978027
94,1.5223925908406575,0.2035486102104187,0.5382951895395914,0.7402576605478922,0.004829525016248226,0.0008675051503814757,0.6563,0.799609375,0.6382648944854736
95,1.5019721984863281,0.20384671290715536,0.5627092520395914,0.7392345269521078,0.004807631950825453,0.0008705590735189617,0.6561,0.80390625,0.6582252979278564
96,1.5094305674235027,0.20248568058013916,0.5532923936843872,0.7472330729166666,0.004780658055096865,0.0008756069000810385,0.6603,0.8087890625,0.6530425548553467
97,1.495765209197998,0.20655282338460287,0.5651971896489462,0.7474656105041504,0.0047656516544520855,0.0008707595407031476,0.6611,0.817578125,0.679912805557251
98,1.4972875912984211,0.2064545750617981,0.5528273979822794,0.7484188874562582,0.0047082919627428055,0.000886754016391933,0.6675,0.81240234375,0.6495463848114014
99,1.4933336575826008,0.20779009660085043,0.5535946687062582,0.758370558420817,0.004701707512140274,0.0008849615696817636,0.6679,0.816015625,0.6527595520019531
100,1.490171750386556,0.2103341023127238,0.5635928312937418,0.759463389714559,0.004664052743464708,0.00089209561701864,0.667,0.82041015625,0.6492500305175781
101,1.4880930582682292,0.21070518096288046,0.560849150021871,0.7523949146270752,0.004617986269295216,0.0008988183690235019,0.6707,0.822265625,0.6607785224914551
102,1.4825270970662434,0.2103677193323771,0.5652901728947958,0.7607886791229248,0.004605588037520647,0.0008920376421883702,0.6713,0.8244140625,0.6890161037445068
103,1.4671718279520671,0.21109567085901895,0.57275390625,0.7692987124125162,0.004587009083479643,0.0008961669518612325,0.6765,0.82744140625,0.6773276329040527
104,1.4886633555094402,0.21193470557530722,0.561709443728129,0.7644391854604086,0.004555144347250462,0.0009027485502883792,0.6795,0.821484375,0.6371784210205078
105,1.4627453486124675,0.21016212304433188,0.5673595666885376,0.7649041811625162,0.004551746416836977,0.0008954250370152295,0.6763,0.83359375,0.6442251205444336
106,1.4303377469380696,0.21368587017059326,0.5813337167104086,0.763602097829183,0.0045097749680280685,0.0008990013157017529,0.6811,0.83125,0.6550910472869873
107,1.4485514958699544,0.2134864330291748,0.5823800166447958,0.769717295964559,0.004473825916647911,0.0009092669351957738,0.6865,0.82783203125,0.6458826065063477
108,1.458229382832845,0.21445838610331217,0.5680338541666666,0.7672061125437418,0.00446304539218545,0.000912242685444653,0.6886,0.82705078125,0.6162276268005371
109,1.442121187845866,0.215571661790212,0.5833798249562582,0.7713913917541504,0.004428089130669832,0.0009138114983215928,0.6905,0.83203125,0.6602745056152344
110,1.4515504837036133,0.21665722131729126,0.5719168583552042,0.7792735894521078,0.004403120372444391,0.0009163297363556921,0.6906,0.83544921875,0.663346529006958
111,1.4117967287699382,0.21737003326416016,0.5888671875,0.7764601707458496,0.004386910703033209,0.0009236659971065819,0.6901,0.83583984375,0.6540980339050293
112,1.4388682047526042,0.21806101004282633,0.5809616645177206,0.7832264105478922,0.004339797422289848,0.0009287400753237307,0.6943,0.83466796875,0.6585886478424072
113,1.4501627286275227,0.21909475326538086,0.5776134729385376,0.7879696687062582,0.004349878057837486,0.0009262105450034142,0.6931,0.83955078125,0.6410818099975586
114,1.4183305104573567,0.21966099739074707,0.591796875,0.7863885561625162,0.004322017543017864,0.0009262352832593024,0.6927,0.83525390625,0.6957340240478516
115,1.4225112597147624,0.22188878059387207,0.5865885416666666,0.788155714670817,0.004301095847040415,0.000932835100684315,0.6972,0.8376953125,0.6369137763977051
116,1.4081764221191406,0.2229419747988383,0.5986560583114624,0.7832961082458496,0.00428412901237607,0.0009298213990405202,0.6974,0.8443359375,0.6356658935546875
117,1.4153536160786946,0.22456427415211996,0.5946800708770752,0.7745303312937418,0.004250619560480118,0.0009393652435392141,0.6999,0.84921875,0.6654918193817139
118,1.4224944114685059,0.22435923417409262,0.5864722728729248,0.7906668186187744,0.004239213652908802,0.000938313256483525,0.702,0.853125,0.6158628463745117
119,1.424425760904948,0.22445146242777506,0.5982142686843872,0.7868768374125162,0.004212254658341408,0.0009502973989583552,0.7061,0.85048828125,0.6414642333984375
120,1.3973388671875,0.2254441777865092,0.6042829354604086,0.7894577980041504,0.004162617959082127,0.0009527893853373826,0.7089,0.8525390625,0.6564176082611084
121,1.3930161794026692,0.226910928885142,0.60205078125,0.7926432291666666,0.0041614496149122715,0.000953012437094003,0.7072,0.8568359375,0.6430904865264893
122,1.4037041664123535,0.2288280725479126,0.6069103479385376,0.7948056062062582,0.004142579156905413,0.0009606606909073889,0.7058,0.86201171875,0.6254575252532959
123,1.3862476348876953,0.23008692264556885,0.611630400021871,0.790597120920817,0.004125999752432108,0.0009573395363986492,0.7068,0.86396484375,0.627037525177002
124,1.355758508046468,0.22963025172551474,0.61376953125,0.801339308420817,0.004099773708730936,0.0009581806953065097,0.7119,0.86328125,0.617058277130127
125,1.3806956609090169,0.23232771952946982,0.6015625,0.7988514105478922,0.004090654198080301,0.0009593686554580927,0.7105,0.86806640625,0.6238539218902588
126,1.3820164998372395,0.23205836613972983,0.6092819770177206,0.7990838686625162,0.00406869500875473,0.0009655439062044024,0.7112,0.86826171875,0.658961296081543
127,1.382451057434082,0.23166420062383017,0.6174432833989462,0.8006649812062582,0.004057152662426233,0.0009654528112150729,0.7124,0.87060546875,0.6405563354492188
128,1.3658941586812336,0.23279035091400146,0.6154901583989462,0.8037342230478922,0.0040231868624687195,0.0009716266649775207,0.7138,0.8736328125,0.6705913543701172
129,1.3807783126831055,0.2345362106959025,0.6123279333114624,0.7939918041229248,0.003998462576419115,0.0009764357237145305,0.7169,0.8703125,0.671978235244751
130,1.3667844136555989,0.23418901364008585,0.6142113208770752,0.8111281394958496,0.004013427067548037,0.0009692867170087993,0.7137,0.87724609375,0.6806430816650391
131,1.3672062555948894,0.23641339937845865,0.6142345666885376,0.8094773292541504,0.003971857950091362,0.0009827848989516497,0.7201,0.8712890625,0.6789028644561768
132,1.3419408798217773,0.23685254653294882,0.6220703125,0.8140113353729248,0.003953366540372372,0.0009850545320659876,0.7186,0.87529296875,0.6544070243835449
133,1.3417577743530273,0.23770721753438315,0.621768037478129,0.808663527170817,0.003930443432182074,0.0009838704718276858,0.7197,0.877734375,0.6703622341156006
134,1.3430571556091309,0.23850929737091064,0.6309756437937418,0.8140578269958496,0.00392638985067606,0.0009855751413851976,0.7207,0.8763671875,0.6939213275909424
135,1.34067169825236,0.2397748827934265,0.6299525499343872,0.8061058521270752,0.003885810263454914,0.0009989221580326557,0.7245,0.87529296875,0.6712007522583008
136,1.3458998998006184,0.2404074470202128,0.6197684208552042,0.8075242042541504,0.0038921989034861326,0.0009856531396508217,0.722,0.878125,0.6320726871490479
137,1.3359665870666504,0.23960445324579874,0.6230701208114624,0.814383347829183,0.0038853457663208246,0.0009958557784557343,0.723,0.87607421875,0.6616036891937256
138,1.35159699122111,0.24120479822158813,0.6173037687937418,0.8137555917104086,0.00384919042699039,0.0009970210958272219,0.7261,0.87734375,0.6654412746429443
139,1.3473785718282063,0.24182265996932983,0.6214425166447958,0.8095470269521078,0.003835853189229965,0.00099282618612051,0.7279,0.87568359375,0.6905422210693359
140,1.3246159553527832,0.2430565357208252,0.6249767541885376,0.8184756437937418,0.003823596751317382,0.0009997946908697486,0.7276,0.87646484375,0.6797134876251221
141,1.3197085857391357,0.2407397230466207,0.6353701750437418,0.8085704644521078,0.003810418536886573,0.001001523807644844,0.7275,0.878515625,0.6793303489685059
142,1.3069110711415608,0.24188069502512613,0.6290690104166666,0.8161272207895914,0.003780483501031995,0.001009977306239307,0.7306,0.8759765625,0.6340398788452148
143,1.333539326985677,0.24358061949412027,0.6240931749343872,0.8252882957458496,0.0037899059243500233,0.0010077059268951416,0.7277,0.88056640625,0.6666162014007568
144,1.3466636339823406,0.24514877796173096,0.619931181271871,0.813290516535441,0.003749714232981205,0.0010157881770282984,0.7331,0.8763671875,0.6821849346160889
145,1.326183795928955,0.2450083295504252,0.6287667353947958,0.8180338541666666,0.0037473218981176615,0.0010120808146893978,0.7326,0.8798828125,0.6689105033874512
146,1.3029453754425049,0.24649840593338013,0.6367652416229248,0.816824754079183,0.003739771666005254,0.001013170462101698,0.733,0.87744140625,0.6446380615234375
147,1.3040711085001628,0.24563644329706827,0.6333240270614624,0.8196149667104086,0.0037174238823354244,0.0010200185934081674,0.7336,0.8810546875,0.6453747749328613
148,1.3071322441101074,0.24765586853027344,0.6332542896270752,0.818661610285441,0.0037042947951704264,0.0010163255501538515,0.7334,0.880078125,0.6694779396057129
149,1.3065795103708904,0.24780627091725668,0.6415085395177206,0.8210100332895914,0.003678676439449191,0.001026000245474279,0.7369,0.87900390625,0.6901865005493164
150,1.309817632039388,0.2493988275527954,0.6334402958552042,0.8276134332021078,0.0036953066010028124,0.0010160189121961594,0.7334,0.88173828125,0.6561648845672607
151,1.2896806399027507,0.24926946560541788,0.6426246166229248,0.821591297785441,0.0036593566183000803,0.0010255768429487944,0.7378,0.87783203125,0.62864089012146
152,1.2945442994435628,0.24915723005930582,0.6405087312062582,0.8191033999125162,0.0036519819404929876,0.0010256615933030844,0.7387,0.87919921875,0.6486425399780273
153,1.293683369954427,0.25218790769577026,0.6346958875656128,0.8217540582021078,0.003639785572886467,0.001030069775879383,0.7392,0.8810546875,0.6471865177154541
154,1.296323299407959,0.25226839383443195,0.6384160916010538,0.82080078125,0.0036240583285689354,0.0010335250990465283,0.7412,0.87705078125,0.6473839282989502
155,1.2840341726938884,0.252956748008728,0.643740693728129,0.8248233000437418,0.003626464866101742,0.001040357630699873,0.7389,0.8810546875,0.6636829376220703
156,1.29319429397583,0.2527288595835368,0.6385788520177206,0.830380360285441,0.003614013083279133,0.0010370839154347777,0.7414,0.87880859375,0.6953122615814209
157,1.298862139383952,0.25354325771331787,0.6413923104604086,0.8192196687062582,0.003600760828703642,0.0010336472187191248,0.7417,0.88046875,0.6695640087127686
158,1.2736478646596272,0.254461407661438,0.653134306271871,0.81640625,0.0035664194729179144,0.0010379126761108637,0.7421,0.8810546875,0.6585288047790527
159,1.2930629253387451,0.2543757160504659,0.637509306271871,0.8273576895395914,0.0035697189159691334,0.0010454070288687944,0.7456,0.87646484375,0.6564393043518066
160,1.2791976928710938,0.25501513481140137,0.6369280020395914,0.8235677083333334,0.003547333413735032,0.0010468020336702466,0.7452,0.87822265625,0.674400806427002
161,1.2589786847432454,0.25474758942921955,0.6466238896052042,0.8255906105041504,0.003545900573953986,0.0010478119365870953,0.7431,0.8783203125,0.6680483818054199
162,1.2867129643758137,0.2559038798014323,0.6454613208770752,0.819405714670817,0.0035412295255810022,0.0010544394608587027,0.745,0.8787109375,0.7113392353057861
163,1.2752960522969563,0.2570654551188151,0.642392118771871,0.8248000144958496,0.003507249290123582,0.001060228212736547,0.748,0.87578125,0.6719028949737549
164,1.2526028156280518,0.2577044765154521,0.6530645291010538,0.8229166666666666,0.003503181040287018,0.0010603740811347961,0.7487,0.8765625,0.6352527141571045
165,1.2563514709472656,0.2592821915944417,0.6511579354604086,0.8267066478729248,0.003494525793939829,0.00106531148776412,0.7489,0.87734375,0.630082368850708
166,1.2499348322550456,0.25989657640457153,0.6468563874562582,0.8141740957895914,0.0034758138936012983,0.0010639165993779898,0.7485,0.880078125,0.6342442035675049
167,1.26557453473409,0.2607332468032837,0.6485537687937418,0.8204054832458496,0.0034686957951635122,0.0010660919360816479,0.7491,0.87685546875,0.6321544647216797
168,1.236688772837321,0.26093117396036786,0.6603190104166666,0.822451670964559,0.003447457682341337,0.0010696835815906525,0.7509,0.88203125,0.6526610851287842
169,1.2555519739786785,0.2624298334121704,0.649228056271871,0.8187081813812256,0.0034468681551516056,0.0010717203840613365,0.7525,0.88095703125,0.661747932434082
170,1.2553274631500244,0.2617845932642619,0.6529947916666666,0.8244977792104086,0.0034373903181403875,0.0010726961772888899,0.751,0.8884765625,0.6483800411224365
171,1.2677056789398193,0.2633184989293416,0.6500186125437418,0.8201497395833334,0.003421844681724906,0.001077319961041212,0.7512,0.88916015625,0.6464791297912598
172,1.234774112701416,0.2628222306569417,0.651553193728129,0.831612745920817,0.0034138227347284555,0.0010839317692443728,0.7519,0.88955078125,0.6400148868560791
173,1.2756060759226482,0.26466671625773114,0.6517857313156128,0.8191964626312256,0.0033995669800788164,0.0010791323147714138,0.7525,0.887109375,0.6377100944519043
174,1.2323051293690999,0.26390894254048664,0.6505301396052042,0.8260091145833334,0.0033794017508625984,0.0010905516101047397,0.7532,0.88544921875,0.6162750720977783
175,1.2462298075358074,0.26566167672475177,0.6483444770177206,0.8216610749562582,0.0033798355143517256,0.0010915367165580392,0.7537,0.886328125,0.6489131450653076
176,1.2329560120900471,0.2665121952692668,0.66162109375,0.8236141999562582,0.0033764797262847424,0.0010871024569496512,0.7538,0.890234375,0.6475033760070801
177,1.2204336325327556,0.26630781094233197,0.6634347041447958,0.8285667896270752,0.003362510120496154,0.0010962752858176827,0.7542,0.8888671875,0.6251082420349121
178,1.239825169245402,0.26709043979644775,0.6518787145614624,0.8371466000874838,0.0033432513009756804,0.0010985906701534986,0.756,0.889453125,0.6328554153442383
179,1.2578453222910564,0.2687709331512451,0.6505998770395914,0.828125,0.0033348090946674347,0.0011023418046534061,0.7545,0.8888671875,0.6556305885314941
180,1.2065714200337727,0.26985039313634235,0.6627139250437418,0.8327985604604086,0.003311350243166089,0.0011109397746622562,0.7581,0.88837890625,0.6462180614471436
181,1.2212151686350505,0.27071454127629596,0.6628766854604086,0.8156389395395914,0.003300232347100973,0.0011118921684101224,0.7592,0.8884765625,0.6623773574829102
182,1.2305019696553547,0.27268703778584796,0.661435087521871,0.8294270833333334,0.003279526485130191,0.001119914697483182,0.7606,0.88603515625,0.6560919284820557
183,1.2211236159006755,0.27190615733464557,0.6556686957677206,0.8301246166229248,0.0032750102691352367,0.0011133357184007764,0.7588,0.8939453125,0.6566638946533203
184,1.2140714327494304,0.27329307794570923,0.662783662478129,0.825613816579183,0.0032658397685736418,0.0011184378527104855,0.7605,0.89560546875,0.6665329933166504
185,1.211298147837321,0.2725493709246318,0.6636439561843872,0.8279855251312256,0.003247863380238414,0.0011208526557311416,0.761,0.8955078125,0.6399049758911133
186,1.2104132970174153,0.2739831606547038,0.6619466145833334,0.828543504079183,0.0032454582396894693,0.0011216194834560156,0.7613,0.898046875,0.6663610935211182
187,1.2127359708150227,0.2761857310930888,0.6609003146489462,0.8386346499125162,0.003227164736017585,0.0011267114896327257,0.7627,0.90009765625,0.6252925395965576
188,1.212000052134196,0.27749548355738324,0.6652483145395914,0.8359142144521078,0.0032157194800674915,0.0011316167656332254,0.7612,0.90068359375,0.653759241104126
189,1.2029808362325032,0.2775406241416931,0.6619931062062582,0.8373790582021078,0.0032279540318995714,0.0011264431523159146,0.7601,0.9078125,0.6618483066558838
190,1.2015336354573567,0.27743526299794513,0.668643077214559,0.839053233464559,0.00319876242429018,0.0011366078397259116,0.7627,0.9099609375,0.653395414352417
191,1.217827558517456,0.2782845099767049,0.6634114583333334,0.8337518374125162,0.0031882598996162415,0.001141334418207407,0.7631,0.9076171875,0.6455898284912109
192,1.1985605557759602,0.27923864126205444,0.6673641999562582,0.8426106770833334,0.0031718695536255836,0.0011465665884315968,0.7651,0.90947265625,0.6521353721618652
193,1.1982142925262451,0.2803628444671631,0.6671316623687744,0.8404250144958496,0.003173037664964795,0.0011429893784224987,0.7622,0.9134765625,0.6353287696838379
194,1.208824872970581,0.2811994155248006,0.6620163520177206,0.849190870920817,0.0031646238639950752,0.00114135118201375,0.7631,0.91123046875,0.676638126373291
195,1.2252643903096516,0.28397897879282635,0.6650158166885376,0.8490746021270752,0.0031373954843729734,0.0011561362771317363,0.7661,0.9123046875,0.6683042049407959
196,1.2118258476257324,0.282969852288564,0.666689952214559,0.8443545500437418,0.0031279961112886667,0.0011524701258167624,0.7656,0.9158203125,0.6757688522338867
197,1.1855004628499348,0.2834797302881877,0.6689918041229248,0.85888671875,0.0031354185193777084,0.0011521726846694946,0.7642,0.9189453125,0.6292283535003662
198,1.1948790550231934,0.28437753518422443,0.6721075375874838,0.8539806207021078,0.0031439668964594603,0.0011535376543179154,0.7643,0.9228515625,0.6441342830657959
199,1.185110092163086,0.28590120871861774,0.6673409938812256,0.858328660329183,0.0031106367241591215,0.001160455634817481,0.7679,0.9255859375,0.6823849678039551
200,1.1875561873118083,0.28704355160395306,0.6669689019521078,0.858328660329183,0.0031007390934973955,0.0011609626235440373,0.768,0.9251953125,0.6682891845703125


==> reports/report_fmnist_yg.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=fmnist', '--dl-weight=1.0', '--logic=yg', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.009225459769368172,0.0005110029596835375,0.1,0.0,2.384185791015625e-07
1,2.3143415451049805,0.37368762493133545,0.11311848958333333,0.054896761973698936,0.009254224598407745,0.0011085731675848365,0.0991,0.0,0.8011276721954346
2,2.300657272338867,0.36261169115702313,0.11783854166666667,0.045875186721483864,0.009125960059463978,0.0012710998998954892,0.1353,0.020703125,0.6576151847839355
3,2.2779553731282554,0.3499090274175008,0.13664899269739786,0.0554780513048172,0.008999996818602085,0.0012728438014164567,0.167,0.0283203125,0.6865038871765137
4,2.2647512753804526,0.33599042892456055,0.14422898491223654,0.057221914331118263,0.008914300240576267,0.0011981899151578546,0.1866,0.0310546875,0.6743850708007812
5,2.25059445699056,0.3242168625195821,0.15625,0.062151228388150535,0.008839244022965431,0.0011469797464087605,0.2034,0.04072265625,0.6736972332000732
6,2.2348952293395996,0.30849560101826984,0.1696661114692688,0.06803385416666667,0.008777152746915817,0.0010569795267656446,0.2165,0.05146484375,0.7076952457427979
7,2.2276787757873535,0.29555632670720416,0.1740606427192688,0.07896205286184947,0.008697409182786942,0.0010021863272413611,0.2355,0.07060546875,0.6575798988342285
8,2.2110926310221353,0.2817254463831584,0.19303385416666666,0.08391461769739787,0.008645514026284218,0.0009161669295281172,0.2509,0.09658203125,0.6778719425201416
9,2.2017037073771157,0.2671835819880168,0.19428942600886026,0.09798177083333333,0.008588544093072414,0.0008577709086239338,0.2706,0.1279296875,0.7199501991271973
10,2.1833934783935547,0.254361629486084,0.2148669958114624,0.11018880208333333,0.008523870259523392,0.0008045749273151159,0.294,0.1748046875,0.6588447093963623
11,2.180436611175537,0.23917136589686075,0.22616722186406454,0.13144065936406454,0.008466110564768314,0.0007533260504715145,0.3114,0.21513671875,0.718064546585083
12,2.1710508664449057,0.2269029219945272,0.23939732710520426,0.15290178855260214,0.008411089889705181,0.0006963500054553151,0.3287,0.2650390625,0.6661312580108643
13,2.1638954480489097,0.21546175082524618,0.2534877260526021,0.17108444372812906,0.008359601721167564,0.0006565267685800791,0.3395,0.312109375,0.6902279853820801
14,2.1519363721211753,0.20271011193593344,0.2567894260088603,0.1840587854385376,0.008295285515487194,0.0006305296556092799,0.3536,0.34833984375,0.654787540435791
15,2.139076550801595,0.19249178965886435,0.2707635760307312,0.21326265732447305,0.0082645108923316,0.0005919326795265079,0.3585,0.3908203125,0.6431221961975098
16,2.1298769315083823,0.1857691208521525,0.2870163718859355,0.22660901149113974,0.008204569108784199,0.0005685750511474907,0.3672,0.439453125,0.6812973022460938
17,2.118790944417318,0.1753801703453064,0.2852724989255269,0.2539992531140645,0.008162282407283783,0.0005351396976038814,0.3771,0.4640625,0.6656782627105713
18,2.114602247873942,0.16592184702555338,0.2866676052411397,0.2747860948244731,0.008091079071164131,0.0005263094790279865,0.3869,0.48974609375,0.7159438133239746
19,2.1018314361572266,0.15974169969558716,0.2979445656140645,0.2991536458333333,0.008056716062128544,0.0004995906492695212,0.3865,0.52353515625,0.7062661647796631
20,2.1013752619425454,0.15096058448155722,0.2988513708114624,0.3257998426755269,0.00800720788538456,0.00048257168964482844,0.3943,0.539453125,0.6747987270355225
21,2.0837106704711914,0.14744857947031656,0.3132207989692688,0.3427269458770752,0.00797578040510416,0.00046568148536607623,0.3957,0.57392578125,0.6964662075042725
22,2.080209414164225,0.14011600613594055,0.3132207989692688,0.3749767541885376,0.007931668311357498,0.00046002768795005977,0.3999,0.59404296875,0.7158141136169434
23,2.067432721455892,0.13792380690574646,0.3207542697588603,0.3950892686843872,0.007866805419325829,0.0004588147858157754,0.4089,0.6109375,0.6822714805603027
24,2.067563056945801,0.13297156492869058,0.31884765625,0.4156436125437419,0.007822786457836628,0.00045022930135019124,0.4107,0.629296875,0.6840109825134277
25,2.0559635162353516,0.12862267096837363,0.3227771520614624,0.4486141999562581,0.007792575750499964,0.0004356495337560773,0.4148,0.6388671875,0.682992696762085
26,2.0538098017374673,0.12420759598414104,0.3260323603947957,0.4525902271270752,0.007744193077087402,0.00043234217446297407,0.4204,0.655078125,0.7285900115966797
27,2.0411272048950195,0.12235510349273682,0.3286830385526021,0.4739118417104085,0.007692941930145025,0.0004267912881914526,0.4226,0.665234375,0.7172229290008545
28,2.0382212003072104,0.1187010904153188,0.3321940104166667,0.4883044958114624,0.0076533094979822636,0.0004270313074812293,0.4287,0.67265625,0.7213516235351562
29,2.028595447540283,0.11755142609278361,0.3285900354385376,0.5090215603510538,0.0076317135244607925,0.00041761205648072064,0.4267,0.68798828125,0.6437537670135498
30,2.015824794769287,0.11603908737500508,0.3422619104385376,0.5092076063156128,0.007593661081045866,0.00041157883242703974,0.4294,0.698046875,0.6908664703369141
31,2.0090710322062173,0.11489293972651164,0.3413783311843872,0.5325985749562582,0.007537952158600092,0.0004184930585324764,0.4353,0.69580078125,0.720278263092041
32,1.9988797505696614,0.11395371953646342,0.3462378978729248,0.5452473958333334,0.007508979644626379,0.00041598876123316586,0.4384,0.7013671875,0.6942262649536133
33,1.9977830251057942,0.11122875412305196,0.3440987666447957,0.5462239583333334,0.007476349361240864,0.0004146205901633948,0.4345,0.70947265625,0.6558082103729248
34,1.9894684155782063,0.11062461137771606,0.3527715603510539,0.5630813042322794,0.007426577620208263,0.0004215089720673859,0.4396,0.71064453125,0.700402021408081
35,1.9793128967285156,0.1115272045135498,0.3461216688156128,0.5702892541885376,0.007382415700703859,0.0004262702714186162,0.4437,0.71083984375,0.6915779113769531
36,1.9608929951985676,0.1107525924841563,0.3619791666666667,0.570010224978129,0.0073155430145561695,0.00043783726869150996,0.4511,0.70673828125,0.668891191482544
37,1.9650465647379558,0.11088841160138448,0.3545852104822795,0.5777994791666666,0.0072890277951955795,0.00043798983097076416,0.4476,0.718359375,0.6849467754364014
38,1.9560939470926921,0.11067807674407959,0.3599097728729248,0.5954473416010538,0.007261605467647314,0.00043747585732489824,0.4501,0.72001953125,0.6784582138061523
39,1.9492346445719402,0.11160410443941753,0.3626534541447957,0.5984003146489462,0.007198128383606672,0.0004498607886489481,0.455,0.717578125,0.659853458404541
40,1.9430588086446126,0.11099138855934143,0.3692568937937419,0.6007486979166666,0.007191972807049751,0.0004430588742252439,0.453,0.72255859375,0.6698105335235596
41,1.9267299969991047,0.11029668649037679,0.3667689561843872,0.6129092375437418,0.007142642978578806,0.0004510126600507647,0.4575,0.7208984375,0.6520435810089111
42,1.934155782063802,0.11166258653004964,0.3669550021489461,0.6210705041885376,0.0070866611786186695,0.0004598746309056878,0.4611,0.71826171875,0.7016937732696533
43,1.9191521008809407,0.11228590210278828,0.3737444082895915,0.6276506582895914,0.007061297539621592,0.0004618923121597618,0.458,0.7248046875,0.7206532955169678
44,1.9130144119262695,0.11177532871564229,0.3746047417322795,0.623721162478129,0.007045117672532797,0.0004611802869476378,0.4594,0.72802734375,0.7133722305297852
45,1.9090882937113445,0.11204339067141215,0.3685826063156128,0.6332077582677206,0.0070099118165671825,0.0004626232839655131,0.458,0.72763671875,0.6678934097290039
46,1.902275562286377,0.11234883467356364,0.3727678457895915,0.626162568728129,0.0069774785079061985,0.00046664607361890376,0.4615,0.72880859375,0.6464338302612305
47,1.8900314966837566,0.11256097753842671,0.3752092520395915,0.6486002604166666,0.006940107326954603,0.0004696293326560408,0.4638,0.7326171875,0.6682615280151367
48,1.8859469095865886,0.11163818836212158,0.3732793728510539,0.6522507270177206,0.006918533705174923,0.0004740354488603771,0.4621,0.73330078125,0.6610972881317139
49,1.885966459910075,0.11384665966033936,0.3749767541885376,0.6429268916447958,0.006865899544209242,0.00048036297084763646,0.4661,0.73203125,0.6440274715423584
50,1.8698697090148926,0.11520004272460938,0.3851376374562581,0.6363002061843872,0.0068029072135686874,0.0004926690016873181,0.4693,0.7296875,0.6640770435333252
51,1.8753897349039714,0.11544988552729289,0.3800920645395915,0.6568777958552042,0.006772830616682768,0.0004995607305318117,0.4702,0.7287109375,0.6538815498352051
52,1.8708394368489583,0.1161427100499471,0.3738606770833333,0.6519484917322794,0.006760971620678902,0.0004949099384248257,0.4725,0.72919921875,0.6582529544830322
53,1.8449899355570476,0.1158766249815623,0.3968563874562581,0.6474609375,0.006720487028360367,0.0005010823952034116,0.4716,0.73505859375,0.6612927913665771
54,1.8535979588826497,0.11577231685320537,0.3853934208552043,0.6607840458552042,0.006692660506814718,0.0005040648393332958,0.4724,0.73359375,0.6537821292877197
55,1.855359395345052,0.11744691928227742,0.3869280020395915,0.6572033166885376,0.00664810836315155,0.0005110908532515168,0.4714,0.733203125,0.7737960815429688
56,1.8376062711079915,0.11742550134658813,0.3928106228510539,0.6530645291010538,0.006605818867683411,0.0005189007497392595,0.4758,0.7279296875,0.6603596210479736
57,1.8311707178751628,0.12067807714144389,0.3981817166010539,0.6602957646052042,0.006571231875568628,0.0005235333810560405,0.4781,0.72861328125,0.6716065406799316
58,1.8133835792541504,0.12024334073066711,0.4016694625218709,0.6607375542322794,0.006547131109982729,0.0005272720009088516,0.4776,0.7263671875,0.6505587100982666
59,1.8208181063334148,0.12027061978975932,0.3982747395833333,0.6626906792322794,0.006517800036817789,0.0005298179457895458,0.4785,0.7216796875,0.6879062652587891
60,1.8161794344584148,0.12093120813369751,0.4018089771270752,0.669619639714559,0.006483342498540878,0.0005384852993302047,0.4791,0.72724609375,0.6715302467346191
61,1.8006095886230469,0.12112658222516377,0.4098539749781291,0.6680850187937418,0.006434463895857334,0.0005447221919894218,0.4812,0.72548828125,0.6622319221496582
62,1.7976277669270833,0.12273200352986653,0.4125279188156128,0.6618768771489462,0.006392656359821558,0.0005510079208761454,0.4869,0.7171875,0.6568312644958496
63,1.8068695068359375,0.12350382407506307,0.4026925166447957,0.6650158166885376,0.006390406750142574,0.000547652889508754,0.483,0.72353515625,0.659841775894165
64,1.787611484527588,0.1234933336575826,0.4043201208114624,0.674130360285441,0.006339322309941053,0.0005550469504669309,0.4875,0.71796875,0.638634204864502
65,1.7864635785420735,0.12572471300760904,0.4165271520614624,0.6621791124343872,0.006309338379651308,0.0005627695936709642,0.4908,0.71162109375,0.683074951171875
66,1.7673977216084797,0.1259790857632955,0.4154576063156128,0.6689453125,0.0062836590223014355,0.0005633505061268806,0.4954,0.70791015625,0.6765015125274658
67,1.768121560414632,0.12577863534291586,0.4202938874562581,0.6715261936187744,0.006258527748286724,0.0005651208921335638,0.4951,0.706640625,0.6816277503967285
68,1.7653470039367676,0.12741310397783914,0.4221307833989461,0.6672247250874838,0.00619390606880188,0.0005806825938634574,0.5015,0.707421875,0.6619110107421875
69,1.7664532661437988,0.12948400775591531,0.4191080729166667,0.6727120876312256,0.0062126051634550095,0.0005699945031665266,0.5001,0.71142578125,0.6656947135925293
70,1.7605044047037761,0.1288237671057383,0.423828125,0.6695963541666666,0.006181947886943817,0.0005749409319832921,0.5012,0.71259765625,0.6694424152374268
71,1.7444539070129395,0.12895886103312174,0.43212890625,0.667294422785441,0.006124869920313358,0.0005878678057342768,0.5092,0.70732421875,0.6666679382324219
72,1.750119686126709,0.13046497106552124,0.4258277416229248,0.6656668583552042,0.006098166108131409,0.0005900504183955491,0.513,0.70224609375,0.655872106552124
73,1.7449720700581868,0.13208789626757303,0.4345935583114624,0.6609700520833334,0.006087824236601591,0.0005947218160144985,0.5084,0.71064453125,0.644284725189209
74,1.7368268966674805,0.1315037508805593,0.4365234375,0.6766648292541504,0.006072581745684147,0.0005897142109461129,0.5149,0.704296875,0.6614623069763184
75,1.7171897888183594,0.13242385784784952,0.4414992729822795,0.6742001374562582,0.006020005792379379,0.000600382627453655,0.5213,0.69794921875,0.6712346076965332
76,1.7394549051920574,0.13207892576853433,0.4276181062062581,0.6708054542541504,0.0060073332861065865,0.0006041449378244579,0.5216,0.7021484375,0.6743631362915039
77,1.7191837628682454,0.13432854413986206,0.4433361291885376,0.6677594979604086,0.0059763118624687195,0.0006087157526053488,0.5254,0.70380859375,0.6682531833648682
78,1.714277744293213,0.13580086827278137,0.4540318250656128,0.6661086479822794,0.005938785150647163,0.0006176016759127378,0.5337,0.6984375,0.6688861846923828
79,1.7076050440470378,0.1357160210609436,0.4468005895614624,0.6728515625,0.005904692690819502,0.0006233028252609074,0.54,0.69482421875,0.6299347877502441
80,1.7049031257629395,0.1358246107896169,0.4487769603729248,0.6733863353729248,0.0058767483569681644,0.0006285429699346423,0.5466,0.6888671875,0.6562588214874268
81,1.7038977940877278,0.1369904081026713,0.4504510958989461,0.6699683666229248,0.005870981141924858,0.000625179207418114,0.5458,0.69296875,0.6659984588623047
82,1.6945398648579915,0.1380374034245809,0.4541248083114624,0.6683407624562582,0.005827209912240505,0.0006338577368296683,0.5564,0.68486328125,0.6534397602081299
83,1.682630221048991,0.13802299896876016,0.4555896520614624,0.66259765625,0.005798565689474344,0.000636631972156465,0.5651,0.6822265625,0.6471047401428223
84,1.682687759399414,0.1393145223458608,0.4584496021270752,0.6685035228729248,0.005798069294542074,0.0006295734783634543,0.5612,0.6853515625,0.6547529697418213
85,1.686208724975586,0.13908361395200095,0.4581938187281291,0.667294422785441,0.005762375891208649,0.0006406729808077216,0.5697,0.68515625,0.672471284866333
86,1.6697916984558105,0.13960452874501547,0.47607421875,0.6700381437937418,0.005772685166448355,0.00063448550645262,0.5684,0.68349609375,0.6554570198059082
87,1.6764721870422363,0.13979650537172952,0.4652390082677205,0.677176316579183,0.00569970952346921,0.0006540790782310069,0.5769,0.67802734375,0.6545441150665283
88,1.6692969004313152,0.14123567938804626,0.4661225875218709,0.6715494791666666,0.005680764559656382,0.0006569902179762721,0.5799,0.6765625,0.6508052349090576
89,1.6650363604227703,0.14175779620806375,0.4753534396489461,0.6572033166885376,0.005658779758960009,0.0006586037925444543,0.5872,0.6708984375,0.6472742557525635
90,1.664286454518636,0.14213194449742636,0.4773530562718709,0.657528837521871,0.0056411088444292545,0.000659592158626765,0.588,0.6763671875,0.6511461734771729
91,1.6628705660502117,0.14226901531219482,0.47509765625,0.6625046332677206,0.005623125471174717,0.0006632595905102789,0.5917,0.67470703125,0.6531703472137451
92,1.664758523305257,0.141948531071345,0.4771205186843872,0.662783662478129,0.005574950482696295,0.0006757002556696534,0.6057,0.66767578125,0.6762382984161377
93,1.6569492022196453,0.14455739657084146,0.4762137333552043,0.6592727104822794,0.005552846938371658,0.0006812093197368085,0.6142,0.6630859375,0.6531696319580078
94,1.6482995351155598,0.14626085758209229,0.4797014395395915,0.6716424624125162,0.005533045157790184,0.0006802639691159129,0.6121,0.66728515625,0.6718075275421143
95,1.6350433031717937,0.14536168177922568,0.4962100187937419,0.6601097583770752,0.005517651792615652,0.0006849247147329152,0.6142,0.66650390625,0.6886758804321289
96,1.6402848561604817,0.14616971214612326,0.49072265625,0.6764322916666666,0.005495845805853605,0.0006920191808603704,0.619,0.66455078125,0.7144019603729248
97,1.6292535463968914,0.14767508705457053,0.5067894458770752,0.6620861291885376,0.005482429172843695,0.0006898024585098028,0.6192,0.67578125,0.6760177612304688
98,1.6291357676188152,0.14912625153859457,0.4957914749781291,0.6638997395833334,0.005440934561192989,0.0007033213623799384,0.6267,0.666015625,0.6614384651184082
99,1.6249616940816243,0.15011570851008096,0.500302275021871,0.6662248770395914,0.005446852184832096,0.0006943969056010246,0.622,0.67001953125,0.6534178256988525
100,1.625900109608968,0.15003807346026102,0.4998139937718709,0.6651553312937418,0.005416537169367075,0.0007013958529569209,0.6251,0.6767578125,0.6500818729400635
101,1.6247140566507976,0.150117297967275,0.5018368562062582,0.6556686957677206,0.005379930604249239,0.000710917345713824,0.6303,0.66904296875,0.6512143611907959
102,1.6155076026916504,0.15071756641070047,0.4998139937718709,0.6682012875874838,0.005368294194340706,0.0007087172707542777,0.6294,0.67451171875,0.6649911403656006
103,1.6046730677286785,0.15169020493825278,0.5136253833770752,0.6672479311625162,0.005347897298634052,0.0007140012457966805,0.6339,0.66962890625,0.683598518371582
104,1.6206504503885906,0.15207562843958536,0.5016973416010538,0.6637137333552042,0.005325468722730875,0.0007191057084128261,0.6391,0.66728515625,0.6538169384002686
105,1.6016399065653484,0.1514658530553182,0.5011160771052042,0.6679454644521078,0.005311920307576656,0.000721391465049237,0.6353,0.675,0.7014999389648438
106,1.5739342371622722,0.15434213479359946,0.5252976020177206,0.6591564416885376,0.005277743563055992,0.0007268211920745671,0.6397,0.67734375,0.6369459629058838
107,1.5924285252888997,0.15514743328094482,0.5224609375,0.6652483145395914,0.005243375431746244,0.0007409789832308888,0.6477,0.676171875,0.6615054607391357
108,1.5943644841512044,0.1566070020198822,0.5130208333333334,0.6588309208552042,0.00524642039090395,0.0007341153104789555,0.649,0.67958984375,0.666567325592041
109,1.5864890416463215,0.15683484077453613,0.5249953667322794,0.6673177083333334,0.005205715075135231,0.0007458282052539289,0.652,0.67705078125,0.6507697105407715
110,1.5867241223653157,0.159441610177358,0.5222284396489462,0.6698056062062582,0.005175460129976273,0.000756528927013278,0.6538,0.677734375,0.6701686382293701
111,1.5561089515686035,0.1592912276585897,0.5297154188156128,0.6689918041229248,0.005165204405784607,0.0007608743035234511,0.6554,0.67568359375,0.6983273029327393
112,1.578738848368327,0.15962289770444235,0.5220191478729248,0.6669456958770752,0.005124587099999189,0.0007685219752602279,0.6588,0.677734375,0.6802692413330078
113,1.591560999552409,0.1611846685409546,0.5273902416229248,0.662411650021871,0.005135775543749332,0.000762135605327785,0.6533,0.68447265625,0.6913056373596191
114,1.563684622446696,0.16039148966471353,0.5267391999562582,0.6618535916010538,0.005101362243294716,0.000768858939409256,0.6602,0.677734375,0.6854486465454102
115,1.5698391596476238,0.16233685612678528,0.5290410916010538,0.6581566333770752,0.005086451303213835,0.0007732760277576745,0.6603,0.68212890625,0.6962990760803223
116,1.556787649790446,0.16491893927256265,0.5390160083770752,0.6602725187937418,0.0050620404072105885,0.0007736300467513502,0.6628,0.69296875,0.6715340614318848
117,1.5616722106933594,0.16562172770500183,0.5364583333333334,0.6584123770395914,0.00503466697409749,0.0007889961707405746,0.6653,0.69462890625,0.6564481258392334
118,1.5663344065348308,0.16643250981966654,0.5283203125,0.6731770833333334,0.005025321617722511,0.0007856087177060544,0.6667,0.70107421875,0.6561496257781982
119,1.565517743428548,0.16720139980316162,0.5357142686843872,0.6566917896270752,0.005008663050830364,0.0007929743151180446,0.6717,0.69912109375,0.6610748767852783
120,1.5413428942362468,0.16846853494644165,0.5492233832677206,0.6728515625,0.004952131770551205,0.0008088882314041257,0.6735,0.70205078125,0.6609928607940674
121,1.5430391629536946,0.16802908976872763,0.5434802770614624,0.6655970811843872,0.004949609749019146,0.0008067723247222602,0.6735,0.70078125,0.6710214614868164
122,1.553943157196045,0.16948268810908,0.5439220666885376,0.6671549479166666,0.004932933021336794,0.0008145119645632803,0.6759,0.70478515625,0.6588470935821533
123,1.5314782460530598,0.1709559758504232,0.5581287145614624,0.6639694770177206,0.004910704214125872,0.0008162800804711878,0.6739,0.707421875,0.6976172924041748
124,1.5107523600260417,0.171956737836202,0.5640578667322794,0.6744093894958496,0.004892547614872456,0.0008148096967488527,0.6765,0.7095703125,0.6527526378631592
125,1.529590129852295,0.17409340540568033,0.5514090458552042,0.6727352937062582,0.004881038796156645,0.0008181796874850988,0.6765,0.7125,0.6788806915283203
126,1.5270926157633464,0.1733646790186564,0.5594307978947958,0.6733165582021078,0.0048608132638037205,0.0008229946834035218,0.678,0.71484375,0.6613345146179199
127,1.5320202509562175,0.17511242628097534,0.5557337999343872,0.6720377604166666,0.004839233588427305,0.0008286995580419898,0.6806,0.71728515625,0.6540393829345703
128,1.5173551241556804,0.17447590827941895,0.5599423249562582,0.6717587312062582,0.004803931340575218,0.000842195120640099,0.6822,0.714453125,0.6597545146942139
129,1.5245483716328938,0.1765100359916687,0.5569196542104086,0.6706426938374838,0.004786552861332893,0.0008428527507930994,0.6854,0.71845703125,0.6834301948547363
130,1.5150364240010579,0.1769081950187683,0.5660807291666666,0.6764787832895914,0.004795175977051258,0.0008344734087586403,0.6838,0.7322265625,0.6894536018371582
131,1.5111039479573567,0.1796097755432129,0.5602213541666666,0.6821753978729248,0.004751897882670164,0.0008535409579053521,0.6863,0.72587890625,0.704014778137207
132,1.491842269897461,0.18066914876302084,0.56787109375,0.678896983464559,0.0047332486137747765,0.0008607968338765204,0.687,0.73017578125,0.6993145942687988
133,1.4900638262430828,0.18100212017695108,0.5692429145177206,0.6740606625874838,0.004714705515652895,0.00085861497791484,0.688,0.73759765625,0.6736323833465576
134,1.4977110226949055,0.18151477972666422,0.5749860604604086,0.6785714626312256,0.00470572616904974,0.0008592327940277755,0.6888,0.73935546875,0.6752340793609619
135,1.4910788536071777,0.1823486089706421,0.5764973958333334,0.6762462457021078,0.004657252226024866,0.0008811592124402523,0.6907,0.7275390625,0.6720077991485596
136,1.4902453422546387,0.18542402982711792,0.5750557978947958,0.6873605251312256,0.004664957989007235,0.0008642309112474322,0.6897,0.74033203125,0.6648266315460205
137,1.4853919347127278,0.18579721450805664,0.5738002061843872,0.676339308420817,0.004650856833904982,0.0008772366563789546,0.6918,0.7400390625,0.6801187992095947
138,1.4955506324768066,0.1859404444694519,0.5618722041447958,0.6864304542541504,0.004607910290360451,0.0008935016230680048,0.6933,0.74072265625,0.6785504817962646
139,1.4949089686075847,0.18646502494812012,0.5661272207895914,0.684640089670817,0.004603540524840355,0.000881317479070276,0.6962,0.73935546875,0.684004545211792
140,1.4740142822265625,0.18877796332041422,0.5712890625,0.6819894313812256,0.004594097845256329,0.0008862498798407614,0.6965,0.74306640625,0.6730306148529053
141,1.4651500384012859,0.18689139684041342,0.5786365270614624,0.6845703125,0.0045728604309260845,0.0008919309475459158,0.6967,0.75234375,0.6620655059814453
142,1.4586222966512044,0.18871420621871948,0.5780785083770752,0.6860118707021078,0.004540817346423864,0.0009019796270877123,0.7005,0.741015625,0.6850306987762451
143,1.476471741994222,0.19096656640370688,0.5745675166447958,0.7017531394958496,0.004547650460153818,0.0009001140133477747,0.6969,0.750390625,0.6887917518615723
144,1.4853542645772297,0.18999520937601724,0.5710565646489462,0.694521983464559,0.004508489277213812,0.000905879947822541,0.7023,0.749609375,0.6939952373504639
145,1.4709211985270183,0.1910094420115153,0.5834728479385376,0.6985909938812256,0.004499644506722689,0.0009099479648284614,0.701,0.75166015625,0.6862516403198242
146,1.4488843282063801,0.19349690278371176,0.5886114041010538,0.694266160329183,0.004491574130952358,0.0009110842365771532,0.7019,0.75498046875,0.7045495510101318
147,1.4503231048583984,0.19256101051966348,0.5867745478947958,0.6871279875437418,0.004461403004825115,0.0009262358653359115,0.7018,0.76044921875,0.6575381755828857
148,1.4584250450134277,0.19361950953801474,0.5782412687937418,0.69921875,0.00444734375923872,0.0009206424583680928,0.7057,0.76396484375,0.7244434356689453
149,1.457903544108073,0.19591577847798666,0.5864955186843872,0.6916619936625162,0.004420647397637367,0.0009343611309304833,0.7059,0.7525390625,0.6819188594818115
150,1.45552396774292,0.19735771417617798,0.5841006437937418,0.6947777271270752,0.004432360175997019,0.0009244380053132772,0.7046,0.75791015625,0.6949522495269775
151,1.4410621325174968,0.1973151961962382,0.5937732458114624,0.7035202980041504,0.004403459373861551,0.0009330838802270591,0.7086,0.7572265625,0.6746218204498291
152,1.4437087376912434,0.19901774326960245,0.5937732458114624,0.697567860285441,0.00438788952305913,0.000937209464609623,0.7065,0.762890625,0.6913704872131348
153,1.4352060953776042,0.1995447874069214,0.5955868562062582,0.7091471354166666,0.004384753294289112,0.0009382421267218888,0.7068,0.7669921875,0.6732063293457031
154,1.4458147684733074,0.2005975842475891,0.5928897062937418,0.7080543041229248,0.004361463710665703,0.0009422383736819029,0.7111,0.76015625,0.6531684398651123
155,1.4296836853027344,0.20182482401529947,0.5894717375437418,0.7002882957458496,0.004356765188276768,0.0009519829764030874,0.708,0.76171875,0.651235818862915
156,1.4321813583374023,0.202919602394104,0.5911923249562582,0.7129371166229248,0.004350146744400263,0.0009466272313147783,0.713,0.7650390625,0.6656985282897949
157,1.4436464309692383,0.2003223498662313,0.5907738208770752,0.7003347873687744,0.004332276526838541,0.0009487224160693586,0.7115,0.76640625,0.6818652153015137
158,1.4150829315185547,0.20266737540562949,0.6047246853510538,0.7053571542104086,0.004300272557884455,0.0009557533194310963,0.7122,0.76923828125,0.6597535610198975
159,1.430259386698405,0.2058862249056498,0.5887741645177206,0.7100772062937418,0.00430670939385891,0.0009538003941997886,0.7152,0.76611328125,0.6666548252105713
160,1.419911543528239,0.20468278725941977,0.5916806062062582,0.7097051938374838,0.004279239568859339,0.0009622870129533112,0.7164,0.76806640625,0.6578245162963867
161,1.4059468905131023,0.20562477906545004,0.5986793041229248,0.7117048104604086,0.0042831976898014545,0.000958768418058753,0.7148,0.77119140625,0.6716556549072266
162,1.423861821492513,0.20659895737965903,0.606259306271871,0.711495558420817,0.004283352755010128,0.0009537874720990658,0.7165,0.76904296875,0.6643977165222168
163,1.4170937538146973,0.20782015721003214,0.6073056062062582,0.7075428167978922,0.004244646988809109,0.0009667560225352645,0.7179,0.7689453125,0.7010643482208252
164,1.3965328534444172,0.2073824405670166,0.6055617729822794,0.7194708188374838,0.0042435056529939175,0.0009651454747654498,0.7181,0.76396484375,0.6907401084899902
165,1.3998018900553386,0.20775675773620605,0.6094214916229248,0.7099376519521078,0.004230713937431574,0.0009706176351755857,0.7179,0.7623046875,0.6884427070617676
166,1.401372750600179,0.2074388066927592,0.6046317021052042,0.7083798249562582,0.004209753125905991,0.0009777435334399343,0.7185,0.76884765625,0.7208766937255859
167,1.4063917795817058,0.21117268006006876,0.6028645833333334,0.7143787542978922,0.004203548189252615,0.0009748385054990649,0.7185,0.76455078125,0.6878261566162109
168,1.3892087936401367,0.2103421688079834,0.6142345666885376,0.71826171875,0.004184393212199211,0.0009794917423278093,0.7192,0.77236328125,0.7115023136138916
169,1.3965290387471516,0.21308135986328125,0.6061197916666666,0.7229817708333334,0.004196471534669399,0.0009708357392810285,0.7213,0.7798828125,0.6437933444976807
170,1.3997613588968914,0.21291901667912802,0.6077706416447958,0.729306141535441,0.004166905302554369,0.0009843527805060148,0.7201,0.7853515625,0.642125129699707
171,1.411789099375407,0.21144566933314005,0.6063988208770752,0.720284620920817,0.004157127346843481,0.0009857926052063704,0.7201,0.7822265625,0.6572816371917725
172,1.3812581698099773,0.212275763352712,0.6124442021052042,0.7214471499125162,0.0041441540233790874,0.000989469699561596,0.723,0.77763671875,0.6981499195098877
173,1.414068380991618,0.21336307128270468,0.6039574146270752,0.7220749855041504,0.0041267951019108295,0.0009908961364999413,0.7231,0.7728515625,0.6891584396362305
174,1.3759721120198567,0.21445691585540771,0.6164667208989462,0.7241443792978922,0.004110297188162804,0.0009984900243580341,0.7254,0.7748046875,0.6718404293060303
175,1.390553633371989,0.21483910083770752,0.6072126229604086,0.7252139250437418,0.004114977549761534,0.0009958770824596286,0.7263,0.7787109375,0.6559107303619385
176,1.379462718963623,0.21563871701558432,0.6191871166229248,0.7263067563374838,0.0041063870303332806,0.0009958212031051517,0.7254,0.77939453125,0.6812272071838379
177,1.3620503743489583,0.2158700426419576,0.6198381582895914,0.723818858464559,0.004092941991984844,0.001005308935418725,0.7258,0.78310546875,0.690582275390625
178,1.385148048400879,0.21691385904947916,0.6113746166229248,0.7320498625437418,0.004083130042999983,0.001000646618194878,0.7264,0.78466796875,0.702641487121582
179,1.4014271100362141,0.21858874956766763,0.6117466688156128,0.7264462312062582,0.004066603723913431,0.0010088924318552017,0.7252,0.7748046875,0.6637158393859863
180,1.354580561319987,0.21927996476491293,0.6216517686843872,0.726864735285441,0.0040537286549806595,0.001013370929285884,0.7294,0.778125,0.6623289585113525
181,1.3668018976847331,0.22051391998926798,0.6230933666229248,0.7316545645395914,0.004042062908411026,0.0010149769950658083,0.7301,0.78134765625,0.6612114906311035
182,1.3721513748168945,0.21984209616978964,0.6237444082895914,0.727725108464559,0.0040245805867016315,0.0010207375744357705,0.7333,0.7693359375,0.6505577564239502
183,1.3636231422424316,0.22061367829640707,0.6119791666666666,0.7294921875,0.004025615286082029,0.0010109888389706612,0.7318,0.7822265625,0.7031445503234863
184,1.3619085947672527,0.22113327185312906,0.6197684208552042,0.7373279730478922,0.004004723392426968,0.0010230782208964229,0.7332,0.78662109375,0.6719253063201904
185,1.3587063153584797,0.2223315636316935,0.6213030020395914,0.7361886501312256,0.003986387047916651,0.0010301624424755573,0.7348,0.78779296875,0.6693441867828369
186,1.3562439282735188,0.22225938240687051,0.6193964083989462,0.7431175708770752,0.003994020167738199,0.0010270443744957447,0.7327,0.7861328125,0.6860122680664062
187,1.3618005116780598,0.2245241403579712,0.6250464916229248,0.7332589626312256,0.003980664536356926,0.0010258523980155587,0.7351,0.782421875,0.6435165405273438
188,1.3596598307291667,0.2249661087989807,0.6274181604385376,0.736328125,0.003972051199525595,0.0010279521811753511,0.7357,0.78369140625,0.6545155048370361
189,1.34396759668986,0.226164182027181,0.6234654188156128,0.7413039207458496,0.0039812419563531876,0.0010200429242104292,0.7337,0.7943359375,0.6713590621948242
190,1.3485207557678223,0.2251568833986918,0.6279529333114624,0.7419549624125162,0.0039491914212703705,0.0010365010239183903,0.735,0.7966796875,0.6579484939575195
191,1.3644040425618489,0.22453888257344565,0.6194893916447958,0.743582566579183,0.003946773242205381,0.0010310170473530889,0.7355,0.79375,0.6888601779937744
192,1.3493876457214355,0.22549722592035928,0.6256277958552042,0.744326670964559,0.003944109193980694,0.0010321958689019084,0.7359,0.79189453125,0.6664271354675293
193,1.3473316828409831,0.2259606122970581,0.6254417896270752,0.7443033854166666,0.003942996729165316,0.0010337186977267265,0.7354,0.79697265625,0.6405527591705322
194,1.3567665417989094,0.22742768128712973,0.6240001916885376,0.748953660329183,0.003934717737138271,0.0010359114967286587,0.7359,0.7978515625,0.7020931243896484
195,1.3681000073750813,0.22785188754399618,0.626953125,0.7405831813812256,0.003906091209501028,0.0010467786341905594,0.7387,0.79208984375,0.700394868850708
196,1.3575924237569172,0.228337029616038,0.6259300708770752,0.7465587457021078,0.003911612089723349,0.001037759706377983,0.7363,0.798828125,0.691810131072998
197,1.3338772455851238,0.22688869635264078,0.6266973416010538,0.7477911313374838,0.003915783949196339,0.0010396335273981094,0.7348,0.80244140625,0.6655058860778809
198,1.3444407780965169,0.2285383145014445,0.6330449978510538,0.7533714771270752,0.003921675030142069,0.0010382988257333636,0.7371,0.7998046875,0.6961483955383301
199,1.3338535626729329,0.22917739550272623,0.6276041666666666,0.757510264714559,0.003887093160301447,0.0010506055550649762,0.7414,0.80146484375,0.6694192886352539
200,1.3410959243774414,0.22983060280481973,0.6268136103947958,0.7476980686187744,0.0038903052918612957,0.0010401095496490598,0.7396,0.79697265625,0.6832561492919922


==> reports/report_gtsrb_baseline.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=gtsrb', '--dl-weight=0.0', '--logic=dl2', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.014875412918627262,0.0020192046649754047,0.02430720506730008,0.0,2.384185791015625e-07
1,0.0,0.0,0.0,0.0,0.014130696654319763,0.002020189305767417,0.07276326207442597,0.0,1.1632781028747559
2,0.0,0.0,0.0,0.0,0.013401906937360764,0.0019704028964042664,0.10815518606492479,0.0,1.0789878368377686
3,0.0,0.0,0.0,0.0,0.012775147333741188,0.0019100451609119773,0.15106888361045132,0.0,1.0882480144500732
4,0.0,0.0,0.0,0.0,0.01227747555822134,0.0018461871659383178,0.17458432304038005,0.0,1.0868964195251465
5,0.0,0.0,0.0,0.0,0.011816802434623241,0.0017670197412371635,0.20570071258907363,0.0,1.0549938678741455
6,0.0,0.0,0.0,0.0,0.011476474814116955,0.0017002851236611605,0.23222486144101345,0.0,1.0529632568359375
7,0.0,0.0,0.0,0.0,0.011138468980789185,0.00163335504475981,0.2513064133016627,0.001484375,1.0485622882843018
8,0.0,0.0,0.0,0.0,0.010835972614586353,0.0015888436464592814,0.2688044338875693,0.004296875,1.076653242111206
9,0.0,0.0,0.0,0.0,0.01055341586470604,0.0015235661994665861,0.2807600950118765,0.00796875,1.0697555541992188
10,0.0,0.0,0.0,0.0,0.010314714163541794,0.0014863191172480583,0.292874109263658,0.010859375,1.0773470401763916
11,0.0,0.0,0.0,0.0,0.010108552873134613,0.0014253697590902448,0.302375296912114,0.017185683250427245,1.055464744567871
12,0.0,0.0,0.0,0.0,0.009858053177595139,0.0013868750538676977,0.31718131433095803,0.022652616500854494,1.0712690353393555
13,0.0,0.0,0.0,0.0,0.00968637503683567,0.0013432494597509503,0.31995249406175774,0.028355741500854494,1.1038894653320312
14,0.0,0.0,0.0,0.0,0.009483873844146729,0.00130252365488559,0.3321456848772763,0.034367733001708985,1.0640981197357178
15,0.0,0.0,0.0,0.0,0.009240060113370419,0.0012717695208266377,0.35051464766429136,0.03905341625213623,1.0537059307098389
16,0.0,0.0,0.0,0.0,0.009068815037608147,0.0012309252051636577,0.3570863024544735,0.04100654125213623,1.075972318649292
17,0.0,0.0,0.0,0.0,0.00885213352739811,0.0011910444591194391,0.36943784639746635,0.047254724502563475,1.0579180717468262
18,0.0,0.0,0.0,0.0,0.008652562275528908,0.0011713766725733876,0.38345209817893905,0.05108284950256348,1.081824541091919
19,0.0,0.0,0.0,0.0,0.008477103896439075,0.0011345215607434511,0.3916072842438638,0.058502907752990725,1.08420729637146
20,0.0,0.0,0.0,0.0,0.008306814357638359,0.0011042285477742553,0.3994457640538401,0.06365915775299072,1.0879151821136475
21,0.0,0.0,0.0,0.0,0.00813264213502407,0.001073917024768889,0.4121931908155186,0.06834665775299072,1.0814573764801025
22,0.0,0.0,0.0,0.0,0.008014878258109093,0.0010574330808594823,0.4167854315122724,0.07100290775299073,1.0862541198730469
23,0.0,0.0,0.0,0.0,0.00781321246176958,0.001023277873173356,0.43222486144101346,0.07912790775299072,1.0914907455444336
24,0.0,0.0,0.0,0.0,0.0077060977928340435,0.0010007636155933142,0.43752969121140145,0.08732921600341798,1.069692611694336
25,0.0,0.0,0.0,0.0,0.0075704664923250675,0.0009714970947243273,0.44228028503562944,0.09459301948547363,1.0611650943756104
26,0.0,0.0,0.0,0.0,0.007417696062475443,0.0009564232896082103,0.4561361836896279,0.09904614448547364,1.0765364170074463
27,0.0,0.0,0.0,0.0,0.00728457048535347,0.0009281274396926165,0.4693586698337292,0.10951489448547364,1.0562450885772705
28,0.0,0.0,0.0,0.0,0.00719998637214303,0.0009006117470562458,0.4754552652414885,0.12146620750427246,1.0660591125488281
29,0.0,0.0,0.0,0.0,0.00703192176297307,0.0009002284496091306,0.4838479809976247,0.12818495750427247,1.0757732391357422
30,0.0,0.0,0.0,0.0,0.006926154717803001,0.0008836531196720898,0.49635787806809184,0.13263808250427245,1.0634467601776123
31,0.0,0.0,0.0,0.0,0.006822617258876562,0.0008647916256450117,0.5025336500395883,0.14286882400512696,1.0652687549591064
32,0.0,0.0,0.0,0.0,0.006688070483505726,0.0008391111623495817,0.5102929532858274,0.15442950248718262,1.060438871383667
33,0.0,0.0,0.0,0.0,0.0065755695104599,0.0008284302894026041,0.5205067300079177,0.15903887748718262,1.064016580581665
34,0.0,0.0,0.0,0.0,0.006504483986645937,0.00081882398808375,0.5235154394299287,0.16177326202392578,1.0960137844085693
35,0.0,0.0,0.0,0.0,0.006389184854924679,0.0007980595109984279,0.5312747426761678,0.17099201202392578,1.0795414447784424
36,0.0,0.0,0.0,0.0,0.00631067156791687,0.000791217724326998,0.5353127474267617,0.17599201202392578,1.0573499202728271
37,0.0,0.0,0.0,0.0,0.006232753396034241,0.0007810241659171879,0.5416468725257324,0.1805977439880371,1.1029274463653564
38,0.0,0.0,0.0,0.0,0.006118467077612877,0.0007624034769833088,0.5528899445764054,0.18981468200683593,1.112499475479126
39,0.0,0.0,0.0,0.0,0.006044040899723768,0.0007542794919572771,0.5579572446555819,0.19387718200683593,1.0851306915283203
40,0.0,0.0,0.0,0.0,0.005972911138087511,0.0007479639025405049,0.5637371338083927,0.19723655700683593,1.090261459350586
41,0.0,0.0,0.0,0.0,0.0058721937239170074,0.0007354198605753481,0.5741884402216944,0.20277978897094726,1.0874781608581543
42,0.0,0.0,0.0,0.0,0.005766719114035368,0.0007284909370355308,0.5836896278701504,0.2074654769897461,1.09234619140625
43,0.0,0.0,0.0,0.0,0.005711788777261972,0.0007192306802608073,0.588756927949327,0.21426054000854491,1.0961880683898926
44,0.0,0.0,0.0,0.0,0.005627902690321207,0.0007062001968733966,0.5984164687252573,0.21855741500854492,1.0930993556976318
45,0.0,0.0,0.0,0.0,0.005546620115637779,0.0006939617451280355,0.6036421219319081,0.22753997802734374,1.084315538406372
46,0.0,0.0,0.0,0.0,0.00551746878772974,0.0006996088777668774,0.6063341250989707,0.22691679000854492,1.1412453651428223
47,0.0,0.0,0.0,0.0,0.005397854372859001,0.000684805796481669,0.6162311955661124,0.23152435302734375,1.113783359527588
48,0.0,0.0,0.0,0.0,0.0053542195819318295,0.0006817710236646235,0.6228028503562946,0.23441497802734376,1.1328380107879639
49,0.0,0.0,0.0,0.0,0.005276926793158054,0.0006662365631200373,0.6261282660332541,0.24605377197265624,1.0762672424316406
50,0.0,0.0,0.0,0.0,0.005220320075750351,0.000658551580272615,0.6348376880443388,0.24777252197265626,1.0558059215545654
51,0.0,0.0,0.0,0.0,0.005180953070521355,0.0006535473512485623,0.635471100554236,0.25371002197265624,1.0508549213409424
52,0.0,0.0,0.0,0.0,0.005135970655828714,0.0006511583342216909,0.6399841646872526,0.2557394599914551,1.0589771270751953
53,0.0,0.0,0.0,0.0,0.005070456303656101,0.0006467108614742756,0.6444972288202692,0.25527070999145507,1.0697858333587646
54,0.0,0.0,0.0,0.0,0.004997196141630411,0.0006344467401504517,0.6519398258115597,0.2637845230102539,1.0830295085906982
55,0.0,0.0,0.0,0.0,0.004883269313722849,0.0006309578311629593,0.6619160728424386,0.2671438980102539,1.0935173034667969
56,0.0,0.0,0.0,0.0,0.004845671821385622,0.0006278345827013254,0.6663499604117181,0.2705032730102539,1.1496126651763916
57,0.0,0.0,0.0,0.0,0.004797173198312521,0.0006186830578371882,0.6689627870150435,0.27807958602905275,1.1245019435882568
58,0.0,0.0,0.0,0.0,0.004771542735397816,0.0006158433970995247,0.6721298495645289,0.27620458602905273,1.0681629180908203
59,0.0,0.0,0.0,0.0,0.00468834862112999,0.0006095870630815625,0.6779097387173396,0.28542333602905273,1.0792803764343262
60,0.0,0.0,0.0,0.0,0.004659798461943865,0.0006042683380655944,0.6801266825019794,0.28487646102905273,1.0746674537658691
61,0.0,0.0,0.0,0.0,0.004595126491039991,0.0005952672217972577,0.6850356294536817,0.29440587997436524,1.05796217918396
62,0.0,0.0,0.0,0.0,0.004522616975009441,0.000592074531596154,0.6914489311163895,0.2962009429931641,1.1763012409210205
63,0.0,0.0,0.0,0.0,0.004497285932302475,0.0005905744037590921,0.6944576405384006,0.29721837997436523,1.0706064701080322
64,0.0,0.0,0.0,0.0,0.004434188827872276,0.0005841433885507286,0.6988915281076801,0.3019022560119629,1.1032016277313232
65,0.0,0.0,0.0,0.0,0.004379707854241133,0.0005819213693030179,0.7049881235154394,0.3051053810119629,1.0984618663787842
66,0.0,0.0,0.0,0.0,0.00434246426448226,0.0005760558415204287,0.7079176563737134,0.3078397560119629,1.095947265625
67,0.0,0.0,0.0,0.0,0.004295375198125839,0.0005734841106459498,0.709501187648456,0.3072147560119629,1.091193437576294
68,0.0,0.0,0.0,0.0,0.004253184422850609,0.0005677715525962412,0.7132224861441013,0.3154160690307617,1.0915510654449463
69,0.0,0.0,0.0,0.0,0.004231154918670654,0.0005685739452019334,0.717181314330958,0.3143241310119629,1.068718671798706
70,0.0,0.0,0.0,0.0,0.004168009385466576,0.0005645815981552005,0.7203483768804434,0.3183066940307617,1.1122939586639404
71,0.0,0.0,0.0,0.0,0.004134184215217829,0.0005595597322098911,0.7249406175771972,0.3200254440307617,1.0576517581939697
72,0.0,0.0,0.0,0.0,0.004087483044713736,0.0005574084352701902,0.7295328582739509,0.32517807006835936,1.111102819442749
73,0.0,0.0,0.0,0.0,0.00403785053640604,0.0005484140710905194,0.7326207442596991,0.3297874450683594,1.1282954216003418
74,0.0,0.0,0.0,0.0,0.004014250822365284,0.0005469166208058596,0.7323040380047506,0.3286936950683594,1.1305320262908936
75,0.0,0.0,0.0,0.0,0.0039833043701946735,0.0005493176868185401,0.7366587490102929,0.32853744506835936,1.1189827919006348
76,0.0,0.0,0.0,0.0,0.003927881829440594,0.0005385198164731264,0.7400633412509897,0.33580307006835936,1.0549070835113525
77,0.0,0.0,0.0,0.0,0.003887732280418277,0.0005403663963079453,0.7439429928741093,0.3356468200683594,1.0757174491882324
78,0.0,0.0,0.0,0.0,0.0038544959388673306,0.0005361699149943888,0.7489311163895487,0.3398655700683594,1.07460355758667
79,0.0,0.0,0.0,0.0,0.0038215324748307467,0.0005328524857759476,0.7490894695170229,0.3409593200683594,1.055922031402588
80,0.0,0.0,0.0,0.0,0.003794741816818714,0.0005314616137184203,0.7532858273950911,0.34275619506835936,1.075556755065918
81,0.0,0.0,0.0,0.0,0.0037403791211545467,0.0005258797900751233,0.7581947743467934,0.34775619506835936,1.0683317184448242
82,0.0,0.0,0.0,0.0,0.0037186697591096163,0.000528389704413712,0.7593032462391133,0.3470530700683594,1.0809581279754639
83,0.0,0.0,0.0,0.0,0.003659958951175213,0.000518248591106385,0.7651623119556611,0.3504905700683594,1.0934677124023438
84,0.0,0.0,0.0,0.0,0.003662274219095707,0.0005218901205807924,0.764449722882027,0.34752182006835936,1.075728416442871
85,0.0,0.0,0.0,0.0,0.0036210285034030676,0.0005174872931092978,0.7676959619952494,0.3525999450683594,1.1116058826446533
86,0.0,0.0,0.0,0.0,0.003586637554690242,0.0005094580701552331,0.7735550277117973,0.3583030700683594,1.0942840576171875
87,0.0,0.0,0.0,0.0,0.003550418419763446,0.0005115495878271759,0.7747426761678543,0.3573655700683594,1.092651605606079
88,0.0,0.0,0.0,0.0,0.0035410255659371614,0.0005033978377468884,0.7733174980205859,0.3647093200683594,1.149263620376587
89,0.0,0.0,0.0,0.0,0.0034810223150998354,0.0005024544079788029,0.7811559778305621,0.36478744506835936,1.1294629573822021
90,0.0,0.0,0.0,0.0,0.00349501334130764,0.0005074242944829166,0.7800475059382422,0.35986736297607425,1.1127359867095947
91,0.0,0.0,0.0,0.0,0.003428907599300146,0.0005020690150558949,0.7878068091844814,0.36252182006835937,1.113008975982666
92,0.0,0.0,0.0,0.0,0.003399460343644023,0.0004966853884980083,0.7897070467141726,0.3696275329589844,1.1558945178985596
93,0.0,0.0,0.0,0.0,0.003360816277563572,0.0004922072985209525,0.7927157561361837,0.37494186401367186,1.1558330059051514
94,0.0,0.0,0.0,0.0,0.0033337038476020098,0.0004883455694653094,0.794695170229612,0.3777507400512695,1.1380178928375244
95,0.0,0.0,0.0,0.0,0.003325540805235505,0.0004917873884551227,0.7956452889944576,0.3760337829589844,1.084282398223877
96,0.0,0.0,0.0,0.0,0.0032557332888245583,0.000482408853713423,0.7995249406175772,0.3822038650512695,1.070626974105835
97,0.0,0.0,0.0,0.0,0.003266377141699195,0.0004837778105866164,0.7984164687252573,0.38267078399658205,1.076097011566162
98,0.0,0.0,0.0,0.0,0.0032420263160020113,0.00048328039702028036,0.8023752969121141,0.3806431579589844,1.083132028579712
99,0.0,0.0,0.0,0.0,0.00321775209158659,0.00048362286179326475,0.804117181314331,0.3832976150512695,1.080146074295044
100,0.0,0.0,0.0,0.0,0.0031945770606398582,0.0004855203442275524,0.8058590657165479,0.3823619079589844,1.0569405555725098
101,0.0,0.0,0.0,0.0,0.0031628599390387535,0.0004804094787687063,0.8075217735550277,0.3875163650512695,1.0540564060211182
102,0.0,0.0,0.0,0.0,0.0031752772629261017,0.0004809046513400972,0.8063341250989707,0.38884449005126953,1.0680756568908691
103,0.0,0.0,0.0,0.0,0.003124894807115197,0.00047715712571516633,0.8138558986539984,0.3877507400512695,1.1085293292999268
104,0.0,0.0,0.0,0.0,0.003064675023779273,0.00047002904466353357,0.816547901821061,0.39345386505126956,1.0746257305145264
105,0.0,0.0,0.0,0.0,0.0030866344459354877,0.0004757304268423468,0.8139350752177356,0.39196765899658204,1.0709965229034424
106,0.0,0.0,0.0,0.0,0.0030345588456839323,0.0004629807372111827,0.8151227236737926,0.4033757400512695,1.1488523483276367
107,0.0,0.0,0.0,0.0,0.0030431863851845264,0.00046715064672753215,0.8156769596199525,0.3983757400512695,1.0661017894744873
108,0.0,0.0,0.0,0.0,0.0030181959737092257,0.00047015445306897163,0.8173396674584323,0.39548511505126954,1.0780372619628906
109,0.0,0.0,0.0,0.0,0.00298396497964859,0.0004626555019058287,0.823119556611243,0.39970386505126954,1.0697424411773682
110,0.0,0.0,0.0,0.0,0.002958765486255288,0.00045917934039607644,0.8247822644497229,0.40415515899658205,1.055633783340454
111,0.0,0.0,0.0,0.0,0.0029543100390583277,0.00046040795859880745,0.8246239113222487,0.40220203399658205,1.077796459197998
112,0.0,0.0,0.0,0.0,0.0029196308460086584,0.00045936391688883305,0.826049089469517,0.40235645294189454,1.0824635028839111
113,0.0,0.0,0.0,0.0,0.00291226408444345,0.00045147407217882574,0.8273159144893112,0.4068077850341797,1.051670789718628
114,0.0,0.0,0.0,0.0,0.0028744793962687254,0.0004519633948802948,0.8300870942201108,0.4079796600341797,1.065826654434204
115,0.0,0.0,0.0,0.0,0.0028621521778404713,0.0004489608691073954,0.830166270783848,0.41118457794189456,1.079158067703247
116,0.0,0.0,0.0,0.0,0.0028604406397789717,0.00044897745829075575,0.830720506730008,0.41196403503417967,1.0905816555023193
117,0.0,0.0,0.0,0.0,0.002846803981810808,0.0004529797879513353,0.8335708630245448,0.41016895294189454,1.0539584159851074
118,0.0,0.0,0.0,0.0,0.0027967176865786314,0.0004441951750777662,0.8358669833729216,0.41774707794189453,1.0609722137451172
119,0.0,0.0,0.0,0.0,0.0027717549819499254,0.0004420452460180968,0.8407759303246239,0.42126270294189455,1.080812931060791
120,0.0,0.0,0.0,0.0,0.002791265258565545,0.0004431861452758312,0.8365795724465558,0.4200127029418945,1.1021664142608643
121,0.0,0.0,0.0,0.0,0.002778192749246955,0.00044310197699815035,0.8376088677751385,0.41829395294189453,1.0681583881378174
122,0.0,0.0,0.0,0.0,0.0027596766594797373,0.0004438012547325343,0.8406967537608868,0.41657520294189454,1.0435712337493896
123,0.0,0.0,0.0,0.0,0.002733042696490884,0.00044355407590046525,0.8426761678543151,0.42024707794189453,1.0735116004943848
124,0.0,0.0,0.0,0.0,0.0027302990201860666,0.00044237871770747006,0.841963578780681,0.419155158996582,1.0631122589111328
125,0.0,0.0,0.0,0.0,0.0027050429489463568,0.00043980596819892526,0.8423594615993666,0.4211845779418945,1.0795674324035645
126,0.0,0.0,0.0,0.0,0.0026666473131626844,0.00043155832099728286,0.8440221694378464,0.4280577850341797,1.052865743637085
127,0.0,0.0,0.0,0.0,0.002653224393725395,0.0004283886810299009,0.8478226444972288,0.4288372039794922,1.08980393409729
128,0.0,0.0,0.0,0.0,0.0026549254544079304,0.0004344613989815116,0.8479809976247031,0.4260265350341797,1.0790514945983887
129,0.0,0.0,0.0,0.0,0.002632799558341503,0.00043132033897563815,0.8491686460807601,0.42634082794189454,1.0417590141296387
130,0.0,0.0,0.0,0.0,0.002609899966046214,0.0004305531329009682,0.8520981789390341,0.4271965789794922,1.078500509262085
131,0.0,0.0,0.0,0.0,0.002582432236522436,0.00042686137021519244,0.8517814726840855,0.4306340789794922,1.0590744018554688
132,0.0,0.0,0.0,0.0,0.0025643627159297466,0.0004245363816153258,0.8520190023752969,0.43110103607177735,1.0978200435638428
133,0.0,0.0,0.0,0.0,0.002562154782935977,0.00042218060116283596,0.8543151227236738,0.4319622039794922,1.0686547756195068
134,0.0,0.0,0.0,0.0,0.0025553186424076557,0.0004254022496752441,0.8546318289786223,0.4289153289794922,1.055135726928711
135,0.0,0.0,0.0,0.0,0.002549221506342292,0.0004255061794538051,0.8553444180522566,0.43203853607177733,1.078155755996704
136,0.0,0.0,0.0,0.0,0.0025360635481774807,0.00042542690061964095,0.856215360253365,0.43172603607177734,1.096224069595337
137,0.0,0.0,0.0,0.0,0.0025404561311006546,0.0004203995340503752,0.8541567695961996,0.43500728607177735,1.0710971355438232
138,0.0,0.0,0.0,0.0,0.002492809435352683,0.00041668815538287163,0.8581155977830562,0.43860103607177736,1.0657031536102295
139,0.0,0.0,0.0,0.0,0.0024766833521425724,0.00041469375719316304,0.8605700712589074,0.43977108001708987,1.0679540634155273
140,0.0,0.0,0.0,0.0,0.00248263799585402,0.00041679086280055344,0.859778305621536,0.4391460800170898,1.0655786991119385
141,0.0,0.0,0.0,0.0,0.002478969283401966,0.00041632799548096955,0.8594615993665875,0.43906795501708984,1.1001465320587158
142,0.0,0.0,0.0,0.0,0.002466297009959817,0.00041454294114373624,0.8625494853523357,0.44289608001708985,1.0805878639221191
143,0.0,0.0,0.0,0.0,0.002442537108436227,0.00041399497422389686,0.8638163103721298,0.44328670501708983,1.1006863117218018
144,0.0,0.0,0.0,0.0,0.0024190384428948164,0.00041131279431283474,0.8644497228820269,0.44469478607177737,1.0996630191802979
145,0.0,0.0,0.0,0.0,0.002414854010567069,0.00041061334195546806,0.8657957244655582,0.44531612396240233,1.0775063037872314
146,0.0,0.0,0.0,0.0,0.002418587449938059,0.000413378729717806,0.8647664291369754,0.44375545501708985,1.082855224609375
147,0.0,0.0,0.0,0.0,0.0023862512316554785,0.00040447007631883025,0.8669833729216152,0.44765987396240237,1.0918138027191162
148,0.0,0.0,0.0,0.0,0.0023522856645286083,0.0003994852304458618,0.8709422011084719,0.45461483001708985,1.1113557815551758
149,0.0,0.0,0.0,0.0,0.0023476574569940567,0.0004018704639747739,0.8691211401425178,0.45187862396240236,1.0861575603485107
150,0.0,0.0,0.0,0.0,0.002343665109947324,0.0003975230210926384,0.8689627870150436,0.45586299896240234,1.130420207977295
151,0.0,0.0,0.0,0.0,0.00234134285710752,0.0004015574522782117,0.8690419635787807,0.45258358001708987,1.1082477569580078
152,0.0,0.0,0.0,0.0,0.0023327511735260487,0.0004040346830151975,0.872763262074426,0.44734920501708986,1.1005525588989258
153,0.0,0.0,0.0,0.0,0.002287057228386402,0.0003944906929973513,0.8748218527315914,0.45726924896240234,1.0845961570739746
154,0.0,0.0,0.0,0.0,0.002278190804645419,0.0003959898604080081,0.8724465558194774,0.4581268310546875,1.128908634185791
155,0.0,0.0,0.0,0.0,0.0022869626991450787,0.00039573010872118175,0.8726840855106889,0.45820858001708986,1.139481782913208
156,0.0,0.0,0.0,0.0,0.002272679703310132,0.000394174741813913,0.8746634996041172,0.4601598739624023,1.0988073348999023
157,0.0,0.0,0.0,0.0,0.002262837253510952,0.00039504346204921603,0.8735550277117973,0.45742916107177733,1.0697212219238281
158,0.0,0.0,0.0,0.0,0.002244507195428014,0.00038984694401733577,0.8762470308788599,0.46234737396240233,1.0850865840911865
159,0.0,0.0,0.0,0.0,0.002248599659651518,0.00039023306453600526,0.8764053840063342,0.46078487396240236,1.103144884109497
160,0.0,0.0,0.0,0.0,0.002226636977866292,0.00038731229142285883,0.8779889152810768,0.4638299560546875,1.0940525531768799
161,0.0,0.0,0.0,0.0,0.002212750492617488,0.0003856692637782544,0.8783056215360253,0.4657830810546875,1.0746116638183594
162,0.0,0.0,0.0,0.0,0.002205234719440341,0.0003892133245244622,0.8797307996832937,0.463984375,1.0509533882141113
163,0.0,0.0,0.0,0.0,0.0021914870012551546,0.0003849166096188128,0.8811559778305621,0.4667987060546875,1.0771162509918213
164,0.0,0.0,0.0,0.0,0.002166476333513856,0.00038149961619637907,0.8814726840855107,0.46906795501708987,1.1348321437835693
165,0.0,0.0,0.0,0.0,0.002164124045521021,0.0003819880075752735,0.8825811559778306,0.4711737060546875,1.0617201328277588
166,0.0,0.0,0.0,0.0,0.0021773180924355984,0.00038521765964105725,0.8821060965954077,0.46648799896240234,1.0837712287902832
167,0.0,0.0,0.0,0.0,0.0021663065999746323,0.00038633111398667097,0.8840855106888361,0.46242733001708985,1.0568361282348633
168,0.0,0.0,0.0,0.0,0.0021249321289360523,0.0003750979376491159,0.8859857482185273,0.4740643310546875,1.0647168159484863
169,0.0,0.0,0.0,0.0,0.002122633159160614,0.0003774978977162391,0.8884402216943784,0.4760174560546875,1.1060407161712646
170,0.0,0.0,0.0,0.0,0.0021163916680961847,0.00037849615910090506,0.8874901029295329,0.4750018310546875,1.083019495010376
171,0.0,0.0,0.0,0.0,0.0021085140760987997,0.0003742285189218819,0.8870942201108472,0.4759375,1.1040754318237305
172,0.0,0.0,0.0,0.0,0.002096868585795164,0.0003762987325899303,0.8883610451306413,0.47336299896240236,1.0626308917999268
173,0.0,0.0,0.0,0.0,0.002107890322804451,0.0003771235642489046,0.8883610451306413,0.4690661239624023,1.1028120517730713
174,0.0,0.0,0.0,0.0,0.0020843339152634144,0.0003740857064258307,0.8885985748218528,0.4738317489624023,1.0983498096466064
175,0.0,0.0,0.0,0.0,0.0020784526132047176,0.0003715629572980106,0.8901821060965954,0.47703487396240235,1.101968765258789
176,0.0,0.0,0.0,0.0,0.0020745894871652126,0.0003706921124830842,0.8873317498020586,0.4799237060546875,1.0865790843963623
177,0.0,0.0,0.0,0.0,0.0020981067791581154,0.0003769020549952984,0.88701504354711,0.4738299560546875,1.052788496017456
178,0.0,0.0,0.0,0.0,0.002088127890601754,0.00037531560519710183,0.8866191607284244,0.47398799896240235,1.0879452228546143
179,0.0,0.0,0.0,0.0,0.002061955165117979,0.00037218257784843445,0.8897070467141726,0.4774237060546875,1.1094775199890137
180,0.0,0.0,0.0,0.0,0.002057174453511834,0.00037331419298425317,0.8907363420427553,0.4746112060546875,1.051711082458496
181,0.0,0.0,0.0,0.0,0.00205137743614614,0.0003711896715685725,0.8929532858273951,0.4801580810546875,1.044588565826416
182,0.0,0.0,0.0,0.0,0.0020447648130357265,0.0003704880364239216,0.8920031670625495,0.4803143310546875,1.1085612773895264
183,0.0,0.0,0.0,0.0,0.0020179525017738342,0.00036626026849262416,0.8930324623911322,0.4850799560546875,1.142505168914795
184,0.0,0.0,0.0,0.0,0.0019857026636600494,0.00035753619158640504,0.8938242280285036,0.4893768310546875,1.0870106220245361
185,0.0,0.0,0.0,0.0,0.001997478539124131,0.00036249987897463143,0.8949326999208235,0.4850799560546875,1.083204746246338
186,0.0,0.0,0.0,0.0,0.0020223879255354404,0.00036904081935063004,0.8915281076801267,0.4813299560546875,1.0527946949005127
187,0.0,0.0,0.0,0.0,0.001997223822399974,0.0003638415946625173,0.8947743467933492,0.4866442489624023,1.079658031463623
188,0.0,0.0,0.0,0.0,0.001978049986064434,0.00035661805304698646,0.8941409342834521,0.4940643310546875,1.0998806953430176
189,0.0,0.0,0.0,0.0,0.0019922254141420126,0.0003607415419537574,0.8943784639746635,0.488671875,1.0983407497406006
190,0.0,0.0,0.0,0.0,0.0019819140434265137,0.00035969223245047033,0.894695170229612,0.4882830810546875,1.093745231628418
191,0.0,0.0,0.0,0.0,0.0019687928725034,0.0003592444700188935,0.895249406175772,0.4919567489624023,1.0800387859344482
192,0.0,0.0,0.0,0.0,0.001972257625311613,0.000362304417649284,0.8966745843230404,0.489609375,1.108962059020996
193,0.0,0.0,0.0,0.0,0.0019508813275024295,0.0003567312378436327,0.8960411718131434,0.493125,1.0793061256408691
194,0.0,0.0,0.0,0.0,0.0019300896674394608,0.0003553017450030893,0.8993665874901029,0.496796875,1.0973384380340576
195,0.0,0.0,0.0,0.0,0.0019311970099806786,0.0003578598261810839,0.8998416468725258,0.492265625,1.0758848190307617
196,0.0,0.0,0.0,0.0,0.0019343133317306638,0.0003598805924411863,0.8984956452889945,0.4904705810546875,1.0833089351654053
197,0.0,0.0,0.0,0.0,0.0019240127876400948,0.00035848835250362754,0.8983372921615201,0.493125,1.0941524505615234
198,0.0,0.0,0.0,0.0,0.0019015965517610312,0.0003508797672111541,0.8992874109263658,0.4996893310546875,1.107978105545044
199,0.0,0.0,0.0,0.0,0.001910560647957027,0.00035340010072104633,0.901187648456057,0.4953143310546875,1.0978772640228271
200,0.0,0.0,0.0,0.0,0.0019245418952777982,0.00036039258702658117,0.9007125890736342,0.48937862396240234,1.0722904205322266


==> reports/report_gtsrb_dl2.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=gtsrb', '--dl-weight=7.0', '--logic=dl2', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.014875412918627262,0.0020192046649754047,0.02430720506730008,0.0,2.384185791015625e-07
1,3.9480597313414227,0.49346518009266954,0.03611995057856783,0.0,0.014557060785591602,0.0019273519283160567,0.03950910530482977,0.0,1.1899302005767822
2,3.85835655699385,0.43800487924129405,0.056046967810772834,0.00430597777062274,0.016916293650865555,0.0009566758526489139,0.033174980205859066,0.00046875,1.044600486755371
3,4.092041015625,0.3087685767640459,0.06111876508022877,0.01617314206792953,0.02172110229730606,0.00047272260417230427,0.03222486144101346,0.4059538650512695,1.0542106628417969
4,4.18816132241107,0.236882838797062,0.07217657819707343,0.04293510761666805,0.0227347519248724,0.0002478605601936579,0.03626286619160728,0.47796512603759767,1.0686235427856445
5,4.159355975211935,0.2088731197600669,0.08400416374206543,0.05706409697837018,0.022891860455274582,0.00013514286547433585,0.04228028503562945,0.5550690460205078,1.0701980590820312
6,4.097315686814328,0.18994605287592461,0.09387466755319149,0.06458570602092337,0.022891605272889137,8.73411845532246e-05,0.049564528899445764,0.672314682006836,1.0816349983215332
7,4.074390817195811,0.17433805668607671,0.09913048845656375,0.07579193723962661,0.022587765008211136,7.494795136153698e-05,0.05851148060174188,0.7308975219726562,1.0651123523712158
8,4.027278494327627,0.16439606281037025,0.10690342111790434,0.08264667429822556,0.022307591512799263,7.103206735337153e-05,0.06595407759303246,0.7476126098632813,1.0784504413604736
9,3.9900860076254987,0.15566203949299265,0.11425286150993184,0.09171178493093937,0.02158779837191105,7.278245902853087e-05,0.07854315122723673,0.7421421051025391,1.0806617736816406
10,3.9015597079662565,0.15109341195289125,0.12647226008963078,0.10076700372898832,0.021253719925880432,7.295026443898678e-05,0.08479809976247031,0.7384719848632812,1.09232759475708
11,3.851522242769282,0.14776753364725315,0.13358227750088306,0.1045940987607266,0.020639818161725998,7.67148521845229e-05,0.09714964370546318,0.7282412719726562,1.0964303016662598
12,3.796148421916556,0.1444584460968667,0.14178856382978725,0.10945415496826172,0.020381465554237366,7.620198448421434e-05,0.10435471100554236,0.7294931030273437,1.0757744312286377
13,3.743654616335605,0.1415832093421449,0.14780031366551177,0.11392239306835418,0.019813401624560356,8.143502054736018e-05,0.11599366587490102,0.7166043090820312,1.097862720489502
14,3.6711305658868016,0.1400356597088753,0.15720974130833404,0.12100865993093937,0.01946364715695381,8.569312194595113e-05,0.12446555819477435,0.7102761840820313,1.0647411346435547
15,3.6126043441447804,0.13853191822133165,0.16531906736657975,0.12064257073909679,0.018998267129063606,9.198336920235306e-05,0.13151227236737925,0.6969186401367188,1.0823211669921875
16,3.5619360741148602,0.13612312966204704,0.1722727430627701,0.12676315104707758,0.018702823668718338,9.735616185935214e-05,0.13752969121140143,0.6879342651367187,1.0873894691467285
17,3.500987925428025,0.1359606296458143,0.17999026115904462,0.12715892588838618,0.0180733073502779,0.00010965757974190637,0.1489311163895487,0.6652034759521485,1.0744588375091553
18,3.4435979964885304,0.13603908457654587,0.18686479203244474,0.131294717179968,0.017769549041986465,0.00011738307512132451,0.15589865399841646,0.6561428070068359,1.0602366924285889
19,3.39345631700881,0.13567578538935235,0.19625641437287025,0.135786715974199,0.01695145107805729,0.0001353198749711737,0.17323832145684878,0.6197474670410156,1.0795607566833496
20,3.307048391788564,0.13790243229967483,0.20883596704361287,0.1359549177453873,0.0164392851293087,0.00014712978736497462,0.18392715756136183,0.5972474670410156,1.0509757995605469
21,3.2446188419423203,0.13824375639570521,0.22169650869166596,0.1362794409406946,0.0158853679895401,0.00015891384100541472,0.19738717339667458,0.5725635910034179,1.0581154823303223
22,3.1600799560546875,0.13657412630446414,0.2347727430627701,0.13890538317091922,0.015234376303851604,0.00017301421030424535,0.21456848772763262,0.5356922149658203,1.0784897804260254
23,3.0862728687042886,0.13534514447476,0.2456188201904297,0.140098622504701,0.01447170227766037,0.00018413466750644147,0.23555027711797308,0.5059320449829101,1.0893542766571045
24,3.034591999459774,0.13269067317881483,0.25087466138474485,0.15355084804778404,0.013941805809736252,0.0001944102841662243,0.2517814726840855,0.4808575439453125,1.0567083358764648
25,2.9682055534200464,0.13047309631996967,0.26184936279946186,0.15813188349947016,0.013371521607041359,0.0002042355772573501,0.2661124307205067,0.4566424560546875,1.0535399913787842
26,2.9368237434549536,0.1290466531794122,0.2702258292664873,0.16419508102092337,0.012882908806204796,0.00021222209034021944,0.2791765637371338,0.43485466003417966,1.0751545429229736
27,2.8500099993766623,0.1275346634235788,0.28112137571294255,0.17340662124309134,0.012375102378427982,0.00022250441543292254,0.2891528107680127,0.4044658279418945,1.085890531539917
28,2.8078142531374666,0.12606542668444046,0.2885400893840384,0.1814368024785468,0.011915648356080055,0.00023542824783362448,0.2971496437054632,0.36970565795898436,1.0777111053466797
29,2.7432007485247674,0.12506499189011594,0.3003933886264233,0.1891919196920192,0.011464926414191723,0.00023883154790382832,0.3087094220110847,0.36775253295898436,1.1239509582519531
30,2.7051081555954952,0.12438634101380693,0.3072679194998234,0.20051688336311502,0.011047014966607094,0.0002510305494070053,0.31607284243863815,0.3430741119384766,1.0509347915649414
31,2.655024102393617,0.12313280714319107,0.31634292196720204,0.20387696205301487,0.010669093579053879,0.0002594661491457373,0.3281076801266825,0.33565406799316405,1.1123971939086914
32,2.6020486709919384,0.12231100366470661,0.329828789893617,0.21195462409486163,0.010185741819441319,0.00026877064374275506,0.3417260490894695,0.33596656799316404,1.0869579315185547
33,2.5523957597448472,0.12098136861273583,0.33923228243564035,0.21647828690549162,0.009773294441401958,0.00028070140979252756,0.35843230403800475,0.34096473693847656,1.0951180458068848
34,2.505479853203956,0.12111983400710086,0.35154468455213184,0.22448669595921295,0.009371815249323845,0.00029819607152603567,0.37054631828978624,0.34127906799316404,1.09529447555542
35,2.470107707571476,0.12037899139079641,0.36511169595921295,0.2321804533613489,0.009069173596799374,0.00030217538005672395,0.38582739509105307,0.35253089904785156,1.105619192123413
36,2.4084789194959275,0.11916469005828208,0.381421352954621,0.2408339723627618,0.00878689344972372,0.00031229667365550995,0.402375296912114,0.35971656799316404,1.1329073905944824
37,2.356425183884641,0.11839687063338909,0.3887807156177277,0.2454446833184425,0.008451837114989758,0.0003238676581531763,0.42090261282660335,0.3662009429931641,1.1143574714660645
38,2.3234950938123338,0.11707955218375997,0.4019598453602892,0.2548481758604658,0.008136558346450329,0.00032747938530519605,0.43483768804433887,0.3784665679931641,1.0655970573425293
39,2.2737326114735703,0.11401468642214511,0.41890079417127246,0.26382819642411903,0.007922602817416191,0.00032706023193895817,0.4471100554235946,0.3849454879760742,1.0451545715332031
40,2.249642067767204,0.1117733285782185,0.42561900362055355,0.2741716466051467,0.007656478323042393,0.00033693306613713503,0.4606492478226445,0.3888517379760742,1.0631067752838135
41,2.2256003846513464,0.11043417707402656,0.4396965351510555,0.27961941982837435,0.007397457491606474,0.0003428900381550193,0.47569279493269995,0.39720932006835935,1.0825071334838867
42,2.180684840425532,0.10875826693595723,0.4496541124709109,0.28882702360761925,0.007179239299148321,0.00033535572583787143,0.4883610451306413,0.4074400329589844,1.0812342166900635
43,2.175061976656001,0.1053494189647918,0.4564158257017744,0.2998571192964594,0.007019441574811935,0.00034334816155023873,0.49422011084718925,0.4165025329589844,1.0896615982055664
44,2.1471396912919714,0.10319578901250312,0.4629005269801363,0.3052771953826255,0.006833020597696304,0.0003375047817826271,0.5068091844813936,0.42470565795898435,1.101426124572754
45,2.118580919630984,0.10061686089698305,0.47411861825496593,0.31900249643528716,0.006600379478186369,0.0003372452047187835,0.5140142517814726,0.43876636505126954,1.106551170349121
46,2.0913275860725564,0.09930026277582696,0.4821151571070894,0.3276441452351022,0.00650392659008503,0.00033742652158252895,0.5162311955661124,0.44236011505126954,1.0880463123321533
47,2.061366304438165,0.09720266626236286,0.4874204676202003,0.3343920200429064,0.006284995004534721,0.0003346539451740682,0.5251781472684085,0.455405158996582,1.105858325958252
48,2.050699274590675,0.09524275394196206,0.4928622955971576,0.3447532653808594,0.006190556567162275,0.00033094026730395854,0.5333333333333333,0.46180957794189453,1.0971295833587646
49,2.032683027551529,0.09301848107195915,0.4991095116797914,0.3576296542553192,0.006062645930796862,0.00032488949364051223,0.5442596991290578,0.4763372039794922,1.1757643222808838
50,2.0170054334275265,0.0915356899829621,0.5031265908099235,0.3603664154702045,0.005960363894701004,0.0003229168360121548,0.5483768804433887,0.4836028289794922,1.0807995796203613
51,1.9927582436419549,0.09021664680318629,0.5126666211067362,0.36839854463617855,0.005866674706339836,0.0003241213853470981,0.5542359461599367,0.4913372039794922,1.116386890411377
52,1.9819186596160239,0.08807678425565679,0.5164026706776721,0.3784887029769573,0.00579566927626729,0.00032112724147737026,0.5596991290577988,0.4939153289794922,1.0973224639892578
53,1.9614825958901263,0.08684505300318941,0.5270924263812126,0.3861409451099152,0.0056923977099359035,0.0003181513457093388,0.5652414885193983,0.5002379989624024,1.0975792407989502
54,1.970217765645778,0.08516941679284927,0.5273674904031956,0.39071010021453206,0.005596224218606949,0.00031363783637061715,0.5707838479809976,0.51140625,1.0847797393798828
55,1.9557392850835273,0.08372350956531281,0.5321285978276679,0.3982317092570853,0.005449265241622925,0.00030631187837570906,0.5787806809184481,0.5217151260375976,1.084155559539795
56,1.9587058209358377,0.08238641759182544,0.5352314482343957,0.4068792627212849,0.005395947489887476,0.00030524842441082,0.5842438638163103,0.5255414199829102,1.131465196609497
57,1.9143035564016788,0.08109811011781083,0.5461764639996468,0.41192139970495345,0.0053160535171628,0.00030204030917957425,0.5914489311163895,0.5341351699829101,1.146562099456787
58,1.8983842565658244,0.07999048841760513,0.5476942265287359,0.4171831658545961,0.0052932873368263245,0.000301222171401605,0.5944576405384007,0.5331231689453125,1.1104347705841064
59,1.8879467578644449,0.07835817844309706,0.5533913551492894,0.42234595278476145,0.005182473920285702,0.00029484552214853466,0.5996041171813143,0.5471802520751953,1.1181776523590088
60,1.8732395577938,0.07745366400860726,0.5578853120195105,0.42915916442871094,0.0051511479541659355,0.00029447951237671077,0.6075217735550277,0.5464789199829102,1.0650889873504639
61,1.8490378197203292,0.07573870395092254,0.5616866984265916,0.43876051395497423,0.005073819309473038,0.0002907673770096153,0.6116389548693587,0.5579578399658203,1.0814745426177979
62,1.8577929557637964,0.07550049335398573,0.5655652309985871,0.4422254765287359,0.0049784304574131966,0.0002851923054549843,0.6194774346793349,0.5632703399658203,1.064164638519287
63,1.8413735247672873,0.07360146908049887,0.567771668129779,0.44412913220994016,0.0049577741883695126,0.0002875697973649949,0.6233570863024545,0.565688591003418,1.0848469734191895
64,1.8425130641206782,0.07229785716280024,0.574371134981196,0.44973523566063417,0.004891681484878063,0.0002833637408912182,0.6276326207442597,0.571469841003418,1.0904130935668945
65,1.8378536143201463,0.07198257141924919,0.5788611148266082,0.4556915607858211,0.004816100466996431,0.00028057940653525293,0.6316706254948535,0.5769404220581055,1.074408769607544
66,1.8006125916825964,0.07033108143096274,0.5821974734042553,0.46482000959680436,0.004789038095623255,0.00027815887005999684,0.6363420427553445,0.5797547149658203,1.070300817489624
67,1.7988057237990358,0.07075998123655929,0.5910805235517785,0.4662784008269614,0.004733594134449959,0.0002760554780252278,0.6418844022169438,0.5842060470581054,1.088771104812622
68,1.8096061868870512,0.06956018792822007,0.5888325711514087,0.47150059963794466,0.004661229904741049,0.0002717125171329826,0.6485352335708631,0.594594841003418,1.0655312538146973
69,1.8035128978972739,0.06873553864499356,0.5911695602092337,0.4717618252368683,0.004632307216525078,0.00027522994787432253,0.6518606492478226,0.589047966003418,1.098390817642212
70,1.7647929090134642,0.06823623434026191,0.5983547860003532,0.47801894329963845,0.004550303798168898,0.0002698462049011141,0.6537608867775139,0.5986555099487305,1.151418685913086
71,1.7451446208548038,0.06693826330469009,0.6039727393617021,0.4863558424280045,0.004527793265879154,0.00026866752887144685,0.6576405384006334,0.6008393859863281,1.1117219924926758
72,1.7801598082197474,0.06710941740807067,0.6039094316198471,0.48911634404608545,0.00447559729218483,0.0002701187040656805,0.6606492478226444,0.6038862609863281,1.137697696685791
73,1.7660397468729223,0.06569842582053327,0.6033276497049535,0.4920826364070811,0.0044233533553779125,0.0002639080339577049,0.6675376088677751,0.6113862609863281,1.142566442489624
74,1.7465654738405918,0.06468017050560484,0.6102140304890085,0.4948253225772939,0.004393767099827528,0.00026454063481651247,0.6702296120348377,0.6089643859863281,1.1275548934936523
75,1.748581419599817,0.0638034039355339,0.6130081744904213,0.504084363896796,0.004342747386544943,0.00026131540653295815,0.67513855898654,0.6092787170410157,1.090407133102417
76,1.7147745984665892,0.06334900856018066,0.6161446266985954,0.5019551135124044,0.004293974954634905,0.00025755458045750856,0.6783847980997625,0.6216969299316406,1.0683035850524902
77,1.7074722939349236,0.06252010325168042,0.6218595707670171,0.5071100275567237,0.004243639763444662,0.0002562265726737678,0.6838479809976247,0.6211500549316407,1.0884795188903809
78,1.7184237216381317,0.06302358749064993,0.6219189420659491,0.5085130245127576,0.004201558418571949,0.00025214790366590023,0.6866191607284244,0.6234156799316406,1.0650498867034912
79,1.6888577075714761,0.06130158647577813,0.6238384246826172,0.5137529981897232,0.004166132770478725,0.0002524683077353984,0.6895486935866983,0.6268513870239257,1.1179273128509521
80,1.712517596305685,0.06139476755832104,0.6286094340872257,0.5112022643393659,0.004140438046306372,0.00025082050706259906,0.6926365795724465,0.6320857620239257,1.1012606620788574
81,1.6877428420046543,0.06020967503811451,0.6298660115992769,0.5204870345744681,0.004073734860867262,0.00024756055790930986,0.6973871733966746,0.6345076370239258,1.0777430534362793
82,1.7043172958049368,0.06004013406469467,0.638574924874813,0.5255786002950465,0.004041740670800209,0.00024975204723887146,0.701187648456057,0.6327107620239257,1.0744953155517578
83,1.6820035893866356,0.060067384801012404,0.6401559951457572,0.520093227954621,0.003976393491029739,0.00024444956216029823,0.7048297703879651,0.6405214691162109,1.0751917362213135
84,1.6855270710397274,0.05956856240617468,0.6395742132308635,0.529724324003179,0.0039805080741643906,0.00024577451404184103,0.7042755344418052,0.6396620559692383,1.1183667182922363
85,1.6710990743434175,0.05908434441749086,0.6432746724879488,0.5273655018907912,0.003935265354812145,0.0002446068683639169,0.7086302454473475,0.6412263488769532,1.111095666885376
86,1.6724970391456118,0.05818097134853931,0.6425345806365318,0.5333297810655959,0.003898065770044923,0.00023988413158804178,0.7133016627078385,0.647865219116211,1.0859107971191406
87,1.6490960628428357,0.05722842825219986,0.6501096360226895,0.5364167639549743,0.0038442881777882576,0.0002373696624999866,0.7152810768012668,0.6478633880615234,1.0626239776611328
88,1.6370033101832613,0.057441680989366896,0.6537942277624252,0.5355757855354472,0.0038450330030173063,0.00023608194896951318,0.7171021377672209,0.6539571380615234,1.1232500076293945
89,1.6463653889108212,0.057364428297002265,0.6518470682996385,0.5391099808063913,0.0037852751556783915,0.00023557151143904775,0.720744259699129,0.655052719116211,1.143153429031372
90,1.6363095222635473,0.05603622375650609,0.6568575108304937,0.5438889036787317,0.0037762951105833054,0.0002388959110248834,0.7212193190815519,0.6477089691162109,1.1318333148956299
91,1.6353407514856217,0.055845940366704414,0.6610625652556724,0.544334168129779,0.0037082924973219633,0.00023378446348942816,0.7261282660332542,0.656302719116211,1.1495418548583984
92,1.6050940980302526,0.05598556741755059,0.6641693521053234,0.547302449003179,0.003678404027596116,0.00023180896823760122,0.7306413301662708,0.6601308441162109,1.1719121932983398
93,1.6012326504321808,0.05531499233651668,0.6641535251698596,0.5518102442964594,0.0036366882268339396,0.00022862403420731425,0.7334916864608076,0.663724594116211,1.139939785003662
94,1.6340702138048537,0.05523085594177246,0.6609735285982172,0.5555819247631316,0.003603099612519145,0.00022587180137634277,0.7354711005542359,0.664349594116211,1.176893711090088
95,1.598957305258893,0.054578131817756816,0.6676244126989487,0.5554236148266082,0.003583908313885331,0.00022755947429686785,0.7370546318289786,0.6616152191162109,1.0684096813201904
96,1.5958053913522274,0.055022067212043925,0.6744474857411487,0.5587520599365234,0.0035079466179013252,0.00022098356566857547,0.7433095803642122,0.6689589691162109,1.0935478210449219
97,1.5870804482317986,0.05366420238576037,0.6722865814858294,0.5591418895315616,0.003518599784001708,0.0002234142302768305,0.7427553444180522,0.6711446380615235,1.0586538314819336
98,1.5956786135409742,0.053011939880695746,0.6758485347666638,0.564118689679085,0.00349272508174181,0.00022464415815193206,0.7444972288202693,0.667552719116211,1.0975050926208496
99,1.5717591630651595,0.05365000379846451,0.6780608968531832,0.5633884998078041,0.0034526330418884754,0.00022329125204123557,0.7494853523357087,0.6703652191162109,1.0854339599609375
100,1.5782908987491688,0.05278381388238136,0.6841101950787484,0.5693804558287275,0.0034193836618214846,0.00022077230096329004,0.7497228820269201,0.6696620941162109,1.1273274421691895
101,1.5853514975689826,0.05305969968755195,0.6820403565751746,0.566249928575881,0.003389562712982297,0.000217608772800304,0.7513855898653998,0.6727089691162109,1.101477861404419
102,1.5550653985206118,0.05280622522881691,0.6860831240390209,0.5701403516404172,0.0033904926385730505,0.0002204910124419257,0.7516231195566112,0.6720058441162109,1.1015565395355225
103,1.5642680716007313,0.0523574098627618,0.6861939937510388,0.5726791949982338,0.0033496434334665537,0.00021941633895039558,0.7578780680918448,0.6720058441162109,1.0699572563171387
104,1.5468478913002826,0.052504351798524244,0.689441275089345,0.5724081080010597,0.0032823323272168636,0.00021171828848309815,0.7627078384798099,0.6798946380615234,1.085939645767212
105,1.5486817055560174,0.05168225410136771,0.691499263682264,0.5719292011666806,0.0033004721626639366,0.00021670933347195387,0.7603325415676959,0.674349594116211,1.0765583515167236
106,1.5421189653112533,0.05135465175547498,0.69264107562126,0.5740149477694897,0.003242683131247759,0.00020967416639905423,0.765083135391924,0.6870821380615234,1.1087775230407715
107,1.5488230928461602,0.05135183638714729,0.6951838554219997,0.5828485285982172,0.003238353179767728,0.00021461330470629036,0.7664291369754552,0.682162094116211,1.1091666221618652
108,1.5631640819793051,0.050286079974884684,0.6971607614070812,0.5803393505989237,0.003208960872143507,0.00021224917145445943,0.7675376088677751,0.6798183441162109,1.0934484004974365
109,1.5420619883435838,0.05032902068280159,0.7037443607411487,0.5796329011308387,0.003173725213855505,0.00020771747222170234,0.7716547901821061,0.6830977630615235,1.0762073993682861
110,1.5129344209711602,0.05002632546932139,0.7023057328893784,0.5861393542999916,0.003142290050163865,0.00020847398263867944,0.7768012668250198,0.6854433441162109,1.08693528175354
111,1.5209913862512467,0.049615225893385864,0.7048367439432347,0.590558112935817,0.003125697374343872,0.00020375174062792212,0.7767220902612827,0.6854433441162109,1.0851960182189941
112,1.514618569232048,0.04959047094304511,0.7070055210844,0.5884644934471618,0.0030885476153343916,0.00020199755090288818,0.7789390340459224,0.6888771820068359,1.0782485008239746
113,1.5118523455680686,0.048959422618784804,0.7119249384453956,0.5863372315751746,0.0030812479089945555,0.00020293777924962342,0.7802850356294537,0.6920021820068359,1.075148582458496
114,1.5274893578062667,0.04909592486442404,0.7108939962184175,0.5909301270829871,0.0030329120345413685,0.00020224577747285366,0.7866191607284244,0.691220932006836,1.076169729232788
115,1.4752453743143286,0.04869851152947609,0.7143015760056516,0.5925765341900765,0.003029325045645237,0.0002002906840061769,0.7869358669833729,0.695049057006836,1.090726375579834
116,1.489254078966506,0.04827199083693484,0.7130528713794465,0.5943495973627618,0.003027426078915596,0.0002019514504354447,0.7889944576405384,0.695283432006836,1.091315507888794
117,1.5080473879550367,0.0481773944611245,0.7140284599141872,0.5947493289379363,0.0029988884925842285,0.0002058865939034149,0.7923990498812351,0.6908321380615234,1.0829627513885498
118,1.4777200577106882,0.04864974732094623,0.7155006895674035,0.5875759936393575,0.002946010325103998,0.00019487632380332798,0.7931116389548694,0.7003615570068359,1.0851047039031982
119,1.4489520458464926,0.04727339744567871,0.7252307648354388,0.604609915550719,0.0029234401881694794,0.00019315813551656902,0.7953285827395091,0.7016896820068359,1.0563089847564697
120,1.4937831797498338,0.047620149368935445,0.7221219488914977,0.602957583488302,0.0029351171106100082,0.0001992609177250415,0.7953285827395091,0.6996602630615234,1.0952458381652832
121,1.4871602159865358,0.04749263093826619,0.7203271744099069,0.6011033971258934,0.002911510644480586,0.00019621296087279916,0.7977830562153603,0.7014571380615234,1.0919768810272217
122,1.4591361512529089,0.047117578222396525,0.725458266887259,0.608448880784055,0.002890023635700345,0.0001956496125785634,0.7975455265241489,0.7002071380615235,1.1766715049743652
123,1.4550568600918383,0.04660422751244078,0.7267643542999916,0.6046039905953915,0.00285312719643116,0.00019252384663559496,0.8011084718923199,0.7012227630615234,1.078892707824707
124,1.4533417072701962,0.04675667336646547,0.7294951905595496,0.6074575058957363,0.002846196061000228,0.0001934399624587968,0.8043547110055423,0.7027071380615234,1.0830910205841064
125,1.4436817575008312,0.04641842334828478,0.7326889849723653,0.6064839058734001,0.0028140677604824305,0.00019074390002060682,0.8053840063341251,0.7027852630615234,1.1076838970184326
126,1.4491403457966257,0.04641478619676955,0.7306646793446643,0.6086408331039104,0.00277727865613997,0.00018641614587977529,0.8070467141726049,0.7110646820068359,1.1014649868011475
127,1.4331075790080618,0.04606279921024404,0.7334588233460771,0.6076395562354554,0.0027759310323745012,0.00018895180255640298,0.8099762470308789,0.7127834320068359,1.0967998504638672
128,1.4471748839033411,0.04497581847170566,0.7335181540631234,0.6134434963794465,0.0027590098325163126,0.00018928191275335848,0.8115597783056215,0.7073946380615235,1.1006426811218262
129,1.47857211498504,0.045467229599648336,0.7304014652333362,0.6122799325496593,0.0027404900174587965,0.00018738307699095458,0.8117973079968329,0.7094258880615234,1.0996403694152832
130,1.4402433354803856,0.04489228573251278,0.7343512190149185,0.6161881710620637,0.0027055440004915,0.00018590591207612306,0.8155186064924782,0.7119258880615235,1.1210851669311523
131,1.4883736143720911,0.04468218823696705,0.7319331067673703,0.6153669560209234,0.002678401069715619,0.0001811772381188348,0.8157561361836896,0.7184066009521485,1.096461296081543
132,1.43404469591506,0.044768871145045505,0.7385820429375831,0.616439494680851,0.002660392550751567,0.0001797701552277431,0.8163103721298496,0.719342269897461,1.1106665134429932
133,1.4372917337620512,0.0447717473862019,0.7399019281914894,0.6191584404478682,0.0026515848003327847,0.00018182546773459762,0.8178939034045922,0.720049057006836,1.1188769340515137
134,1.4269462747776762,0.043942781204872945,0.738779920212766,0.6198134320847531,0.002642884850502014,0.00018227420514449477,0.817735550277118,0.7187972259521485,1.0997040271759033
135,1.4359453891186005,0.04430718117571892,0.7410041322099402,0.6190139689344041,0.0026254362892359495,0.0001844637154135853,0.8199524940617577,0.7161409759521484,1.0746619701385498
136,1.442989430529006,0.04320339446372174,0.7414968774673787,0.6241471310879322,0.0025946807581931353,0.0001807071821531281,0.8222486144101346,0.7199691009521484,1.1029939651489258
137,1.399934484603557,0.043580811074439514,0.747235561938996,0.6225442277624252,0.0026147705502808094,0.0001816369331208989,0.8220902612826604,0.7203615570068359,1.1026244163513184
138,1.4006884960418051,0.04335808246693713,0.7493726852092337,0.6264465413195022,0.0025654679629951715,0.000177855632500723,0.8249406175771972,0.7229360198974609,1.1001129150390625
139,1.4448497041742852,0.042515638026785346,0.7457771301269531,0.6241688829787234,0.0025496087037026882,0.00017651973757892847,0.8253365003958828,0.727623519897461,1.1356432437896729
140,1.3963403904691656,0.04306023678881057,0.7512249236411237,0.6251325810209234,0.0025467495433986187,0.0001767321373336017,0.8253365003958828,0.7262155151367188,1.123960018157959
141,1.4231698868122507,0.04269368090528123,0.7505204221035572,0.6269808424280044,0.0025519393384456635,0.0001785028143785894,0.8249406175771972,0.7256686401367187,1.1286725997924805
142,1.391021079205452,0.04279070712150412,0.7511437598695146,0.6305309052162982,0.002526869298890233,0.00017653639952186495,0.8284243863816311,0.7277016448974609,1.066819429397583
143,1.4111271310359874,0.04204656215424233,0.7523113007241107,0.6344747340425532,0.0024929337669163942,0.0001771422103047371,0.8302454473475851,0.726686019897461,1.0758635997772217
144,1.4302520751953125,0.041729394425737094,0.7534708875290891,0.6309741405730552,0.0024711578153073788,0.00017048793961293995,0.8307996832937451,0.7311373901367187,1.098114252090454
145,1.392960731019365,0.041413745981581665,0.7565242686170213,0.6345360938538896,0.0024744970723986626,0.00017363230290357023,0.8310372129849565,0.7341842651367188,1.0732252597808838
146,1.3665729279213763,0.041220794332788344,0.760547232120595,0.6381791297425615,0.002462219214066863,0.0001745108311297372,0.8320665083135392,0.7294967651367188,1.096907138824463
147,1.3958816528320312,0.04158209993484172,0.7609905486411237,0.63805446218937,0.0024313321337103844,0.00017043491243384778,0.8330958036421219,0.7341061401367187,1.147444725036621
148,1.3933615177235705,0.041394847504636074,0.758641669090758,0.6358916100035322,0.0023977982345968485,0.00016429553215857595,0.8366587490102929,0.7401199340820312,1.103931188583374
149,1.3750547043820645,0.04074948138379036,0.7615544745262633,0.6403895033166763,0.0023865753319114447,0.00016616881475783885,0.836104513064133,0.7390261840820312,1.1170525550842285
150,1.400461399808843,0.041035091623346856,0.7599140735382729,0.6408664216386512,0.002381131751462817,0.00016863398195710033,0.8383214568487728,0.7393405151367187,1.1200127601623535
151,1.3821058882043717,0.0403943214010685,0.7635254555560173,0.6373638396567487,0.0023702350445091724,0.00016616351786069572,0.8376880443388757,0.7391061401367187,1.1750998497009277
152,1.3686898414124833,0.039799687710214166,0.7658150043893368,0.6442027802162982,0.0023631637450307608,0.00016820940072648227,0.8395091053048298,0.7352780151367188,1.109673261642456
153,1.3653525494514627,0.0403567577930207,0.7667608869836685,0.6419726026819107,0.002312703523784876,0.0001628177415113896,0.8418844022169438,0.7408248901367187,1.0922634601593018
154,1.3820380352913064,0.03973711551503932,0.763735182741855,0.6405379112730635,0.002311562653630972,0.0001629838952794671,0.8414885193982581,0.7422311401367188,1.1219937801361084
155,1.392733634786403,0.039688785025414,0.7626131747631316,0.6474896288932638,0.002309641567990184,0.00016217796655837446,0.8411718131433096,0.7420712280273437,1.074145793914795
156,1.3466691362096908,0.0395023949602817,0.7683914671552942,0.6501037110673621,0.0022900085896253586,0.00016320741269737482,0.8438638163103721,0.7419967651367188,1.0861973762512207
157,1.3604972514700382,0.03956616685745564,0.7671684914446891,0.6438188755765875,0.0022690705955028534,0.00015973486006259918,0.8440221694378464,0.7419949340820312,1.0835914611816406
158,1.3523262510908411,0.03970051065404365,0.7679382486546293,0.6433043784283577,0.002251666970551014,0.00015669425192754716,0.8460807600950119,0.7454342651367187,1.085859775543213
159,1.3311240013609542,0.03917912980343433,0.7727429004425698,0.6509585684918343,0.002255041152238846,0.0001604406425030902,0.8471100554235946,0.7446511840820312,1.1256909370422363
160,1.3478563186970163,0.03915062610139238,0.7705087864652593,0.6494407653808594,0.0022290365304797888,0.00015595938020851463,0.8479809976247031,0.7476199340820312,1.0298726558685303
161,1.3148325656322724,0.038819254712855564,0.7758616183666472,0.6525376908322598,0.002216265769675374,0.0001585201098350808,0.8508313539192399,0.7485574340820312,1.0654535293579102
162,1.3634452008186502,0.038995440970075894,0.7725390982120595,0.6488154796843834,0.002211794024333358,0.00015979203453753144,0.8506730007917657,0.7447311401367187,1.1055023670196533
163,1.3634044566053025,0.03904502949816115,0.773898591386511,0.6499354991507023,0.0022015797439962626,0.0001563176338095218,0.8501979414093428,0.7488699340820313,1.0862674713134766
164,1.3438383061835106,0.037832879005594455,0.7746664006659325,0.655967022510285,0.002167939441278577,0.0001523023092886433,0.8525732383214568,0.7519186401367187,1.083794116973877
165,1.3356957942881482,0.03791050961677064,0.7746683485964512,0.6557117624485747,0.002164100995287299,0.00015248425188474357,0.8526524148851939,0.7484011840820313,1.0795080661773682
166,1.3693745389897773,0.0380651316744216,0.7751037110673621,0.6549637571294257,0.002170686610043049,0.0001545156555948779,0.8514647664291369,0.7484011840820313,1.0817523002624512
167,1.3668988816281582,0.0378204863122169,0.7759546320489112,0.6515779292329829,0.0021528610959649086,0.00015416937822010368,0.8536817102137767,0.7486355590820313,1.125824213027954
168,1.3293563355790807,0.03757233315325798,0.7789743301716257,0.6558067240613572,0.0021260876674205065,0.0001525777333881706,0.8568487727632621,0.7544949340820313,1.0886976718902588
169,1.3275737356632313,0.03750068329750223,0.7781273862148853,0.6590263285535447,0.002125110477209091,0.00015131785767152905,0.8554235946159937,0.7547293090820313,1.0897986888885498
170,1.3401149993247174,0.03685776730801197,0.7799360397014212,0.6645453432773022,0.002101164311170578,0.00015257981431204826,0.857957244655582,0.7530886840820312,1.1180973052978516
171,1.3192079422321725,0.03702864241092763,0.7787843257822888,0.6589570552744763,0.002099299104884267,0.00014893202751409262,0.8577988915281077,0.7556668090820312,1.108818769454956
172,1.349437470131732,0.037467979370279514,0.7805653024227062,0.6605975374262384,0.0020713259000331163,0.00014800573990214616,0.8606492478226445,0.7541824340820312,1.0802392959594727
173,1.3558929930342005,0.03690744714534029,0.7792829959950549,0.6583574579117146,0.0020854391623288393,0.00015425871242769063,0.8605700712589074,0.7530105590820313,1.0790178775787354
174,1.2989674020320812,0.03697702986128787,0.7866305087475066,0.6629761229170129,0.0020563777070492506,0.00014802672376390547,0.8631037212984957,0.7586355590820313,1.1020219326019287
175,1.3492678378490692,0.036753400843194194,0.7817724511978474,0.6607855127212849,0.0020488302689045668,0.00014805846149101853,0.8642121931908155,0.7604324340820312,1.1070888042449951
176,1.3293886387601812,0.03631194348030902,0.7845151373680602,0.6668130996379447,0.0020446646958589554,0.0001454716402804479,0.86270783847981,0.7623074340820313,1.122438907623291
177,1.3486080575496593,0.03585019263815373,0.783165546173745,0.6673295852985788,0.0020653128158301115,0.00015111103130038828,0.8627870150435472,0.7581668090820313,1.1170427799224854
178,1.3387634601998837,0.03654614154328691,0.7858230915475399,0.6602472751698596,0.0020510763861238956,0.00014977966202422976,0.8604908946951703,0.7579324340820313,1.0921518802642822
179,1.2992405181235456,0.03584444522857666,0.7873884160467919,0.6637320417038938,0.0020319134928286076,0.000147623271914199,0.8628661916072843,0.7599636840820313,1.0555202960968018
180,1.3272702643211851,0.03556412838874979,0.7857044301134475,0.6660591693634682,0.002019307343289256,0.00014862249372527003,0.8650831353919239,0.7598855590820313,1.0925304889678955
181,1.30436568564557,0.03629437152375566,0.787782222666639,0.6662491331709192,0.001999511383473873,0.00014620456204283983,0.8676959619952495,0.7635592651367188,1.091259479522705
182,1.284852697494182,0.035162187637166775,0.7913124409127743,0.6708024613400723,0.0019977204501628876,0.00014626997290179133,0.8669041963578781,0.7612918090820312,1.0680522918701172
183,1.3077979392193733,0.035590737423998244,0.7880097247184591,0.6711804410244556,0.001981741515919566,0.00014552110224030912,0.8675376088677751,0.7602725219726563,1.068021535873413
184,1.33389964002244,0.03563148671008171,0.7896185529992935,0.6682339120418468,0.0019454732537269592,0.00013978617789689451,0.8684085510688836,0.7695693969726562,1.119347095489502
185,1.2902145385742188,0.03533750645657803,0.7937028763142038,0.6657089071070894,0.0019506283570080996,0.0001408947427989915,0.8703087885985749,0.7649600219726562,1.0786921977996826
186,1.3129593057835356,0.034997483517261264,0.7886608204943069,0.6711091792329829,0.0019785717595368624,0.0001456805766792968,0.867458432304038,0.7629342651367188,1.1053943634033203
187,1.3042954789831283,0.0345439631888207,0.7896145759744847,0.6748986751475232,0.0019457029411569238,0.0001420044427504763,0.870387965162312,0.7662081909179688,1.1171183586120605
188,1.2814036430196558,0.035105099069311266,0.7926462051716257,0.670111838807451,0.0019337547710165381,0.00014163153537083417,0.8707046714172605,0.7690988159179688,1.108346700668335
189,1.296456438429812,0.03424475548115182,0.7938137460262218,0.6774612994904213,0.0019455552101135254,0.0001432699937140569,0.8713380839271576,0.7670693969726563,1.104719877243042
190,1.3172077422446393,0.03403505619536055,0.7920901521723321,0.675033244680851,0.0019294294761493802,0.00014224147889763117,0.8720506730007918,0.7652725219726563,1.092268705368042
191,1.334062211056973,0.03418738537646355,0.7890823039602726,0.6766895537680768,0.0019179010996595025,0.00014164681488182396,0.87458432304038,0.7672256469726563,1.0911602973937988
192,1.3123805269281914,0.034473984799486525,0.792980599910655,0.6736302477248172,0.001904045115225017,0.0001415660954080522,0.8756927949326999,0.7646475219726563,1.1211779117584229
193,1.2999036261375914,0.034464052382935866,0.7950801443546376,0.6771051122787151,0.0018922066083177924,0.000141735072247684,0.8775930324623912,0.7686318969726562,1.057915449142456
194,1.2962920817923038,0.0343126007851134,0.7967621823574634,0.6750035793223279,0.0018700100481510162,0.00013778943684883416,0.8787806809184482,0.7705050659179687,1.0922050476074219
195,1.3205478749376662,0.03352436106255714,0.7925591164446891,0.6789276041883103,0.0018701173830777407,0.00013933051377534866,0.8798099762470308,0.7705087280273437,1.1641368865966797
196,1.2981293049264462,0.03375254539733238,0.7949931367914728,0.6743168932326297,0.001867939135991037,0.00013847282389178872,0.8777513855898654,0.7678506469726563,1.0826380252838135
197,1.3190642823564245,0.03343739154491019,0.7967543094716174,0.6781143026149019,0.001851011416874826,0.000136826784000732,0.8791765637371338,0.7716806030273438,1.1014220714569092
198,1.2836252577761387,0.033727169036865234,0.7975953284730303,0.6728367095297956,0.0018296354683116078,0.00013746415788773447,0.881631037212985,0.7725399780273438,1.0900402069091797
199,1.30201355954434,0.03416664296008171,0.7978822424056682,0.6782607626407704,0.0018425207817927003,0.00013744653551839292,0.8817893903404592,0.7716024780273437,1.07765531539917
200,1.3157700071943568,0.033585900956011834,0.7972192967191656,0.6780153639773105,0.00184570939745754,0.0001408847892889753,0.8821060965954077,0.7673837280273438,1.073716163635254


==> reports/report_gtsrb_g.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=gtsrb', '--dl-weight=5.0', '--logic=g', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.014875412918627262,0.0015181092312559485,0.02430720506730008,0.0,2.384185791015625e-07
1,3.9351261220079787,0.3805217337101064,0.03667996538446305,0.0,0.014132179319858551,0.0015139790484681726,0.07133808392715756,0.0,1.2528369426727295
2,3.7154820218999336,0.37929571435806597,0.07481834229002608,8.311170212765957e-05,0.013414500281214714,0.0015091054374352098,0.1016627078384798,0.0,1.1369056701660156
3,3.5663166451961437,0.37419781786330203,0.10496810142030107,0.0008726728723404255,0.012807323597371578,0.0014875049237161875,0.1323040380047506,0.0,1.12070631980896
4,3.4451433546999666,0.3642925911761345,0.13376432784060213,0.00503023697974834,0.01228568609803915,0.001452733762562275,0.16223277909738718,0.0,1.1505250930786133
5,3.3412530777302196,0.3552849546391913,0.16064305001116813,0.012595380874390298,0.011784859001636505,0.0014169638743624091,0.1920031670625495,0.007734375,1.0969016551971436
6,3.2396529177401927,0.3477738968869473,0.1841260625960979,0.01967966429730679,0.011409074999392033,0.0013886952074244618,0.21108471892319874,0.01125,1.1128196716308594
7,3.1578534714719084,0.3418763343324053,0.2051948790854596,0.023502801326995202,0.011056143790483475,0.0013470097910612822,0.23388756927949328,0.02179324150085449,1.1303722858428955
8,3.082189681682181,0.3355111872896235,0.22390093701951047,0.026849036521099982,0.01074423361569643,0.0013106345431879163,0.2570071258907363,0.02827579975128174,1.1138832569122314
9,3.0154279343625334,0.3283124071486453,0.24067566242623836,0.032542188116844666,0.010400356724858284,0.0012644138187170029,0.28551068883610453,0.03569767475128174,1.1575541496276855
10,2.9336612782579787,0.3205537796020508,0.2550084743093937,0.036391052793949205,0.010144509375095367,0.0012152564013376832,0.3079176563737134,0.05006722450256348,1.1213171482086182
11,2.8757707311751997,0.3102168833955805,0.26833603229928527,0.04297666346773188,0.009937618859112263,0.0011490872129797935,0.314806017418844,0.06881359100341797,1.1041069030761719
12,2.820031998005319,0.2987498019603973,0.2814597677677236,0.04969090603767557,0.009724178351461887,0.001082987175323069,0.3321456848772763,0.08849745750427246,1.1538150310516357
13,2.772571644884475,0.2866091829665164,0.28980060333901264,0.057645878893263794,0.009592306800186634,0.0010183413978666067,0.3319081551860649,0.10849745750427246,1.1226592063903809
14,2.704292135035738,0.2738985710955681,0.30430755209415516,0.06568990869725004,0.00948933232575655,0.0009526794892735779,0.3372129849564529,0.13309956550598145,1.1175360679626465
15,2.665961407600565,0.26301806023780333,0.3111425156288959,0.07468971800296864,0.009348785504698753,0.0008904478163458407,0.3444972288202692,0.1542659854888916,1.1145551204681396
16,2.622711181640625,0.25278866544682926,0.3216957132867042,0.08335312376631067,0.009249523282051086,0.0008317655301652849,0.339034045922407,0.17129360198974608,1.1135435104370117
17,2.571959475253491,0.24347130795742603,0.33090329677500624,0.09260028473874356,0.009155797772109509,0.0007724162423983216,0.3385589865399842,0.19176054000854492,1.1477301120758057
18,2.541088510066905,0.23447588656811005,0.3367527900858128,0.09800650211090738,0.009001270867884159,0.000729117076843977,0.34481393507521774,0.20722564697265625,1.1248977184295654
19,2.497119984728225,0.22497883248836437,0.35082240814858295,0.11080372587163398,0.00892979372292757,0.0006799873663112521,0.34718923198733176,0.22433685302734374,1.0939524173736572
20,2.4565075813455786,0.21791594079200258,0.3567332409797831,0.11375814803103183,0.008820449002087116,0.0006357874954119325,0.35138558986539986,0.24113372802734376,1.1184685230255127
21,2.4323751571330616,0.20961475372314453,0.36150818682731467,0.12335557125984355,0.00870717316865921,0.0005983238806948066,0.35581947743467934,0.2615243530273437,1.1553900241851807
22,2.3917875898645278,0.2009609709394739,0.36997373053368104,0.13305985673945,0.008660754188895226,0.0005665452918037772,0.3575613618368963,0.27785064697265627,1.0991911888122559
23,2.3544696239714926,0.19428259261110994,0.37967405927942155,0.14100691612730634,0.008510991930961609,0.0005304962978698313,0.3657957244655582,0.3026126480102539,1.1176090240478516
24,2.345302662950881,0.18553364530522773,0.37977892287234044,0.15112478175061814,0.008451015688478947,0.0005140869761817157,0.36967537608867773,0.3148019599914551,1.1542551517486572
25,2.2990318460667387,0.18017860169106342,0.3891764701680934,0.1625546191601043,0.008352023549377918,0.0004938765778206289,0.36832937450514647,0.33839027404785155,1.1420626640319824
26,2.305200292709026,0.17338681728281874,0.39687818161984706,0.17207090905372133,0.008168737404048443,0.0004871596465818584,0.37854315122723675,0.3490116119384766,1.1095006465911865
27,2.244766397679106,0.16661234104886968,0.4086404354014295,0.18317224624309134,0.00801604799926281,0.00047787721268832684,0.39287410926365796,0.3669785690307617,1.1641449928283691
28,2.2335492397876497,0.16076611457987033,0.4127920840648895,0.19599322055248505,0.007922828197479248,0.00046683725668117404,0.4,0.3835392379760742,1.1256744861602783
29,2.206746040506566,0.15631618905574718,0.42265465919007644,0.20280641190549162,0.007667795289307833,0.0004675414238590747,0.41068883610451307,0.38721111297607425,1.1304359436035156
30,2.195480509007231,0.15201890214960626,0.42480764997766374,0.21635757608616607,0.007550309877842665,0.000460506824310869,0.4250989707046714,0.39744369506835936,1.1177606582641602
31,2.1694762858938663,0.1473873422500935,0.4281776509386428,0.222685935649466,0.007393837906420231,0.00045324949314817786,0.4357878068091845,0.4061936950683594,1.1096904277801514
32,2.1625304526471076,0.14368760332148126,0.43563988868226394,0.23277609399024476,0.007251294329762459,0.00044093106407672167,0.44655581947743467,0.42556869506835937,1.111558437347412
33,2.1383775751641454,0.1399305932065274,0.4438718836358253,0.2427297145762342,0.007078548427671194,0.0004360735765658319,0.4580364212193191,0.43150619506835936,1.1166129112243652
34,2.130326453675615,0.1364792965828104,0.44919302108439996,0.25473935553368104,0.006951924413442612,0.00043277075747027993,0.46318289786223277,0.4339280700683594,1.117361068725586
35,2.118913691094581,0.13336044676760409,0.45529974267837847,0.2601534863735767,0.006819188594818115,0.0004179123789072037,0.4708630245447348,0.44611190795898437,1.1416120529174805
36,2.0910810105344084,0.12983901449974547,0.4624750664893617,0.266369048585283,0.006702034268528223,0.00041895013418979943,0.4754552652414885,0.44688953399658204,1.1285502910614014
37,2.067153606008976,0.1280536854520757,0.46483977297519113,0.27869727763723817,0.006599098443984985,0.0004098152567166835,0.48273950910530483,0.45353199005126954,1.1206786632537842
38,2.0561474739237036,0.12635016948618788,0.47329939172623003,0.2852512319037255,0.006481897085905075,0.000398944626795128,0.4885985748218527,0.46415515899658205,1.1237554550170898
39,2.028966376122008,0.12280441852326089,0.48003537604149354,0.29377413810567654,0.006380747072398663,0.00039387374999932945,0.4969121140142518,0.46876270294189454,1.1219830513000488
40,2.0252302453873003,0.1197536955488489,0.48480837395850646,0.30550674681967877,0.0063054547645151615,0.0003858199925161898,0.5015835312747426,0.4767278289794922,1.1366019248962402
41,2.0224479512965425,0.11766860840168405,0.491316815640064,0.3097909562131192,0.006182155106216669,0.00038299383595585823,0.508867775138559,0.4787590789794922,1.128988265991211
42,1.995787924908577,0.1174792837589345,0.4978470092124127,0.31530006895674034,0.006043327506631613,0.00037493029958568513,0.5186856690419636,0.4811028289794922,1.1342029571533203
43,1.9987948803191489,0.11504297053560297,0.5002275832155918,0.32088833666862326,0.006028243340551853,0.0003734928322955966,0.5193982581155978,0.4886809539794922,1.0990421772003174
44,1.9814755054230386,0.11292582369865255,0.5054596434248254,0.32380913673563205,0.005923312623053789,0.0003669658617582172,0.5279493269992083,0.49313228607177734,1.1000847816467285
45,1.9643827397772606,0.11090339498316988,0.5145346458922041,0.33127928794698513,0.005837252829223871,0.0003597984032239765,0.5335708630245447,0.5028960800170899,1.1034791469573975
46,1.948540545524435,0.1096999391596368,0.5166935616351188,0.34127048735922955,0.005799171514809132,0.0003606381069403142,0.5362628661916072,0.5014898300170898,1.1346755027770996
47,1.9307702247132645,0.10789815415727332,0.519467942258145,0.345914881280128,0.005654694512486458,0.0003516066644806415,0.547347585114806,0.5075835800170898,1.107703685760498
48,1.92390328265251,0.10590499512692715,0.5217653639773105,0.3524193459368767,0.005583416670560837,0.0003488188667688519,0.5542359461599367,0.5060992050170898,1.1311545372009277
49,1.9059156052609707,0.10514377025847739,0.5293463443187957,0.3595452004290642,0.005518426187336445,0.00034188589779660106,0.5604117181314331,0.5177362060546875,1.0874061584472656
50,1.8987499805206949,0.10319542377553087,0.5331813731092088,0.3624679484265916,0.005461230408400297,0.0003400878922548145,0.5647664291369755,0.5197674560546875,1.0451428890228271
51,1.8860074307056183,0.10221377839433386,0.5374537123010513,0.3672527962542595,0.005426020361483097,0.00033829917083494365,0.569279493269992,0.5255487060546875,1.1048638820648193
52,1.8749673721638132,0.10168108027032081,0.5452879641918426,0.37009442106206364,0.005360092036426067,0.0003393102961126715,0.5762470308788599,0.5240643310546875,1.111588478088379
53,1.8588021460999833,0.10014984455514461,0.5528115617468002,0.3740442154255319,0.0052871317602694035,0.0003350079641677439,0.5809184481393508,0.5271112060546875,1.127943754196167
54,1.869154098186087,0.0995560605475243,0.5539236677453873,0.3806773246602809,0.005220287013798952,0.00033011220511980355,0.5844022169437847,0.5301580810546875,1.131608486175537
55,1.8557682443172374,0.09856349863904587,0.5564664881280128,0.3867385539602726,0.0050933887250721455,0.0003243511891923845,0.5916864608076009,0.532265625,1.2216053009033203
56,1.8676923386594082,0.09712651435365068,0.5631827090648894,0.39327073604502577,0.005061560310423374,0.00032452985760755837,0.5969912905779889,0.5366424560546875,1.168480634689331
57,1.8254001698595412,0.0966716117047249,0.5682722862730635,0.39365265217233214,0.005005087237805128,0.0003214550670236349,0.6009501187648456,0.543359375,1.0724258422851562
58,1.8099634698096743,0.09552520386716153,0.5712148382308635,0.3928472640666556,0.004971765913069248,0.000322608306305483,0.6069675376088678,0.5408612060546875,1.1265268325805664
59,1.8046714295732214,0.09361036787641809,0.5764964083407788,0.3996465967056599,0.004891464486718178,0.0003166903625242412,0.6126682501979414,0.5475,1.1556575298309326
60,1.792875573990193,0.0930408924183947,0.5805114989585065,0.40407525732162153,0.004863423760980368,0.0003165670786984265,0.6184481393507522,0.547265625,1.096123456954956
61,1.764801025390625,0.0919539268980635,0.5833570602092337,0.40596702251028505,0.004792935214936733,0.00031174710602499545,0.622486144101346,0.5546856689453125,1.1354827880859375
62,1.7770557809383312,0.09213579461929645,0.5846452915922125,0.41038578114611035,0.00471661938354373,0.000304868386592716,0.6309580364212193,0.5567950439453125,1.116485357284546
63,1.7653068380152925,0.0898419846879675,0.5894914992312168,0.41665085325849816,0.004705765750259161,0.0003076408465858549,0.6362628661916073,0.5614026260375976,1.0968704223632812
64,1.7682535699073305,0.08947964932056184,0.5923311761085023,0.4155704011308386,0.004643535707145929,0.00030169362435117364,0.6401425178147269,0.5648401260375977,1.0957849025726318
65,1.7659124820790393,0.08872727130321746,0.5990454085329746,0.42147924544963433,0.004572203848510981,0.0002992436056956649,0.6458432304038004,0.5654669189453125,1.0858535766601562
66,1.7272895650660738,0.08722634011126579,0.6016654156624003,0.42799162357411485,0.0045404983684420586,0.0002970359055325389,0.6499604117181315,0.5673401260375976,1.104119062423706
67,1.7276207132542387,0.08722560963732132,0.6107008102092337,0.4252964182102934,0.0045033968053758144,0.0002941586426459253,0.6523357086302455,0.5703870010375977,1.156975269317627
68,1.742477903974817,0.08577873351726126,0.6074297884677319,0.43353835572587684,0.0044637396931648254,0.00028929352993145585,0.6561361836896279,0.5776526260375977,1.1952135562896729
69,1.7398441395861037,0.0855281505178898,0.6079601125514253,0.4320541949982339,0.004424846265465021,0.00029243974131532013,0.6617577197149643,0.5763245010375977,1.1513381004333496
70,1.7020758770881814,0.08461158833605179,0.6140450822546127,0.4397222640666556,0.004365021362900734,0.00028919524629600346,0.6637371338083927,0.5806213760375977,1.15486478805542
71,1.6874431853598737,0.0829692597084857,0.6174764024450424,0.4432545114070811,0.004337354097515345,0.00028531011776067317,0.6676959619952494,0.5856195449829101,1.2573299407958984
72,1.7200836830950799,0.0821907418839475,0.6174111061907829,0.4483876329787234,0.004280779045075178,0.0002869090239983052,0.6718923198733175,0.5852271270751953,1.1316986083984375
73,1.7095207052027925,0.08328057857269937,0.623258631280128,0.4478355164223529,0.004239327274262905,0.00028347026091068983,0.6760886777513856,0.5926453399658204,1.127746820449829
74,1.6922373670212767,0.08186320041088348,0.6267552477248172,0.44981437033795296,0.004205661825835705,0.00028456386644393206,0.6785431512272367,0.5913935470581054,1.0986831188201904
75,1.6902383033265458,0.08044160173294392,0.6296740592794215,0.4588893728053316,0.0041641234420239925,0.00028400999144650996,0.6856690419635788,0.5910047149658203,1.098149299621582
76,1.6609039306640625,0.08077422608720496,0.6319378386152551,0.4534752622563788,0.004118713550269604,0.00027928416966460645,0.6888361045130641,0.6003015899658203,1.1224744319915771
77,1.6593972064079123,0.07984480959303836,0.638109897045379,0.4579296517879405,0.0040658023208379745,0.0002805479452945292,0.6916072842438639,0.5953815460205079,1.1212489604949951
78,1.6623741312229887,0.07958219406452585,0.6366118978946766,0.46177653048900846,0.004040404222905636,0.0002760810893960297,0.6951702296120348,0.6009247970581054,1.115462303161621
79,1.6360713877576463,0.0786022886316827,0.6411652260638298,0.46444008198190245,0.004002737812697887,0.00027664267690852284,0.6992874109263658,0.6021765899658204,1.1144158840179443
80,1.6672413602788398,0.07824733916749345,0.6404508631280128,0.46426988155283827,0.003971407189965248,0.00027409143513068557,0.7040380047505939,0.6062354660034179,1.1377568244934082
81,1.640331024819232,0.07716519781883727,0.6424396190237491,0.47150457666275347,0.003912712447345257,0.00027480488643050194,0.7087094220110847,0.6082685470581055,1.1201729774475098
82,1.6564124898707613,0.07766651599965196,0.6491894823439578,0.4728007215134641,0.0038946501445025206,0.0002760790812317282,0.7097387173396674,0.6071693420410156,1.1113102436065674
83,1.6324391466505983,0.07718488510618819,0.651249459449281,0.46961674791701297,0.0038401768542826176,0.0002698324096854776,0.7143309580364212,0.6144349670410156,1.0848596096038818
84,1.6367536504217919,0.07648764265344497,0.6505251945333278,0.4742333838280211,0.0038433901499956846,0.000272617005975917,0.7145684877276326,0.6120185470581054,1.1056272983551025
85,1.6245138290080618,0.0760419470198611,0.6560125553861578,0.4770354412971659,0.003803386352956295,0.0002685901999939233,0.7196357878068091,0.6181086349487305,1.1076326370239258
86,1.6287760633103392,0.07533294089297031,0.6558581818925574,0.4812563226578083,0.0037563624791800976,0.00026725788484327495,0.7243863816310372,0.6185737609863281,1.1528992652893066
87,1.602031464272357,0.07424007578099028,0.6622914253397191,0.4867456720230427,0.0037242185790091753,0.0002648564986884594,0.7257323832145685,0.6216224670410156,1.1093766689300537
88,1.594776397055768,0.07413913848552298,0.6594042676560422,0.48675951044610205,0.0037115230225026608,0.00026505920686759055,0.7291369754552652,0.6270893859863281,1.1023948192596436
89,1.6090964459358377,0.07301259548106093,0.6603877696585148,0.48672387955036567,0.003656810149550438,0.000263893511146307,0.7322248614410135,0.6298273849487305,1.118422031402588
90,1.5961248519572806,0.07332452307356165,0.6639239940237491,0.4905529833854513,0.0036566813942044973,0.00026825032546184957,0.7334125098970705,0.6266206359863281,1.1174540519714355
91,1.5929984234749002,0.07419451246870325,0.668125071424119,0.48898968798048953,0.0035943458788096905,0.00026323480415157974,0.7379255740300871,0.6299037170410157,1.114943504333496
92,1.570718968168218,0.07222460178618735,0.6679964674280044,0.49103976310567654,0.003566466271877289,0.0002626519126351923,0.7418052256532066,0.6342750549316406,1.1411044597625732
93,1.5670644881877493,0.07164630991347293,0.6711764639996468,0.49707327497766374,0.0035324206110090017,0.0002598260762169957,0.7452889944576405,0.6377125549316406,1.0839483737945557
94,1.5993903951441988,0.07185824881208704,0.67125758718937,0.5014049854684384,0.003501016413792968,0.00025894457940012217,0.747347585114806,0.6383375549316406,1.0831046104431152
95,1.5571964345079787,0.07261659236664468,0.6811122488468251,0.4987335205078125,0.0034847634378820658,0.00026071429601870477,0.7475059382422803,0.6374000549316406,1.1213223934173584
96,1.5619940250477893,0.07172193933040538,0.6795806478946766,0.5029920212765957,0.003414265578612685,0.00025271374033764005,0.7520981789390341,0.6416969299316406,1.1065442562103271
97,1.5547108751662233,0.07004375153399528,0.6783755282138256,0.5030968848695146,0.003417473053559661,0.0002539727429393679,0.7521773555027712,0.6423982238769531,1.128458023071289
98,1.5618838046459442,0.06983383158419995,0.6815792651886635,0.5089404329340509,0.003393138526007533,0.0002559988934081048,0.7549485352335709,0.6416950988769531,1.1098275184631348
99,1.543724222386137,0.07077900906826587,0.6833186859780169,0.5022717333854513,0.0033647811505943537,0.00025483156787231565,0.7576405384006334,0.641771469116211,1.1143128871917725
100,1.5492240418779089,0.0692305159061513,0.6886912406759059,0.5121679508939703,0.003330334322527051,0.00025475051370449364,0.7596199524940618,0.6391170120239258,1.137840747833252
101,1.549949808323637,0.0699520618357557,0.6887130737304688,0.5096845018102768,0.0033108913339674473,0.00025105514214374125,0.7601741884402217,0.6453669738769531,1.143582820892334
102,1.5250560679334275,0.0693355621175563,0.6923818385347407,0.5148631562577918,0.003313336055725813,0.00025528235710226,0.760965954077593,0.6446638488769532,1.1133623123168945
103,1.5365829467773438,0.06933337576845859,0.6894214711290725,0.5143051147460938,0.003265037667006254,0.00025515948073007166,0.7669833729216152,0.6444313049316406,1.084578275680542
104,1.5172974606777758,0.07016333113325403,0.6962009998078041,0.515074871956034,0.003199168713763356,0.0002493514330126345,0.771575613618369,0.6488044738769532,1.123431921005249
105,1.5173068756752826,0.06928078671719165,0.6954668734936004,0.5144851765734084,0.0032059636432677507,0.00025407850625924766,0.7733174980205859,0.6453669738769531,1.099442958831787
106,1.509691928295379,0.06872701644897461,0.6982926713659409,0.5145821266985954,0.003154285019263625,0.00024626561207696795,0.7752969121140143,0.6579433441162109,1.1114904880523682
107,1.5188731741397938,0.06873752208466226,0.7020781496737866,0.5219870222375748,0.003171489341184497,0.0002526947937440127,0.7746634996041172,0.6541933441162109,1.1250107288360596
108,1.530777464521692,0.06752660933961259,0.7040194247631316,0.521696131280128,0.0031353936064988375,0.00025156745687127113,0.7764053840063341,0.6509902191162109,1.138669490814209
109,1.5113669862138464,0.06822229446248805,0.7097125763588763,0.5190127758269615,0.003087979042902589,0.000249821285251528,0.7821852731591449,0.6542732238769531,1.1769227981567383
110,1.486654890344498,0.0682779220824546,0.7082047158099235,0.5216723502950465,0.003053171094506979,0.0002505518787074834,0.7859065716547902,0.6568495941162109,1.102222204208374
111,1.4886409678357713,0.06770412465359302,0.7118200748524768,0.5278186798095703,0.0030331455636769533,0.0002496132510714233,0.7866191607284244,0.654115219116211,1.093327522277832
112,1.4851387510908411,0.06747778933098976,0.712429533613489,0.5260317782138256,0.002986577106639743,0.0002472014457453042,0.7889152810768013,0.6555995941162109,1.096181869506836
113,1.4829414854658411,0.06696949106581668,0.7172421394510472,0.5243319247631316,0.0029739306773990393,0.000245878443820402,0.789944576405384,0.6591950988769532,1.0889899730682373
114,1.49892961218002,0.06699467212595839,0.7151188140219831,0.5281847690014129,0.0029202078003436327,0.00024351167667191476,0.7953285827395091,0.6602870941162109,1.1651747226715088
115,1.4460965420337433,0.06646918743214708,0.721844936938996,0.5322928733014046,0.0029051643796265125,0.00024226751702371985,0.7975455265241489,0.6602870941162109,1.0801522731781006
116,1.4583305196559175,0.06644024747483274,0.7197038366439494,0.535621277829434,0.0029045636765658855,0.00024542200844734907,0.7967537608867775,0.6632575988769531,1.1161224842071533
117,1.4757174228100067,0.06535856267239185,0.7192664450787484,0.5319069801492894,0.002881634747609496,0.0002461188705638051,0.7984164687252573,0.6609138488769531,1.110689401626587
118,1.4500152912545712,0.06583730717922778,0.7210494508134558,0.5295561120865193,0.002828815719112754,0.0002363341918680817,0.803562945368171,0.6659138488769532,1.1159908771514893
119,1.4196605276554188,0.064116082292922,0.7283078457446809,0.5399450748524768,0.0028027209918946028,0.00023288009106181562,0.8065716547901821,0.6681794738769531,1.1181836128234863
120,1.4647293090820312,0.06373180227076754,0.7248230792106466,0.5391297847666638,0.00282650301232934,0.000237235362874344,0.8038004750593825,0.6740388488769531,1.1301867961883545
121,1.4584878150452958,0.0641330861030741,0.7250842642276845,0.5399272594046085,0.002803464187309146,0.0002344083768548444,0.8055423594615994,0.6702888488769532,1.1062901020050049
122,1.4319750197390293,0.06387822171475024,0.7287174792999916,0.5468591730645362,0.0027821934781968594,0.00023332267301157117,0.8084718923198733,0.6720839691162109,1.114746332168579
123,1.426522599889877,0.06321581881097023,0.731998362439744,0.543754334145404,0.002747148973867297,0.0002311450516572222,0.8106096595407759,0.6704415130615234,1.1266143321990967
124,1.4240146393471576,0.06281895333148063,0.7318183411943152,0.5466454688538896,0.0027520121075212955,0.00023228531063068658,0.8110055423594617,0.6751290130615234,1.1452412605285645
125,1.4189248592295545,0.06187603321481258,0.7339970203156166,0.5502706892946934,0.0027324778493493795,0.0002274802973261103,0.8110847189231988,0.6750527191162109,1.0989656448364258
126,1.4228689315471243,0.06199613530585106,0.7335735889191323,0.5514283281691531,0.002694843802601099,0.0002229591045761481,0.8129849564528899,0.6820058441162109,1.1080372333526611
127,1.4083873667615525,0.06131215298429449,0.7365121232702377,0.5523841127436212,0.0026892488822340965,0.00022474890283774585,0.8146476642913697,0.6861446380615235,1.0986204147338867
128,1.4205684256046376,0.061011613683497654,0.7360332570177444,0.5587025906177278,0.0026837706100195646,0.00022569639259018004,0.8146476642913697,0.6818477630615234,1.1518616676330566
129,1.454203504197141,0.06108199789168987,0.7307121601510556,0.5559242735517785,0.002667417749762535,0.00022182162501849234,0.8155186064924782,0.6824727630615235,1.121330738067627
130,1.413575842025432,0.060988365335667385,0.7379032703156166,0.5626088406177278,0.002634586999192834,0.00022315967362374067,0.8194774346793349,0.6829415130615234,1.143129825592041
131,1.4643819281395445,0.060196217070234585,0.7338288489808428,0.5585700095968044,0.0026112592313438654,0.0002179967559641227,0.8202692003167062,0.6912990570068359,1.1447649002075195
132,1.4188850889814661,0.060205510322083815,0.7390846901751579,0.5611128299794299,0.002589619252830744,0.00021465940517373383,0.8213776722090261,0.6893495941162109,1.1038179397583008
133,1.4171225365172042,0.060176052945725464,0.739985039893617,0.5624861615769406,0.0025926323141902685,0.00021714303875342011,0.822486144101346,0.691927719116211,1.1167089939117432
134,1.404230645362367,0.0590649665670192,0.7388234239943484,0.5601471434248254,0.002577433595433831,0.00021721990196965635,0.8243072050673,0.6901290130615234,1.0915915966033936
135,1.4112415719539562,0.05912461179368039,0.7422290558510638,0.5638080353432513,0.0025693397037684917,0.00022159636137075722,0.8250197941409343,0.6892696380615234,1.0908560752868652
136,1.422713746415808,0.058906687066910116,0.7408577127659575,0.5659036027624252,0.00254688854329288,0.00021759838273283094,0.8277117973079968,0.6892696380615234,1.165050983428955
137,1.3815466698179855,0.05860130837623109,0.7472414868943235,0.5663607171241273,0.00255833612754941,0.00021805874712299556,0.8269200316706254,0.6933321380615234,1.145343542098999
138,1.3840207039041723,0.05851196735463244,0.750785584145404,0.5720242033613488,0.0025153104215860367,0.0002116873365594074,0.8292161520190023,0.6973165130615234,1.1447298526763916
139,1.4256616146006482,0.057798294310874125,0.7473780043581699,0.5675638888744597,0.002490691840648651,0.0002086558670271188,0.830720506730008,0.6995040130615234,1.0884943008422852
140,1.378246713191905,0.05700648591873494,0.7497031840872257,0.5698593626631067,0.002490901155397296,0.00021073874086141586,0.8304038004750594,0.6976290130615235,1.109600305557251
141,1.408925807222407,0.05798815666361058,0.7492539426113697,0.5719549300822806,0.0024914653040468693,0.00021195276349317282,0.8308788598574822,0.6990352630615234,1.1066560745239258
142,1.372414933874252,0.057521520776951565,0.7534550605936253,0.5740861689790766,0.002478069858625531,0.00021009205374866724,0.8322248614410135,0.7001290130615234,1.130544662475586
143,1.385904515043218,0.05699952612531946,0.7523706314411569,0.5778855668737534,0.0024580787867307663,0.00021057919366285205,0.8341250989707046,0.7001290130615234,1.1243057250976562
144,1.4116949527821643,0.056839455949499254,0.7515356185588431,0.5772721310879322,0.002427044091746211,0.00020352911087684333,0.8353127474267616,0.7010646820068359,1.1268901824951172
145,1.3754350378158244,0.05633380565237492,0.7566232072546127,0.5760571094269448,0.0024225679226219654,0.00020739814499393106,0.8358669833729216,0.703330307006836,1.161445140838623
146,1.3532271689557014,0.055965448947663005,0.7590690775120512,0.5847897631056765,0.002418786520138383,0.00020861485973000526,0.8375296912114014,0.701611557006836,1.0992648601531982
147,1.3756069426840924,0.05681530465470984,0.7604285706865027,0.5855160165340343,0.0023965253494679928,0.0002041119587374851,0.8386381631037213,0.7070003509521484,1.0806713104248047
148,1.3757316102372839,0.056508941853300056,0.7572762509609791,0.5820668808957363,0.0023596826940774918,0.00019694535876624286,0.8417260490894695,0.708330307006836,1.0974788665771484
149,1.3570517682014627,0.05530488237421563,0.7600347640666556,0.5828089206776721,0.0023536751978099346,0.00019969226559624076,0.8403008709422011,0.7075472259521485,1.147916316986084
150,1.3857683222344581,0.05594915024777676,0.7573157777177527,0.5833254063383062,0.0023480718955397606,0.00020275538554415107,0.8427553444180522,0.711377182006836,1.0919337272644043
151,1.3670159197868186,0.055339686414028734,0.7633156472064079,0.580446202704247,0.0023341078776866198,0.00020015165500808507,0.8429136975455265,0.7073146820068359,1.1188056468963623
152,1.3531012839459358,0.054936129996117126,0.7634027359333444,0.5885099857411487,0.002344520064070821,0.00020201668667141348,0.8432304038004751,0.7084084320068359,1.1496937274932861
153,1.3502237035873088,0.055849866664156,0.7636995518461187,0.5877402285312084,0.002291235839948058,0.0001950196165125817,0.844972288202692,0.713799057006836,1.095794677734375
154,1.3621852144281914,0.05459587624732484,0.7618671985382729,0.5884842974074344,0.002280803397297859,0.00019364568288438022,0.8456848772763262,0.7136428070068359,1.0924341678619385
155,1.3781606795939993,0.05415973764784793,0.7608876329787234,0.5933700723850981,0.0022889745887368917,0.0001953591563506052,0.8466349960411718,0.7133284759521484,1.0854496955871582
156,1.3327195999470163,0.05464091706783213,0.7679996084659657,0.5954735938538896,0.002271027537062764,0.00019739818526431918,0.8487727632620744,0.7150472259521484,1.1262578964233398
157,1.344021736307347,0.054541253029031955,0.76696071218937,0.5891016696361785,0.0022549708373844624,0.00019319550483487546,0.8490894695170229,0.7126253509521484,1.0978367328643799
158,1.336622359904837,0.05516707643549493,0.765836756280128,0.5845067856159616,0.002236622618511319,0.00018927748897112906,0.8499604117181314,0.7143459320068359,1.1191542148590088
159,1.3138478867551113,0.054348326743917263,0.7724718134453956,0.595368689679085,0.0022356328554451466,0.00019248129683546722,0.8518606492478227,0.713799057006836,1.1154437065124512
160,1.3322086740047374,0.05444119838958091,0.7690306318567154,0.5933324529769572,0.0022212164476513863,0.00018732110038399696,0.8514647664291369,0.717002182006836,1.1312751770019531
161,1.3033827923713845,0.053585884418893365,0.7732396227248172,0.5953706781914894,0.0022104226518422365,0.00019209804304409772,0.8535233570863024,0.7218441009521485,1.0870399475097656
162,1.351579300900723,0.05437513107949115,0.7701723626319398,0.5961107700429065,0.002206131350249052,0.00019179547962266952,0.8524940617577197,0.7171584320068359,1.144714117050171
163,1.3466319632022938,0.053448408207994826,0.7717772138879654,0.5946127708922041,0.002195011591538787,0.00018771394388750196,0.8541567695961996,0.7195003509521485,1.0880472660064697
164,1.3273091417677858,0.053119111568369765,0.7706809348248421,0.6013982651081491,0.0021599906031042337,0.0001832639245549217,0.8547901821060966,0.720283432006836,1.1216919422149658
165,1.3202347451067986,0.05325052586007625,0.7743339538574219,0.5972822473404256,0.0021635000593960285,0.00018521306628827006,0.8555027711797308,0.7182521820068359,1.1242334842681885
166,1.3532359346430352,0.05328541106366096,0.7726934717056599,0.6005374421464637,0.0021609936375170946,0.00018801084661390632,0.8565320665083136,0.717627182006836,1.129133701324463
167,1.3497189460916723,0.05302147662385981,0.7722521842794215,0.5942783355712891,0.0021530853118747473,0.00018672150326892734,0.8568487727632621,0.7187972259521485,1.1331706047058105
168,1.3176502471274518,0.0529284933780102,0.7767105102539062,0.6020670951680934,0.0021191358100622892,0.00018375633226241916,0.8593824228028504,0.7248128509521484,1.1118683815002441
169,1.3133301430560174,0.05272816597147191,0.7752125516850897,0.6001733414670254,0.0021180780604481697,0.00018375703075435013,0.860332541567696,0.723486557006836,1.0964741706848145
170,1.322835719331782,0.05250085161087361,0.775721123877992,0.6055221963436046,0.002103773644194007,0.000184797725523822,0.8605700712589074,0.7216896820068359,1.097930908203125
171,1.306233101702751,0.05210523909710823,0.7772467592929272,0.6021561724074344,0.002097156597301364,0.00018082669703289866,0.8608867775138559,0.7266115570068359,1.0927839279174805
172,1.3353911866532995,0.052276454073317505,0.7797302083766207,0.6039707508492977,0.0020742779597640038,0.00017904829292092472,0.8619952494061758,0.7230941009521484,1.1038367748260498
173,1.3391819406063,0.052029650262061584,0.7762632978723404,0.6004642324244722,0.002095407573506236,0.0001860844495240599,0.8624703087885985,0.7241878509521484,1.0792911052703857
174,1.2891741001859625,0.051384540314370016,0.7834920680269282,0.6061435455971576,0.0020623330492526293,0.00017873606702778488,0.8661124307205067,0.7248928070068359,1.1161952018737793
175,1.334803804438165,0.05152251365336966,0.7776623178035655,0.6034285362730635,0.0020562110003083944,0.00017715572903398424,0.8651623119556612,0.729189682006836,1.1162986755371094
176,1.3186046519178025,0.05126826306606861,0.7794670754290641,0.6088110335329746,0.002053125761449337,0.00017518473032396287,0.8632620744259699,0.729424057006836,1.1055843830108643
177,1.33453117532933,0.051040131995018494,0.7814023443993102,0.6080194838503574,0.0020738141611218452,0.00018194063159171492,0.8635787806809184,0.7273128509521485,1.096238136291504
178,1.323419692668509,0.05121804298238551,0.7822295655595496,0.6029081141695063,0.0020594841334968805,0.00018120334425475448,0.8638163103721298,0.7260646820068359,1.1113817691802979
179,1.2864295472490026,0.0511185514166,0.7851463480198637,0.6055459367468002,0.0020386369433254004,0.00017765302618499845,0.8657957244655582,0.728095932006836,1.113985538482666
180,1.3129196166992188,0.05100908685237803,0.784188615514877,0.607016218469498,0.0020279225427657366,0.00017971883062273264,0.8676167854315123,0.7297347259521484,1.1548373699188232
181,1.290828380178898,0.05121377173890459,0.7846872857276429,0.6086823889549743,0.002016255632042885,0.00017857005877885967,0.8692794932699921,0.7319222259521484,1.1180145740509033
182,1.2716223534117355,0.049999485624597426,0.7909166863624085,0.6104970079787234,0.002012934535741806,0.00017665204359218478,0.8679334916864608,0.7302034759521484,1.1192073822021484
183,1.2958377269988364,0.05085682361683947,0.7850592592929272,0.610271413275536,0.0019932501018047333,0.00017642532475292683,0.869200316706255,0.727392807006836,1.129256248474121
184,1.320992571242312,0.05112650039348197,0.7852947965581366,0.6110649514705577,0.0019590058363974094,0.0001703718735370785,0.8702296120348377,0.7362209320068359,1.1043798923492432
185,1.2793960571289062,0.050587846877727105,0.7899233229616855,0.6055142828758727,0.001969493692740798,0.00017188492347486317,0.8709422011084719,0.7318459320068359,1.1361026763916016
186,1.2954599096419963,0.049774053248953315,0.7871509308510638,0.6104910830233959,0.0019896840676665306,0.00017721171025186777,0.8695170229612035,0.7290334320068359,1.1130778789520264
187,1.2891755611338513,0.04993157183870356,0.7863752486857962,0.612038551492894,0.001960527151823044,0.00017272071272600442,0.8718131433095804,0.7310628509521484,1.0651905536651611
188,1.2728896445416389,0.05033675153204735,0.7922899773780335,0.6115339157429147,0.0019470452098175883,0.00017187045887112617,0.873396674584323,0.7366115570068359,1.1029574871063232
189,1.2794798993049783,0.04989257771918114,0.7910690307617188,0.6174882929375831,0.0019503432558849454,0.00017428299179300666,0.8734758511480601,0.7354378509521484,1.1274945735931396
190,1.3017558645694813,0.04855010864582467,0.7865611948865525,0.6137898221929022,0.001941547729074955,0.00017034512711688876,0.873396674584323,0.735674057006836,1.1250412464141846
191,1.3199636581096243,0.04898735817442549,0.7859458111702128,0.6214301738333194,0.001937889028340578,0.00017163871962111443,0.8743467933491686,0.7357521820068359,1.1167945861816406
192,1.2943213442538648,0.049635542199966756,0.7907386130474984,0.6158676147460938,0.0019288003677502275,0.00017087438027374446,0.8752177355502772,0.733955307006836,1.1334919929504395
193,1.2901721710854388,0.04940873511294101,0.7909028073574634,0.6188141031468168,0.001917437301017344,0.0001706873154034838,0.8771971496437054,0.7389534759521484,1.1362454891204834
194,1.2809113035810755,0.04872406797206148,0.7950346926425366,0.6173319715134641,0.00189697346650064,0.00016734162636566907,0.8783056215360253,0.7373146820068359,1.1274504661560059
195,1.310012330400183,0.04870044424178752,0.7891278368361453,0.6175001428482381,0.0018875967944040895,0.00016987801063805819,0.881076801266825,0.7369240570068359,1.1039385795593262
196,1.2834251079153507,0.048861858692575005,0.792145587028341,0.6126974795727019,0.0018847329774871469,0.00016876086010597646,0.8798099762470308,0.736767807006836,1.1120944023132324
197,1.300478752623213,0.04801748154011178,0.7947002167397357,0.6144369003620553,0.0018731870222836733,0.00016543759556952864,0.8807600950118765,0.7395784759521484,1.1444091796875
198,1.267167679806973,0.0488090565864076,0.7949119730198637,0.6132970769354638,0.0018568772356957197,0.00016640665126033127,0.8813935075217736,0.742861557006836,1.1068122386932373
199,1.2907182409408244,0.04899815295604949,0.7938730767432679,0.6150463997049535,0.0018605804070830345,0.00016558570496272296,0.8838479809976247,0.7420003509521484,1.1512274742126465
200,1.3032190850440493,0.04837714357579008,0.7923157062936337,0.6167442240613572,0.0018700233194977045,0.0001706261100480333,0.8826603325415677,0.736767807006836,1.1015706062316895


==> reports/report_gtsrb_lk.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=gtsrb', '--dl-weight=5.0', '--logic=lk', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.014875412918627262,0.003958828281611204,0.02430720506730008,0.0,2.384185791015625e-07
1,3.935550121550864,0.9988577010783743,0.037137079746165175,0.0,0.014155417680740356,0.003958828281611204,0.07149643705463182,0.0,1.2268023490905762
2,3.7172880781457778,0.9915403000851895,0.0745690071836431,0.0002908909574468085,0.013478911481797695,0.0039557479321956635,0.10134600158353127,0.0,1.1290221214294434
3,3.64407575891373,0.9401393646889544,0.09767207693546376,0.016004939028557312,0.013100454583764076,0.00385978352278471,0.1384006334125099,0.0,1.111772060394287
4,3.7292103868849735,0.8569450378417969,0.10965599912278196,0.04532754167597344,0.012967509217560291,0.0037607112899422646,0.15961995249406175,0.017963299751281737,1.1227242946624756
5,3.6669821231923203,0.825462909454995,0.1275784411328904,0.05195668910412078,0.0127369100227952,0.0036241409834474325,0.17371338083927157,0.036633358001708985,1.1209032535552979
6,3.6050174794298537,0.7958040440336187,0.14021141985629468,0.06039252687007823,0.012557649984955788,0.0035043044481426477,0.18329374505146476,0.05350654125213623,1.1148664951324463
7,3.548559310588431,0.7716795738707197,0.15395255798989155,0.06829011693913886,0.012468230910599232,0.003309909487143159,0.19311163895486935,0.07616279125213624,1.1239838600158691
8,3.4873777348944484,0.7469083096118684,0.1666844753508872,0.06733433236467078,0.012242342345416546,0.0031041528563946486,0.20134600158353128,0.08967659950256347,1.1213538646697998
9,3.4260679204413234,0.7153652272325881,0.1795331467973425,0.07053413289658567,0.012029084376990795,0.002821032889187336,0.21757719714964371,0.10209847450256347,1.1229782104492188
10,3.357425446205951,0.6780649956236494,0.19208301381861909,0.07092792429822556,0.01207101158797741,0.0024813974741846323,0.22470308788598575,0.11748727798461914,1.1109695434570312
11,3.29231651793135,0.642391285997756,0.20253926135124045,0.06920038385594145,0.012198880314826965,0.0021326846908777952,0.23317498020585906,0.13279614448547364,1.1337354183197021
12,3.254118899081616,0.5981990327226355,0.21565309483954248,0.07516464273980324,0.012360062450170517,0.0018834006041288376,0.23784639746634997,0.16450944900512696,1.1113369464874268
13,3.2059865099318485,0.5492104063642785,0.2238376292776554,0.07980108768381972,0.012584781274199486,0.0016501862555742264,0.24045922406967538,0.21020166397094728,1.1233994960784912
14,3.2379520497423537,0.47403165127368685,0.22842656805160197,0.09871492994592544,0.014961469918489456,0.0010259842965751886,0.2273950910530483,0.3602543640136719,1.1398203372955322
15,3.4436895492229054,0.3584755836649144,0.2173588732455639,0.12105615088280211,0.015030208975076675,0.0008925804286263883,0.23293745051464768,0.38704761505126956,1.1350257396697998
16,3.414649801051363,0.3258327118893887,0.222499928575881,0.14270477092012446,0.014876619912683964,0.0008172272355295718,0.23895486935866983,0.4005595779418945,1.0843753814697266
17,3.3643578062666224,0.30274092897455745,0.2288935843934404,0.15777173955389795,0.014218855649232864,0.0007757709245197475,0.2494061757719715,0.39626636505126955,1.0725724697113037
18,3.3242950439453125,0.2867164611816406,0.2320241319372299,0.17381426628599775,0.014017250388860703,0.0007400895701721311,0.2576405384006334,0.41157520294189454,1.0953748226165771
19,3.2750409714719084,0.2734607128386802,0.24016907874574053,0.1928092469560339,0.013519473373889923,0.0007246005116030574,0.2656373713380839,0.4076653289794922,1.1496844291687012
20,3.2224919745262635,0.2626891237624148,0.24401794595921295,0.1995591102762425,0.013009724207222462,0.0007297000847756863,0.27268408551068885,0.39438228607177733,1.1078357696533203
21,3.1861916400016623,0.2516578106170005,0.25430598157517453,0.21413135528564453,0.012796384282410145,0.0007070201681926847,0.2746634996041172,0.40414608001708985,1.1398110389709473
22,3.127268689744016,0.24329696817600982,0.25985863868226394,0.2270374298095703,0.012499562464654446,0.0007102353265509009,0.27973079968329373,0.40406978607177735,1.112645149230957
23,3.0851580031374666,0.23670671341267038,0.2645900604572702,0.23285920569237242,0.011990855447947979,0.0007191745680756867,0.2903404592240697,0.4086028289794922,1.1338682174682617
24,3.0559926134474735,0.2317216954332717,0.2682252031691531,0.24426133581932555,0.011687339283525944,0.0007302280282601714,0.29168646080760097,0.40922782897949217,1.1326661109924316
25,2.992754023125831,0.22882382413174243,0.2786893641695063,0.25158111085282997,0.01141582615673542,0.0007147981668822467,0.29722882026920033,0.42250728607177734,1.09963059425354
26,2.9928299924160573,0.22098650830857297,0.28272622696896815,0.26238364361702127,0.011071465909481049,0.0007306340266950428,0.3038796516231196,0.42219478607177735,1.1323401927947998
27,2.9070236530709774,0.21869511299944938,0.29177353229928527,0.26793630072411073,0.010693819262087345,0.0007416906883008778,0.31353919239904987,0.4346929550170898,1.1540651321411133
28,2.8805960797249,0.21483250881763213,0.29879052588280214,0.2797599346079725,0.01046118326485157,0.0007402813644148409,0.3152019002375297,0.44680416107177734,1.1034653186798096
29,2.8196154655294214,0.2166352373488406,0.3103470092124127,0.2893336072881171,0.010173284448683262,0.000729908817447722,0.3268408551068884,0.44805595397949216,1.1367237567901611
30,2.802796384121509,0.2110687621096347,0.3118430198507106,0.29513955623545546,0.009938700124621391,0.000734093424398452,0.3348376880443389,0.44977832794189454,1.1231894493103027
31,2.757170656894116,0.2087627167397357,0.3188006624262384,0.3033141684024892,0.009723049588501453,0.0007209444884210825,0.34069675376088676,0.4553215789794922,1.1147358417510986
32,2.733747766373005,0.20629499313679148,0.3273888648824489,0.31107918759609793,0.009582461789250374,0.0006955722346901894,0.3468725257323832,0.46719478607177733,1.0987839698791504
33,2.688045582872756,0.20484435304682305,0.3345978107858211,0.3166456831262467,0.009283783845603466,0.0007001286139711738,0.35985748218527314,0.4766497039794922,1.1089036464691162
34,2.664810342991606,0.20270666163018408,0.343538243719872,0.3279370044140106,0.009150183759629726,0.000695084105245769,0.3625494853523357,0.48727108001708985,1.0905873775482178
35,2.6164771546708776,0.20434968014980884,0.34866941736099566,0.3287522944998234,0.008925247937440872,0.0006764087011106312,0.376326207442597,0.5026580810546875,1.1021451950073242
36,2.5785856855676528,0.197583462329621,0.35983410287410655,0.33984969524627034,0.008794477209448814,0.000669495842885226,0.38163103721298497,0.506953125,1.1257736682891846
37,2.524599927536985,0.19755316795186795,0.3669817092570853,0.34825385885035737,0.008669862523674965,0.0006438139243982732,0.3885985748218527,0.5150745010375977,1.1395492553710938
38,2.510364775962018,0.19546460090799533,0.3729202189344041,0.35160405585106386,0.008527405560016632,0.0006330030737444758,0.395249406175772,0.5208575439453125,1.1269481182098389
39,2.464944230749252,0.19093643350804107,0.3845934766404172,0.3592958653226812,0.008388683199882507,0.0006301446119323373,0.4006334125098971,0.5241387939453125,1.0931520462036133
40,2.457065501111619,0.18709545947135764,0.386097400746447,0.370531772045379,0.00828487891703844,0.0006158322794362903,0.40649247822644496,0.5318731689453124,1.1041278839111328
41,2.430763082301363,0.1865781824639503,0.3993061958475316,0.37186549572234456,0.008139913901686668,0.0006012367666698992,0.4118764845605701,0.5341370010375976,1.1366512775421143
42,2.381902329465176,0.18403262280403299,0.4026208025343875,0.3762090967056599,0.007982071489095688,0.0006028167554177344,0.41813143309580364,0.5380450439453125,1.1433708667755127
43,2.386439546625665,0.17867581387783618,0.40640039646879156,0.3829549830010597,0.007871819660067558,0.0005911431508138776,0.42351543942992875,0.5423401260375976,1.1166815757751465
44,2.3489503251745347,0.17783702688014252,0.41601960202480887,0.38844429178440826,0.007750620134174824,0.000579080602619797,0.43024544734758513,0.5479651260375976,1.091350793838501
45,2.3290781873337765,0.17325756397653133,0.42603849857411485,0.3952575034283577,0.007611410692334175,0.0005642479518428445,0.44014251781472685,0.5563262939453125,1.10758638381958
46,2.2915766289893615,0.17427838102300117,0.43155158834254487,0.404199924874813,0.007543670013546944,0.0005641363095492125,0.4433887569279493,0.5532776260375977,1.1322453022003174
47,2.2620399962080286,0.17000325182650952,0.4392512707000083,0.4061926172134724,0.007313169538974762,0.0005642141331918538,0.45209817893903403,0.5560882949829101,1.0848822593688965
48,2.2519899733523103,0.16678818236006068,0.4438738721482297,0.4112268001475233,0.0071677337400615215,0.0005707985837943852,0.4600158353127474,0.5557740020751953,1.0959622859954834
49,2.2208225980718086,0.16474711641352227,0.451793224253553,0.422243077704247,0.007038075942546129,0.0005546493921428919,0.4671417260490895,0.5632757949829101,1.0816588401794434
50,2.20697021484375,0.16147042335347928,0.4531269885124044,0.42428523936170215,0.006913446821272373,0.0005539344274438918,0.476326207442597,0.5671838760375977,1.114555835723877
51,2.188685640375665,0.1588443492321258,0.4609988598113364,0.4284091705971576,0.006837163586169481,0.0005389800062403083,0.4831353919239905,0.5747583770751953,1.1306734085083008
52,2.166721100502826,0.1568318935150796,0.46633976063829785,0.43495125466204704,0.006716539617627859,0.0005422509275376797,0.48915281076801265,0.5719476699829101,1.1119725704193115
53,2.1500656452584774,0.15250278026499647,0.4756067154255319,0.43876250246737863,0.006598412524908781,0.0005288292304612696,0.4965162311955661,0.5781177520751953,1.0962116718292236
54,2.147975191156915,0.1520881754286746,0.47925770536382145,0.4464503349141872,0.0064894226379692554,0.0005091439234092832,0.5015043547110055,0.5856940460205078,1.0895929336547852
55,2.126911406821393,0.14879512786865234,0.48385851433936583,0.45126488868226394,0.006338896695524454,0.0004960006917826831,0.5105304829770388,0.5915515899658204,1.1818623542785645
56,2.1367244314640126,0.14452153063834983,0.48943292333724653,0.46057538783296625,0.006262131966650486,0.0004802331095561385,0.5151227236737925,0.5971002960205078,1.1720597743988037
57,2.085569990442154,0.14540047341204704,0.49401794595921295,0.4637712113400723,0.006174301728606224,0.0004650551709346473,0.5245447347585115,0.6074091720581055,1.0986080169677734
58,2.061995323668135,0.14338502478092274,0.49899868254965923,0.4690270525343875,0.00616055354475975,0.0004475137102417648,0.5258907363420428,0.6088953399658203,1.1705410480499268
59,2.049420782860289,0.1392303629124418,0.5045711436170213,0.47398404872163813,0.006039013154804707,0.00042675042641349137,0.5353919239904988,0.6174890899658203,1.1285805702209473
60,2.0409198517495013,0.1356335497917013,0.5098150943187957,0.47784480642765126,0.006037409417331219,0.00040857717976905406,0.5379255740300871,0.6191279220581055,1.1200077533721924
61,2.011707549399518,0.13029056914309237,0.5091047084077875,0.48805764380921707,0.0059510269202291965,0.00039108406053856015,0.5445764053840063,0.6291242599487304,1.1127171516418457
62,2.026513119961353,0.12820371668389502,0.5139845178482381,0.49113671323086355,0.005825502332299948,0.0003805991727858782,0.5491686460807601,0.6335773849487305,1.0407419204711914
63,2.01308473627618,0.12313380139939328,0.5167588984712641,0.49998218455213184,0.005812543444335461,0.00037620848161168396,0.5533650039588281,0.6356867599487305,1.1214070320129395
64,2.017345834285655,0.1209752711843937,0.5188307254872424,0.5007559187868809,0.005750506184995174,0.00036325707333162427,0.5581947743467933,0.6382648849487305,1.1116347312927246
65,2.0162603500041554,0.11920100070060567,0.5276761968085106,0.5032789352092337,0.0056348214857280254,0.0003674096369650215,0.5642121931908155,0.6387336349487305,1.0989556312561035
66,1.9724487953997674,0.11757141478518222,0.5330705439790766,0.5081647507687832,0.005584669765084982,0.00037184965913183987,0.5660332541567696,0.6368568420410157,1.1117501258850098
67,1.9684975806702958,0.11785780115330473,0.5371430173833319,0.51035730889503,0.005528859794139862,0.0003681447124108672,0.5699920823436263,0.6413081359863281,1.2018301486968994
68,1.9923879745158743,0.11305884097484832,0.5337987453379529,0.5203821709815492,0.005449824500828981,0.000356970151187852,0.5759303246239114,0.6481794738769531,1.1621284484863281
69,1.9773416722074468,0.11219790641297685,0.5395928240836935,0.5156289770248088,0.005417217500507832,0.00036081243888475,0.581076801266825,0.6459919738769532,1.1814079284667969
70,1.939975657361619,0.11092670927656458,0.5437246687868809,0.5202495899606259,0.005328959319740534,0.0003635827742982656,0.5878859857482185,0.6504505920410156,1.2221291065216064
71,1.921033980998587,0.10905244502615422,0.5461804410244556,0.5242132227471534,0.005298895761370659,0.00034990767017006874,0.5900237529691211,0.6523219299316406,1.2341244220733643
72,1.9592260807118518,0.10616560185209234,0.5513531299347573,0.5285211522528466,0.005204695742577314,0.0003528432280290872,0.5955661124307206,0.6527089691162109,1.1226561069488525
73,1.9393060562458444,0.10752975179793987,0.5554829861255403,0.5278819875514253,0.005164113827049732,0.0003475915582384914,0.5996832937450515,0.6540406799316406,1.1000127792358398
74,1.919727568930768,0.10651000002597241,0.5566010576613406,0.5313390366574551,0.005146754439920187,0.0003496520803309977,0.6031670625494854,0.6556794738769531,1.1216037273406982
75,1.9217985437271443,0.10491387387539478,0.5594941403003449,0.5400361000223363,0.005071535706520081,0.0003506815992295742,0.6088677751385589,0.6556813049316407,1.117375373840332
76,1.88313179827751,0.10438036411366564,0.5664082385124044,0.5338145722734168,0.005008852109313011,0.0003440517757553607,0.613618368962787,0.6595058441162109,1.0970704555511475
77,1.8777870015895113,0.10420595331394926,0.5686779833854513,0.5351780018907912,0.0049516973085701466,0.0003520398458931595,0.6161520190023753,0.6587227630615234,1.1080129146575928
78,1.882218543519365,0.10173966022247964,0.5712128903003449,0.5391891560655959,0.004912322852760553,0.00034513112041167915,0.6205067300079177,0.6619258880615234,1.1060948371887207
79,1.85290072826629,0.10103751243428981,0.5734588541883103,0.5421059791077959,0.004851840436458588,0.0003426955663599074,0.6239904988123516,0.6638008880615235,1.1351909637451172
80,1.8789275149081617,0.10022894879604907,0.5795220720007065,0.5433249372117063,0.0048034717328846455,0.000345632346579805,0.627790973871734,0.6645803070068359,1.1319961547851562
81,1.849832737699468,0.0988751269401388,0.5848352959815492,0.5434238758492977,0.004720441065728664,0.00034963752841576934,0.6342042755344418,0.6660646820068359,1.1197898387908936
82,1.869907297986619,0.0998158150530876,0.5885515415922125,0.5465742070624169,0.00468627642840147,0.0003506589855533093,0.63729216152019,0.6650508880615235,1.1127798557281494
83,1.8325231024559507,0.09979755320447556,0.5913753915340343,0.5444509222152385,0.004619370214641094,0.0003478764265310019,0.6403008709422011,0.6704415130615234,1.1257269382476807
84,1.8417480144094913,0.0989613431565305,0.591513897510285,0.5512304508939703,0.004612552467733622,0.00035030549042858183,0.6419635787806809,0.669736557006836,1.105013132095337
85,1.8264491304438164,0.09769121129462059,0.5973416186393575,0.5506209515510722,0.004562878515571356,0.00035064324038103223,0.6459224069675376,0.6719240570068359,1.1033430099487305
86,1.8302148047913895,0.09796267367423848,0.5953212088726937,0.5541096951099153,0.00451797666028142,0.0003484969784040004,0.6517814726840855,0.6723165130615234,1.104248285293579
87,1.7990925565679023,0.09522820533590114,0.6078670988691613,0.558154451086166,0.004453191999346018,0.0003545406216289848,0.6566112430720507,0.6703633880615234,1.091430425643921
88,1.7848522105115525,0.09472182456483232,0.6057339120418468,0.5582909685500125,0.004431812558323145,0.000340899481670931,0.657403008709422,0.6787209320068359,1.0956192016601562
89,1.807319478785738,0.0928249866404432,0.6059199394063747,0.561975600871634,0.004369005560874939,0.0003479262813925743,0.6608076009501188,0.679892807006836,1.1103227138519287
90,1.789663923547623,0.09333133697509766,0.612756850871634,0.5615462039379363,0.004357296507805586,0.0003484592598397285,0.6621536025336501,0.6771584320068359,1.0992708206176758
91,1.7883042680456283,0.09348362050157913,0.6147396818120429,0.5617698101287193,0.0042803287506103516,0.00034729292383417487,0.6682501979414094,0.6803633880615234,1.1093087196350098
92,1.7559265786028924,0.09168029338755507,0.6162534673163231,0.5652783170659491,0.0042411647737026215,0.000345309148542583,0.672209026128266,0.681611557006836,1.1475770473480225
93,1.7516364239631814,0.09139491142110621,0.6210165632531998,0.5667129678929106,0.0041891359724104404,0.0003397650143597275,0.6752969121140142,0.6841915130615235,1.1282093524932861
94,1.7872871236598238,0.09080242603383165,0.6189942055560173,0.5721646978500041,0.004168035928159952,0.00033696641912683845,0.6776722090261282,0.6852053070068359,1.1289527416229248
95,1.7407809318380152,0.09116820071605926,0.6273231506347656,0.5719747340425532,0.004139479249715805,0.00033912606886588037,0.6831353919239905,0.6826271820068359,1.1052699089050293
96,1.746469700590093,0.0892320693807399,0.629765084449281,0.5726732700429065,0.004055630881339312,0.00033122600871138275,0.6880443388756928,0.6899709320068359,1.1355979442596436
97,1.7327939297290558,0.08725694899863386,0.630000540550719,0.5725684064499875,0.004057981073856354,0.0003354280488565564,0.6883610451306413,0.6878615570068359,1.127732753753662
98,1.7400025712682845,0.0877802828524975,0.6336634209815492,0.5772067942517869,0.004035281483083963,0.00033430676558054984,0.6907363420427554,0.6894222259521484,1.1352097988128662
99,1.7205490761614861,0.08771035011778487,0.6342135084436294,0.5755010564276513,0.003986239433288574,0.00033317480119876564,0.6951702296120348,0.6896602630615234,1.1250081062316895
100,1.727216030688996,0.08657624873709172,0.6412859165922125,0.5775056392588513,0.003949741367250681,0.0003312158805783838,0.6973871733966746,0.6921566009521485,1.1247689723968506
101,1.7261394744223737,0.08469577545815325,0.6404785805560173,0.5783446697478599,0.003925421740859747,0.00033056974643841386,0.6989707046714173,0.694189682006836,1.1160235404968262
102,1.6987234886656417,0.08585121276530813,0.6420062450652427,0.5826051184471618,0.003919947426766157,0.00033120918669737875,0.6990498812351544,0.6923165130615234,1.1239917278289795
103,1.708242213472407,0.08474959718420151,0.6419943545727019,0.5798505417844082,0.003879327792674303,0.0003303311241324991,0.7033254156769596,0.6942659759521485,1.138528823852539
104,1.6924099211997174,0.08657041509100731,0.6477389639996468,0.584196131280128,0.0038028284907341003,0.0003234089817851782,0.7082343626286619,0.6987191009521484,1.0863921642303467
105,1.69187083142869,0.08614832289675449,0.6492270611702128,0.582957369215945,0.003817284246906638,0.00032955288770608604,0.708867775138559,0.6945003509521485,1.0898237228393555
106,1.6824201218625332,0.08421602654964366,0.6502461534865359,0.5873365605131109,0.0037494858261197805,0.00031492425478063524,0.7126682501979414,0.7049691009521485,1.1238179206848145
107,1.689222457561087,0.08417149300270892,0.6524327866574551,0.5876571168290808,0.0037646591663360596,0.00032144939177669585,0.7098178939034046,0.7018441009521484,1.0916728973388672
108,1.6999664306640625,0.08251074019898759,0.6531016572992853,0.5917058498301404,0.00373118557035923,0.000322230946039781,0.7133808392715756,0.700517807006836,1.0808701515197754
109,1.6873118623774102,0.08272093407651211,0.6587156336358253,0.5911478083184425,0.0036918753758072853,0.00031363972811959684,0.7180522565320665,0.7055159759521484,1.160940408706665
110,1.6556644845516124,0.08225461777220382,0.6596397643393659,0.5932671567226978,0.0036652241833508015,0.0003153315628878772,0.7209026128266033,0.706920394897461,1.0937252044677734
111,1.6611443377555686,0.08170369838146453,0.6642504752950465,0.5978699542106466,0.0036473763175308704,0.0003130791010335088,0.721298495645289,0.7046566009521484,1.1250481605529785
112,1.661478894822141,0.08080917216361837,0.6644879604907746,0.5968785793223279,0.003609923180192709,0.0003099694731645286,0.7259699129057798,0.708092269897461,1.163043737411499
113,1.6593937975295046,0.08003405307201629,0.668303185320915,0.5978383003397191,0.0035987799055874348,0.0003135325387120247,0.7250197941409343,0.7078561401367187,1.1326284408569336
114,1.6726439455722242,0.08012535216960501,0.6667972727024809,0.5985328998971493,0.0035419187042862177,0.00031117317848838866,0.7299287410926366,0.7076253509521484,1.1640429496765137
115,1.619279739704538,0.08005495274320562,0.6721738044251787,0.6000981432326297,0.0035278433933854103,0.00030760609661228955,0.7312747426761679,0.7094985198974609,1.1050941944122314
116,1.6296896427235705,0.07985476737326765,0.6715128878329663,0.5984458111702128,0.0035173813812434673,0.0003124389913864434,0.731987331749802,0.7077797698974609,1.1164450645446777
117,1.6479816842586437,0.07940589113438383,0.6720214194439827,0.6008303216163148,0.0034994729794561863,0.00031762183061800897,0.7340459224069675,0.7075472259521485,1.1051442623138428
118,1.6214073668134974,0.08091212333516871,0.676331378043966,0.5963680186170213,0.003439956810325384,0.00030448532197624445,0.7383214568487728,0.7129360198974609,1.1356709003448486
119,1.5831850741771942,0.07814960784100472,0.6827962347801696,0.6095590388521235,0.003405171213671565,0.0003074958804063499,0.7427553444180522,0.7112172698974609,1.116062879562378
120,1.6315294630984043,0.07832169025502306,0.6783141684024891,0.6067530043581699,0.003423374844714999,0.00030948748462833464,0.7418052256532066,0.7144186401367187,1.158782958984375
121,1.6251986889128989,0.07901591950274528,0.6782053277847615,0.6064660904255319,0.0033894330263137817,0.0003061785246245563,0.7437054631828979,0.7132467651367187,1.072002649307251
122,1.5940428388879655,0.07767204020885711,0.6832117932908078,0.6088268604684384,0.003356991335749626,0.00030864778091199696,0.7471100554235947,0.7109847259521485,1.0707659721374512
123,1.5887939777780087,0.07829135529538418,0.6860534992623837,0.6093196057258768,0.003305372316390276,0.00030723362579010427,0.7505938242280285,0.7112191009521485,1.1177117824554443
124,1.5866402159345911,0.07740178006760617,0.6898231506347656,0.6073071094269448,0.003309865016490221,0.0003068826044909656,0.7530482977038796,0.7139498901367187,1.084672212600708
125,1.5808482068650267,0.07587823461978993,0.6887565775120512,0.611767423913834,0.0032801388297230005,0.00030369762680493295,0.7536817102137767,0.7141878509521484,1.1181914806365967
126,1.5841965370989861,0.07653145079917097,0.6890830993652344,0.6125470831039104,0.0032359049655497074,0.00030075726681388915,0.7572446555819478,0.719342269897461,1.1284325122833252
127,1.5650349069148937,0.07695045877010265,0.6913785731538813,0.6138333665563706,0.003222365863621235,0.000299968320177868,0.7596991290577989,0.7206668090820313,1.0948593616485596
128,1.5741047960646608,0.07577659221405679,0.6974041715581366,0.6123017250223363,0.0031840521842241287,0.0003052233951166272,0.7619160728424387,0.716764144897461,1.1086742877960205
129,1.6029992610850232,0.07657878956896194,0.6927657431744515,0.6109699492758893,0.0031605693511664867,0.00030511189834214747,0.7649247822644497,0.7157485198974609,1.1142446994781494
130,1.5596931944502161,0.07720463326636781,0.6972972788709275,0.613069493719872,0.003127619158476591,0.0003023128374479711,0.7682501979414094,0.7189516448974609,1.153350591659546
131,1.6135714916472739,0.07574557243509496,0.6965809274227062,0.6148702743205618,0.003078712848946452,0.00029850236023776233,0.7697545526524149,0.720592269897461,1.151207447052002
132,1.5609255851583277,0.07610446848767868,0.6980551861702128,0.6144626292776554,0.0030486739706248045,0.0002923238789662719,0.7728424386381632,0.7213735198974609,1.1471586227416992
133,1.5632244678253824,0.0749966895326655,0.7022028172269781,0.6123432808734001,0.0030413055792450905,0.00029359274776652455,0.7739509105304829,0.7209030151367187,1.1698203086853027
134,1.5455659906914894,0.07513692023906302,0.7029765514617271,0.6181888174503407,0.003012767294421792,0.00029305528732948005,0.7771971496437055,0.720826644897461,1.183990478515625
135,1.5538317091921543,0.07455369766722335,0.7065484067226978,0.6197501243428981,0.0030061258003115654,0.0002968636981677264,0.7790973871733967,0.7209811401367188,1.2260487079620361
136,1.5615955109291888,0.07316635517363852,0.7061328482120595,0.6204486603432513,0.002983924699947238,0.000292518874630332,0.780443388756928,0.7224672698974609,1.1516573429107666
137,1.5176021494763963,0.07241733023460875,0.714218464303524,0.6246734781468168,0.002987345913425088,0.00029284958145581186,0.7788598574821852,0.723014144897461,1.1364521980285645
138,1.5177829823595412,0.0725101410074437,0.7163536396432431,0.6248179496602809,0.0029497568029910326,0.0002870653697755188,0.7817102137767221,0.7284011840820312,1.097696304321289
139,1.5607004368558843,0.07085848361887831,0.7117152112595578,0.6247289130028258,0.0029093173798173666,0.0002807052806019783,0.7852731591448932,0.7332449340820313,1.0939700603485107
140,1.51095808313248,0.07087110458536351,0.7162883028070978,0.6282670852985788,0.0029070409946143627,0.0002828662109095603,0.7853523357086303,0.7314480590820313,1.1363751888275146
141,1.5437433770362368,0.07231611901141227,0.7137791248078041,0.628094936938996,0.0029030099976807833,0.00028558948542922735,0.784639746634996,0.7287155151367187,1.1060450077056885
142,1.5065492670586769,0.0721117486345007,0.7172539893617021,0.6288033343375997,0.0028851304668933153,0.0002815766492858529,0.786381631037213,0.7319949340820312,1.098968744277954
143,1.5232879963326962,0.0701908456518295,0.7182711337475066,0.6330578580815741,0.002846540417522192,0.0002802780654747039,0.791132224861441,0.7324655151367188,1.0774381160736084
144,1.544604037670379,0.06881595165171522,0.7186787382085272,0.6315559224879488,0.0028187748976051807,0.0002713492722250521,0.7920031670625495,0.7389480590820312,1.1566965579986572
145,1.509253481601147,0.0691976953060069,0.7224583727248172,0.6340374236411237,0.0028216871432960033,0.0002728186664171517,0.7927157561361837,0.7387136840820312,1.162729024887085
146,1.4839376895985705,0.06805163748720859,0.7258837273780335,0.6360360409351106,0.002803014125674963,0.0002766651741694659,0.7948535233570863,0.7350453948974609,1.1983277797698975
147,1.5071899738717587,0.06978296219034398,0.7250803683666472,0.6370967296843834,0.002781849354505539,0.0002708971151150763,0.7961995249406176,0.7399636840820313,1.1741466522216797
148,1.5084725237907248,0.06908676979389597,0.7243560628688082,0.6368414290407871,0.0027354054618626833,0.00025837586144916713,0.8,0.7442605590820313,1.1669590473175049
149,1.4826690998483212,0.06687356563324624,0.7275934422269781,0.6402272569372299,0.002751249587163329,0.00026490414165891707,0.7991290577988915,0.7446530151367188,1.1386809349060059
150,1.5186420197182513,0.06787318371711894,0.7231687992177112,0.6392714723627618,0.0027330019511282444,0.0002639463054947555,0.8014251781472684,0.7460574340820313,1.1292800903320312
151,1.4973722417303856,0.06719090583476614,0.7308546025702294,0.6391270008492977,0.002721153199672699,0.00026400189381092787,0.8026128266033254,0.7454324340820313,1.0857164859771729
152,1.4813740507085273,0.0655045915157237,0.7309377142723571,0.6464705365769406,0.0027235832531005144,0.000269028329057619,0.8017418844022169,0.7416806030273437,1.1571769714355469
153,1.4790543901159408,0.06731773437337672,0.7317589293134973,0.645613690640064,0.00266642146743834,0.0002563968300819397,0.8072842438638164,0.7482449340820313,1.1836953163146973
154,1.4900257841069648,0.06546049929679708,0.7341216878688082,0.6452772668067445,0.0026575475931167603,0.00025553384330123663,0.8072842438638164,0.7505850219726562,1.148224115371704
155,1.5064940756939826,0.06560734485058074,0.7293190651751579,0.6478774699758976,0.002658180193975568,0.00025315978564321995,0.8065716547901821,0.7504287719726562,1.0996479988098145
156,1.4607810162483377,0.06477184498563726,0.7339792454496343,0.6487541198730469,0.0026375921443104744,0.0002588565112091601,0.8108471892319873,0.7519131469726562,1.0819628238677979
157,1.473120669101147,0.06540574926011106,0.7359758742312168,0.6476162849588597,0.0026040442753583193,0.00025047120288945735,0.8131433095803642,0.7512100219726563,1.1075222492218018
158,1.4597573787608045,0.06645574468247434,0.7360511130474984,0.6428412985294423,0.002598410239443183,0.0002475895162206143,0.8125890736342043,0.7537118530273438,1.1096298694610596
159,1.4377426796771111,0.06546045871491128,0.7413662849588597,0.6528641721035572,0.0025907126255333424,0.0002497107197996229,0.8152810768012668,0.7535537719726563,1.1296000480651855
160,1.4538249563663563,0.06602578974784688,0.7394428658992687,0.6496683485964512,0.002565839560702443,0.00024385646975133568,0.8154394299287411,0.7557394409179687,1.1411776542663574
161,1.4290786093853889,0.06488601197587683,0.7414217198148687,0.6544947522751828,0.0025563875678926706,0.0002461767289787531,0.8175771971496437,0.7585501098632812,1.1314866542816162
162,1.4702891897647938,0.06532418474237969,0.740103782491481,0.6537170815975109,0.002557283267378807,0.00024708296405151486,0.8181314330958036,0.7575363159179688,1.1361885070800781
163,1.472386136968085,0.06380291188016851,0.7406716854014295,0.6529829147014212,0.0025432193651795387,0.0002434813795844093,0.8186856690419636,0.7584756469726562,1.113645315170288
164,1.451297678845994,0.06284345464503512,0.7407944050241024,0.6574234658099235,0.002508315723389387,0.00023625095491297543,0.8216152019002375,0.762845230102539,1.101301908493042
165,1.4439567403590425,0.06276934197608461,0.7424803388879654,0.658858116636885,0.0025017878506332636,0.00023843787494115531,0.8218527315914489,0.7601126098632812,1.129915475845337
166,1.4753193956740358,0.06360040319726822,0.7462164696226729,0.655438686938996,0.0024956397246569395,0.00024013414804358035,0.8221694378463975,0.7580813598632813,1.1353445053100586
167,1.4696400419194648,0.06290063452213368,0.7417481605042803,0.6531115592794215,0.0024863879662007093,0.00024058084818534553,0.8234362628661916,0.7603452301025391,1.0863711833953857
168,1.4363275081553357,0.0626462976983253,0.7477619089978806,0.659297415550719,0.0024471755605190992,0.00023496388166677207,0.8265241488519398,0.7643277740478516,1.1019151210784912
169,1.4338817190616688,0.06292746929412192,0.7494221951099153,0.6572216115099319,0.002443337347358465,0.0002344473177799955,0.8279493269992082,0.7648782348632812,1.0985345840454102
170,1.4463265601624833,0.06242477132918987,0.7480409500446725,0.6627801935723487,0.002428771462291479,0.000237894564634189,0.8278701504354711,0.7626925659179687,1.0837833881378174
171,1.425680119940575,0.061971836901725606,0.7468239804531666,0.6612604425308553,0.0024247504770755768,0.0002329397975699976,0.8281868566904196,0.766595230102539,1.124183177947998
172,1.4601763461498505,0.061361510702904236,0.7495804644645528,0.6635895587028341,0.002395674819126725,0.00023100906400941312,0.8300079176563737,0.7662046051025391,1.0952725410461426
173,1.4660219233086769,0.061471594140884725,0.7485237933219747,0.6626396990836935,0.0023988105822354555,0.00023675340344198048,0.831353919239905,0.7641751098632813,1.1019110679626465
174,1.4102633861785239,0.060281530339667135,0.7542307427588929,0.6623765255542512,0.0023829180281609297,0.0002288968680659309,0.8317498020585906,0.7702652740478516,1.0577301979064941
175,1.453577569190492,0.06053793683965156,0.7484010736993019,0.6626990703826255,0.0023610976058989763,0.0002281259949086234,0.832541567695962,0.7701889801025391,1.0860331058502197
176,1.4387375851894946,0.05970772783806984,0.7511971656312334,0.6651607675755278,0.002348937327042222,0.00022374985564965755,0.8335708630245448,0.7732340240478516,1.0850269794464111
177,1.452348587360788,0.05988664322711052,0.7537400265957447,0.6694331067673703,0.002374175237491727,0.00023125321604311466,0.8324623911322249,0.7669840240478516,1.1311290264129639
178,1.4426694829413231,0.06003534540216973,0.755048061938996,0.663276915854596,0.0023607471957802773,0.0002306348760612309,0.8317498020585906,0.767845230102539,1.0815443992614746
179,1.4030805547186669,0.0591992012997891,0.7562768814411569,0.6675156126631067,0.002345942659303546,0.0002269371470902115,0.8328582739509105,0.7717496490478516,1.1431810855865479
180,1.4347969217503325,0.05927913746935256,0.756569801492894,0.6674918316780253,0.002326628193259239,0.00022731012722942978,0.8353919239904988,0.7702652740478516,1.1205880641937256
181,1.407139554936835,0.05978861260921397,0.757026915854596,0.6682042466833237,0.0023064669221639633,0.00022532088041771203,0.8384006334125099,0.7709702301025391,1.1711480617523193
182,1.3809601804043383,0.05969215961212807,0.7630940701099153,0.6680637521946684,0.0023111291229724884,0.00022668439487461,0.8374505146476643,0.7725308990478515,1.1382434368133545
183,1.4097616317424368,0.059043965441115356,0.7597696020248088,0.6688750652556724,0.0022874323185533285,0.00022285792510956526,0.8372129849564529,0.7711282348632813,1.0958831310272217
184,1.439806674389129,0.060517635751277846,0.7588790731227144,0.6709172269131275,0.0022562381345778704,0.00021456372633110732,0.8405384006334126,0.7760501098632813,1.0845942497253418
185,1.390863946143617,0.059176698644110494,0.7644871650858128,0.6650083825943318,0.0022583797108381987,0.00021564800408668816,0.8409342834520982,0.7746421051025391,1.0654387474060059
186,1.4137959581740358,0.05853356199061617,0.7581607737439744,0.6699891597666638,0.002287727314978838,0.00022474650177173316,0.83673792557403,0.7722965240478515,1.1088733673095703
187,1.4028661200340757,0.05847885253581595,0.7602722492623837,0.6722608931521152,0.0022512960713356733,0.000218724220758304,0.8404592240696753,0.7757358551025391,1.094641923904419
188,1.3851547241210938,0.05791659050799431,0.7634640957446809,0.6737964711290725,0.002233432373031974,0.00021627332898788154,0.8434679334916865,0.777454605102539,1.160094976425171
189,1.3887484936003989,0.058412653334597324,0.7653836189432347,0.676458034109562,0.002240721369162202,0.00021735380869358778,0.8429136975455265,0.7767478179931641,1.1168034076690674
190,1.4188357414083277,0.05690600009674721,0.7616653442382812,0.6749639714017828,0.002222361508756876,0.00021722684323322028,0.8452889944576405,0.7747202301025391,1.1415181159973145
191,1.4354718796750332,0.05772746877467379,0.7605551861702128,0.6779540447478599,0.0022241645492613316,0.0002159357100026682,0.8433887569279493,0.7783103179931641,1.1067707538604736
192,1.4075893645590924,0.057854687913935235,0.7666936022170047,0.6772930875737616,0.002202900592237711,0.000216294385609217,0.8478226444972288,0.7764389801025391,1.0790817737579346
193,1.4026390238011137,0.05738789477246873,0.7652351704049618,0.6767944173609957,0.0021920830477029085,0.00021545443451032043,0.8480601741884403,0.7790171051025391,1.1202294826507568
194,1.3926255246426196,0.05697775901632106,0.7680035854907746,0.6777858328312001,0.002170111984014511,0.00021060097787994891,0.8484560570071259,0.7808902740478516,1.1366775035858154
195,1.422578527572307,0.05698029031144812,0.7655656692829538,0.6795113746156084,0.002163727069273591,0.00021322524116840214,0.8499604117181314,0.7790933990478516,1.1252632141113281
196,1.398269166337683,0.057315405378950406,0.7667509850035322,0.6768716041077959,0.002162319840863347,0.00021216776804067194,0.8494853523357087,0.7790952301025391,1.096571445465088
197,1.4148010903216424,0.05567530368236785,0.7694085303773271,0.6785259246826172,0.0021472149528563023,0.00020951525948476046,0.8489311163895487,0.7826889801025391,1.0869786739349365
198,1.3798876823262964,0.05724570091734541,0.7699765144510472,0.6732720720007065,0.0021242033690214157,0.00020800127822440118,0.8525732383214568,0.784325942993164,1.0939786434173584
199,1.400627947868185,0.05702193239901928,0.768314280408494,0.6744415607858212,0.002122292760759592,0.00020695698913186789,0.8524940617577197,0.7827671051025391,1.142683744430542
200,1.4122863120221076,0.05581136967273469,0.7682094168155751,0.6813932378241356,0.0021426330786198378,0.0002146331244148314,0.8519398258115598,0.7797183990478516,1.105989694595337


==> reports/report_gtsrb_rc.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=gtsrb', '--dl-weight=5.0', '--logic=rc', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.014875412918627262,0.0033526120241731405,0.02430720506730008,0.0,2.384185791015625e-07
1,3.9352725414519614,0.82883623813061,0.03780197336318645,0.0,0.014158961363136768,0.003334927838295698,0.077513855898654,0.0,1.2071194648742676
2,3.72112128075133,0.805558387269365,0.07673386817282819,0.00016622340425531914,0.013515166006982327,0.003014012472704053,0.09049881235154394,0.0,1.0683865547180176
3,3.65621266466506,0.7125986789135222,0.0962789718140947,0.00446824348987417,0.013308456167578697,0.002469082362949848,0.11084718923198733,0.001796875,1.176619052886963
4,3.707870808053524,0.5954811420846493,0.10219968633448824,0.01816782291899336,0.013289905153214931,0.0021569132804870605,0.12533650039588282,0.014295058250427246,1.0597236156463623
5,3.6993073808385972,0.5346266969721368,0.10833412535647129,0.032837038344525275,0.013506688177585602,0.0016444469802081585,0.1351543942992874,0.026088299751281737,1.0888440608978271
6,3.721608912691157,0.4704570364444814,0.10860721101152136,0.04484667676560422,0.014644715003669262,0.0011086787562817335,0.14948535233570864,0.19574491500854493,1.0941638946533203
7,3.87361534605635,0.3663661226313165,0.11026745654167013,0.051748909848801636,0.01568823680281639,0.0009642033837735653,0.14908946951702295,0.2989353179931641,1.1889991760253906
8,3.9010074696642287,0.3285307985671023,0.11513147962854263,0.060639878536792514,0.015942584723234177,0.0008627798524685204,0.15162311955661123,0.34439682006835937,1.0989444255828857
9,3.8489103925989028,0.31171843346129074,0.12600129715939787,0.06388321835943993,0.01574014127254486,0.0008250940009020269,0.15898653998416468,0.36220386505126956,1.0487799644470215
10,3.7709590830701463,0.3002355859634724,0.14027078100975524,0.06963969291524684,0.015900474041700363,0.000735380919650197,0.15756136183689629,0.41281978607177733,1.127868890762329
11,3.7014130937292222,0.2914645621117125,0.15116633760168197,0.07344106410412078,0.015673039481043816,0.0006677466444671154,0.1643705463182898,0.4323455810546875,1.1344268321990967
12,3.633228383165725,0.28207870239907123,0.16063711491036922,0.08092705239640906,0.01573237217962742,0.0005603863974101841,0.16690419635787807,0.470078125,1.0865530967712402
13,3.557744452293883,0.2751714625257127,0.17386373560479346,0.08803111948865525,0.015596933662891388,0.0004884162335656583,0.17529691211401424,0.5091315460205078,1.1094391345977783
14,3.462974061357214,0.2693904308562583,0.18509966261843416,0.09383113333519469,0.015528385527431965,0.00044625913142226636,0.17980997624703088,0.558110466003418,1.0803678035736084
15,3.3917918103806515,0.26596049044994596,0.1955163225214532,0.10129338122428731,0.015180247835814953,0.00043688571895472705,0.1889944576405384,0.5751398849487305,1.100975751876831
16,3.3029356611535903,0.2600902192136075,0.20429647729751912,0.11134593030239673,0.015344614163041115,0.00041277488344348967,0.18891528107680128,0.5997438049316406,1.0943713188171387
17,3.225415493579621,0.25680213278912484,0.21702443792464884,0.12474472979281812,0.014811292290687561,0.000423307967139408,0.20039588281868567,0.5913880920410156,1.0983326435089111
18,3.134668877784242,0.25679263662784657,0.23316789180674452,0.13692850762225212,0.014375409111380577,0.0004341471940279007,0.2083927157561362,0.5875563049316406,1.1324796676635742
19,3.0170953628864696,0.2529010163976791,0.2521668495015895,0.15523881100593728,0.013530644588172436,0.00046070400276221335,0.22114014251781472,0.5663099670410157,1.1557445526123047
20,2.9377074546002326,0.23965310035867893,0.26598317572411073,0.1740893303079808,0.01297092903405428,0.00046497551375068724,0.23428345209817894,0.5532667160034179,1.1333696842193604
21,2.8894637087558177,0.22760328333428564,0.27286166333137674,0.19405395426648728,0.01254857424646616,0.00045397732174023986,0.24552652414885193,0.5481122970581055,1.092189073562622
22,2.8352151424326797,0.21696973354258436,0.2837730367132958,0.2084817480533681,0.012282870709896088,0.0004362039908301085,0.24972288202692003,0.5467841720581055,1.092548131942749
23,2.782767762529089,0.20926049415101397,0.29062579540496175,0.219620684359936,0.01183814276009798,0.00041405385127291083,0.2619160728424386,0.5480359649658203,1.0970911979675293
24,2.7548922274975065,0.19916556743865318,0.29586775759433176,0.2343928154478682,0.011671694926917553,0.0004016731691081077,0.2667458432304038,0.5496784210205078,1.088313341140747
25,2.698201930269282,0.19355532463560712,0.307938758363115,0.24343813226578084,0.011476092040538788,0.0003812280483543873,0.27268408551068885,0.5617841720581055,1.1013028621673584
26,2.700412669080369,0.1850190467022835,0.3139920539044319,0.2586416285088722,0.011139973998069763,0.0003734620986506343,0.2837688044338876,0.5522565460205078,1.0768654346466064
27,2.6287088597074466,0.17892062410395196,0.32495685333901264,0.26940063720053814,0.0109277768060565,0.00036000573891215026,0.2958036421219319,0.5554596710205079,1.098109245300293
28,2.6156733086768615,0.1734520526642495,0.33311764737392996,0.2852512319037255,0.01083090715110302,0.00034545882954262197,0.30221694378463976,0.5680359649658203,1.113898515701294
29,2.581572025380236,0.16845403833592193,0.34064520166275347,0.2939522317115297,0.010528121143579483,0.0003364893200341612,0.3155977830562154,0.5663971710205078,1.092698097229004
30,2.56690865374626,0.16313182546737345,0.34276649799752745,0.30318554411543175,0.010370898991823196,0.00033137985155917704,0.3231195566112431,0.5667877960205078,1.1265640258789062
31,2.539817972386137,0.1593044970897918,0.34876636748618267,0.31021442819148937,0.010166061110794544,0.00032281913445331156,0.3326207442596991,0.5681940460205078,1.0804994106292725
32,2.5376499257189162,0.15463143206657248,0.3567747968308469,0.3178112354684383,0.00992532353848219,0.00031510202097706497,0.3431512272367379,0.5709302520751953,1.1189568042755127
33,2.496341624158494,0.15301012485585314,0.3637185604014295,0.32400106876454454,0.00971211027354002,0.00031132245203480124,0.3548693586698337,0.5680377960205079,1.1338257789611816
34,2.489864917511636,0.1498726175186482,0.36666111235922955,0.3373761278517703,0.009633650071918964,0.0003100002068094909,0.3590657165479018,0.5714752960205078,1.140650987625122
35,2.4865227557243186,0.1476262275208818,0.3704644872787151,0.34221835846596577,0.009433066472411156,0.00030543276807293296,0.36793349168646083,0.5691333770751953,1.0394814014434814
36,2.4478014682201628,0.1443965993029006,0.3797650844492811,0.3477136327865276,0.009305804036557674,0.0003043843025807291,0.36825019794140934,0.5721021270751954,1.0754685401916504
37,2.4167076273167387,0.1426723358478952,0.3870373583854513,0.35486322768191075,0.009205645881593227,0.0002995835093315691,0.3756136183689628,0.5729615020751954,1.078423261642456
38,2.4052891832716923,0.14101348024733523,0.39759846951099154,0.3552668957000083,0.009018432348966599,0.00029834016459062696,0.38115597783056215,0.5719440460205079,1.0829381942749023
39,2.3612711480323303,0.13981620301591588,0.40113071685141705,0.36174960846596577,0.008871234953403473,0.0002963081351481378,0.38717339667458434,0.5746784210205078,1.1009860038757324
40,2.35295721825133,0.1387776922672353,0.4080646190237492,0.37159242021276595,0.008705751039087772,0.00030448875622823834,0.3927157561361837,0.5718640899658203,1.1684236526489258
41,2.344853015656167,0.1373914049026814,0.41670823604502577,0.3739690171911361,0.008594188839197159,0.00030296825570985675,0.397624703087886,0.5719440460205079,1.1021687984466553
42,2.3004080589781415,0.13780919541703893,0.4238558424280045,0.3760705501475233,0.00835156999528408,0.00031406653579324484,0.40482977038796514,0.5711627960205078,1.1500022411346436
43,2.295392462547789,0.13543289265734085,0.4289335697255236,0.37967207076701714,0.008218804374337196,0.0003228455607313663,0.4114806017418844,0.5693659210205078,1.1054010391235352
44,2.2769804609582778,0.1328530210129758,0.4371972185500125,0.38546614951275765,0.008017069660127163,0.0003356054367031902,0.4190023752969121,0.5739007949829101,1.1466920375823975
45,2.243664193660655,0.1320728951312126,0.4460664302744764,0.38522866431702957,0.007856485433876514,0.0003414920356590301,0.4264449722882027,0.5828070449829101,1.0917437076568604
46,2.214091199509641,0.13176314374233813,0.452313686938996,0.39256623450745926,0.0077483439818024635,0.0003519351303111762,0.43412509897070467,0.5812427520751953,1.0718200206756592
47,2.1825262840757977,0.13139124119535406,0.45951271057128906,0.39774488895497423,0.007424766663461924,0.00037012825487181544,0.4535233570863025,0.5794476699829102,1.0968255996704102
48,2.1716448195437166,0.1291680538907964,0.46613396989538314,0.40064986208651926,0.007290037348866463,0.00037520620389841497,0.4622327790973872,0.5808557510375977,1.1000707149505615
49,2.14205202143243,0.12671736453441865,0.47356650169859543,0.40860679301809755,0.007131953723728657,0.0003734149213414639,0.47292161520190024,0.5886664199829101,1.1086993217468262
50,2.1262716739735703,0.12598599778844954,0.48027087272481717,0.4096338393840384,0.006955133751034737,0.00038045638939365745,0.4789390340459224,0.5824164199829102,1.092980146408081
51,2.10770789613115,0.12317664572533141,0.4862885576613406,0.4148579861255402,0.006868373136967421,0.0003766943409573287,0.48693586698337293,0.5883521270751954,1.1013522148132324
52,2.0879984104886966,0.12270128980596015,0.4925615026595745,0.42027607369930187,0.006682600360363722,0.00038328664959408343,0.49540775930324626,0.5833502960205078,1.086965560913086
53,2.0566193600918385,0.12098570072904546,0.5025685492982256,0.4247146362953998,0.006557956803590059,0.0003776770317927003,0.5026128266033254,0.5894440460205078,1.0967435836791992
54,2.0636822314972574,0.12044880237985164,0.5026991418067445,0.42686762708298703,0.00644179480150342,0.0003707314608618617,0.5078384798099762,0.5967078399658203,1.0964932441711426
55,2.046892693702211,0.11809066001405107,0.5091264602985788,0.4349967469560339,0.006238841451704502,0.0003699582885019481,0.5153602533650039,0.6042841720581055,1.2745006084442139
56,2.0558919703706784,0.11681397417758374,0.515342022510285,0.44100452991242106,0.006167208775877953,0.0003672691818792373,0.5191607284243864,0.6038172149658203,1.1510093212127686
57,2.007693513910821,0.1148906464272357,0.52012293389503,0.4457913662524933,0.00608817907050252,0.0003609799314290285,0.5250989707046714,0.615297966003418,1.1128902435302734
58,1.9926748072847407,0.11366492129386739,0.5220898973180893,0.44679662014575716,0.005987859796732664,0.0003621592477429658,0.5298495645288994,0.609126091003418,1.1352875232696533
59,1.9786696738385139,0.11205615388586167,0.5295956794251787,0.45293503619254905,0.005843347404152155,0.0003587852988857776,0.5392715756136184,0.612407341003418,1.1246671676635742
60,1.9610680113447474,0.11101909393959856,0.5359972690014129,0.4552186194886553,0.005823616404086351,0.00035552174085751176,0.543230403800475,0.6105341720581055,1.0868632793426514
61,1.9310695567029588,0.10856107955283308,0.5380691365992769,0.4623029181297789,0.005733062978833914,0.0003505093336571008,0.5472684085510688,0.6174091720581054,1.0929651260375977
62,1.945023069990442,0.10856398115766809,0.5432458025343875,0.4649783195333278,0.005616354756057262,0.00034587044501677155,0.5546318289786223,0.6212372970581055,1.23191499710083
63,1.921912173007397,0.10620798963181516,0.5468472825719956,0.4723178782361619,0.005605013575404882,0.0003467966162133962,0.5580364212193191,0.6212372970581055,1.1961548328399658
64,1.9293186918218086,0.10547012978411735,0.5491051775343875,0.47444907655107216,0.005495015997439623,0.0003439259890001267,0.5640538400633412,0.623501091003418,1.0695831775665283
65,1.92445259905876,0.10500361057038003,0.5539513851733918,0.47753411150993186,0.005407259333878756,0.00034469368983991444,0.5703879651623119,0.6252216720581054,1.099487066268921
66,1.8811700699177194,0.10336386903803399,0.5621042454496343,0.48597193778829373,0.005327785387635231,0.0003498090954963118,0.5740300870942201,0.6217060470581055,1.0921235084533691
67,1.8826141357421875,0.10373550780276035,0.569453665550719,0.4833598441265999,0.005291818641126156,0.0003454078978393227,0.5789390340459224,0.6279523849487305,1.1974766254425049
68,1.898133947494182,0.10137837998410489,0.5666357811461104,0.49280491281063,0.005214921664446592,0.00034095076262019575,0.5847980997624703,0.6341242599487305,1.167191505432129
69,1.8905144549430686,0.10120705340770965,0.5693488019578,0.4925041198730469,0.005173874087631702,0.00034298174432478845,0.5882818685669042,0.6337336349487305,1.1642334461212158
70,1.846306009495512,0.10029393054069356,0.578839362935817,0.4959532555113447,0.005091579630970955,0.0003415847022552043,0.5958036421219319,0.6377943420410156,1.151465654373169
71,1.8346604692175033,0.09727322801630547,0.5758710820624169,0.4983456794251787,0.005053086206316948,0.00033474768861196935,0.6006334125098971,0.6395912170410156,1.207308053970337
72,1.8705220323927858,0.09597623094599297,0.5814613585776471,0.5070308522975191,0.004988606553524733,0.000339734397130087,0.6055423594615994,0.6384974670410156,1.1122639179229736
73,1.851954034034242,0.09700179607310194,0.5825002548542428,0.5034867144645528,0.004915408790111542,0.00033650326076895,0.61243072050673,0.6433393859863281,1.1053051948547363
74,1.8340220349900267,0.09593899706576733,0.5890146214911278,0.5067102959815492,0.004897145088762045,0.00033637924934737384,0.6137767220902612,0.6455287170410157,1.100416660308838
75,1.8266957059819648,0.09437267831031312,0.593965692723051,0.5169686256571019,0.0048266006633639336,0.0003376202948857099,0.6193190815518607,0.6451362609863281,1.1463239192962646
76,1.7997699494057513,0.09392118453979492,0.595487432276949,0.515528049874813,0.004773080348968506,0.0003295372589491308,0.6253365003958828,0.6514625549316406,1.134190320968628
77,1.7925812741543383,0.09390913171971098,0.6041726051492894,0.5156408269354638,0.004705736413598061,0.0003321455151308328,0.6299287410926366,0.6519294738769531,1.1107442378997803
78,1.7977694247631317,0.09213815851414457,0.5987109732120595,0.5205741233014046,0.0046470630913972855,0.00032937288051471114,0.6344418052256532,0.6534120941162109,1.1401615142822266
79,1.7704672306141955,0.09169250853518222,0.6031712876989487,0.5220047971035572,0.004618454724550247,0.0003264528058934957,0.6370546318289786,0.6562263488769531,1.1670105457305908
80,1.7999874683136636,0.09128330108967234,0.6056607023198554,0.5222125763588763,0.0045625255443155766,0.000326984009006992,0.6426761678543151,0.657162094116211,1.0900466442108154
81,1.771749455878075,0.09002858019889669,0.6082787209368766,0.5282777826836769,0.004496998619288206,0.0003252684837207198,0.6489311163895487,0.6603669738769531,1.1119153499603271
82,1.7949855073969414,0.08961163175866958,0.6121176861702128,0.5330289881280128,0.004474086686968803,0.0003268727450631559,0.6517814726840855,0.6603652191162109,1.126894235610962
83,1.7597416005236037,0.08963616350863843,0.6157547971035572,0.5287566489361702,0.004399758763611317,0.0003237258642911911,0.6570071258907363,0.6648165130615235,1.0885987281799316
84,1.7667784995221076,0.08921539022567425,0.6159051935723487,0.53379480889503,0.004403047263622284,0.00032460936927236617,0.6571654790182107,0.6638027191162109,1.151402473449707
85,1.751829431412068,0.08845139564351832,0.6200548537234043,0.5369708690237491,0.004355930723249912,0.00032227125484496355,0.6608076009501188,0.667549057006836,1.0949387550354004
86,1.754570169651762,0.08747831304022606,0.6205930912748296,0.5397946783836852,0.004295853897929192,0.00031949562253430486,0.6663499604117181,0.6669258880615234,1.0721492767333984
87,1.724555806910738,0.08624833695431973,0.6285203568478848,0.5430676886375915,0.00424832571297884,0.00031865452183410525,0.6695961995249406,0.6708321380615234,1.0900230407714844
88,1.716023546584109,0.08547924934549535,0.6268264689344041,0.5439740038932638,0.004263522103428841,0.00031222161487676203,0.6729216152019002,0.6747347259521485,1.084841251373291
89,1.7347826044610206,0.08486729479850606,0.627738709145404,0.545040617597864,0.004175486974418163,0.00031691481126472354,0.6756136183689628,0.6746602630615235,1.1139745712280273
90,1.7217446185172873,0.08463899125444128,0.631071131280128,0.5470788022305103,0.004183517303317785,0.0003178321640007198,0.6755344418052257,0.671611557006836,1.108499526977539
91,1.7154114094186337,0.08538875174015126,0.6355176073439578,0.5474884357858212,0.0041131433099508286,0.0003116806910838932,0.6816310372129849,0.677939682006836,1.0734000205993652
92,1.6888507274871176,0.08317308222993891,0.637429176492894,0.5517271325943318,0.004062890075147152,0.00031477611628361046,0.6850356294536817,0.6781758880615234,1.0897963047027588
93,1.6873219266850898,0.08304360572327958,0.6425603095521318,0.5556789154702044,0.004025396890938282,0.00031018818845041096,0.6885985748218527,0.6802834320068359,1.1520023345947266
94,1.7208238966921543,0.08343237004381546,0.6385036630833403,0.5560746700205701,0.003999142441898584,0.00030791788594797254,0.6914489311163895,0.6819240570068359,1.102731466293335
95,1.674007496935256,0.08379889549093043,0.6467831794251787,0.5578220042776554,0.003975544590502977,0.00030823645647615194,0.693507521773555,0.681220932006836,1.087177038192749
96,1.683156114943484,0.08214516335345329,0.6492171591900765,0.5596801270829871,0.003881891258060932,0.00030523768509738147,0.7,0.6838008880615234,1.0791637897491455
97,1.6705591729346743,0.08087418941741294,0.6500304607634849,0.5597474118496509,0.003867026884108782,0.0003077689907513559,0.702375296912114,0.6828633880615235,1.1051883697509766
98,1.6751614834399933,0.08104305571698128,0.6535686736411237,0.5614947461067362,0.0038514297921210527,0.00030902933212928474,0.7030878859857482,0.6824727630615235,1.1394226551055908
99,1.6603029940990692,0.08164393140914593,0.6507309852762425,0.5599987354684384,0.0037974603474140167,0.00030924647580832243,0.7073634204275534,0.6832540130615234,1.0932064056396484
100,1.661631482712766,0.0805018201787421,0.65882053781063,0.5663904230645362,0.0037696659564971924,0.00030816334765404463,0.7108471892319873,0.685283432006836,1.1096229553222656
101,1.6660575055061502,0.08081646675759173,0.6594735409351106,0.5643779267656043,0.00373650249093771,0.0003071173850912601,0.7110847189231987,0.6866133880615234,1.0945892333984375
102,1.6380834376558344,0.08011365444102186,0.6637260761666806,0.5674115038932638,0.0037260011304169893,0.00031250822939909995,0.7140934283452098,0.6833321380615235,1.0959434509277344
103,1.6425255308759974,0.08058058454635296,0.6614227294921875,0.5651595744680851,0.003676846856251359,0.0003109301324002445,0.7198733174980206,0.6852852630615235,1.109811544418335
104,1.6278266095100564,0.08150063169763443,0.6661739349365234,0.5694596310879322,0.003596718655899167,0.00030701272771693766,0.7243863816310372,0.6890352630615234,1.1557800769805908
105,1.6294237502077793,0.08106564460916722,0.669136290854596,0.5672888248524768,0.003619507420808077,0.00030988187063485384,0.723119556611243,0.6869258880615234,1.1319825649261475
106,1.6160744200361536,0.07958761681901648,0.67125758718937,0.5719767225549576,0.003531390568241477,0.0003020805597770959,0.7293745051464766,0.6950508880615235,1.043522596359253
107,1.6248539052111037,0.07993251212099765,0.6746275881503491,0.5761026017209316,0.0035383785143494606,0.00031065393704921007,0.730799683293745,0.689189682006836,1.0888078212738037
108,1.6337173137258976,0.07856724110055477,0.6756269170882854,0.5728553203826255,0.0034951255656778812,0.0003098254092037678,0.7324623911322249,0.6901290130615234,1.1414024829864502
109,1.6162062300012467,0.07895807509726667,0.6786228748078041,0.5703243904925407,0.003446702379733324,0.00030483517912216485,0.7406967537608867,0.6930941009521484,1.0943372249603271
110,1.5878403034616024,0.0791486273420618,0.6838490100617104,0.5761402211290725,0.0033990060910582542,0.0003048286016564816,0.7448931116389549,0.6941097259521485,1.1079506874084473
111,1.594238930560173,0.07781492902877483,0.686718392879405,0.5815167528517703,0.0033781221136450768,0.0003028840874321759,0.7450514647664291,0.6934102630615234,1.1240670680999756
112,1.5891478518222242,0.07742661110898282,0.6852658860226895,0.5820629038709275,0.003332229796797037,0.0002992488443851471,0.7491686460807601,0.6972383880615234,1.1251866817474365
113,1.5837540322161736,0.07655533831170265,0.6894966287815825,0.5806440799794299,0.0033419299870729446,0.00029840870411135256,0.7486935866983373,0.6995784759521484,1.1340444087982178
114,1.6041719152572307,0.07693113671972397,0.6884340326836769,0.5814474795727019,0.0032635172829031944,0.0002999305725097656,0.7558986539984165,0.6994258880615234,1.108736276626587
115,1.5466162498961105,0.07651377231516737,0.6951027728141622,0.5830563078535363,0.003254272975027561,0.0002982727310154587,0.7566112430720506,0.7010665130615235,1.1697592735290527
116,1.5579816128345245,0.0756677211599147,0.694208266887259,0.5860779944886553,0.0032570126932114363,0.00029885140247642994,0.7571654790182106,0.701529769897461,1.1227216720581055
117,1.5778552116231714,0.07549577063702523,0.6948474315886802,0.5887593208475316,0.003234985051676631,0.00030355018679983914,0.7578780680918448,0.7011446380615234,1.1696560382843018
118,1.5518818307430187,0.07633120455640427,0.6946377044028424,0.5839012632978723,0.0031760528218001127,0.0002901196712628007,0.7627870150435471,0.7101217651367188,1.1318426132202148
119,1.5164449164207945,0.07422252918811555,0.7048881206106632,0.5994391745709359,0.0031383608002215624,0.00028845283668488264,0.7676167854315122,0.7103597259521485,1.096433162689209
120,1.5595336264752326,0.07396186666285738,0.699717420212766,0.5959307082155918,0.003172343596816063,0.00029202934820204973,0.7646872525732383,0.7105141448974609,1.1681461334228516
121,1.5587516946995512,0.07399210016778175,0.7000439420659491,0.5946859806141955,0.0031478027813136578,0.0002891125332098454,0.767458432304038,0.711061019897461,1.1130375862121582
122,1.5286503243953624,0.07326975274593273,0.7053867908234291,0.5997855003843916,0.0031060408800840378,0.0002915121440310031,0.7714964370546318,0.7107503509521484,1.1411325931549072
123,1.5206776071102062,0.07341859695759226,0.7099322055248504,0.5969735409351106,0.0030569483060389757,0.0002897957747336477,0.7760095011876484,0.7111409759521484,1.1251347064971924
124,1.5218562674015126,0.0724499986526814,0.7063030486411237,0.5996212654925407,0.0030676161404699087,0.0002881381078623235,0.7764845605700713,0.7115316009521484,1.099827527999878
125,1.5135134433178192,0.07123637706675429,0.7085806664000166,0.6071942917844082,0.003022219054400921,0.00028495342121459544,0.7781472684085511,0.7124672698974609,1.1094536781311035
126,1.5214045098487368,0.07098327799046293,0.7091307944439827,0.607328861317736,0.0030065374448895454,0.00027772467001341283,0.7788598574821852,0.721295394897461,1.0647294521331787
127,1.5078368491314826,0.07088913308813218,0.7114935529992935,0.6070399588726937,0.0030082305893301964,0.00027771759778261185,0.7800475059382422,0.7219168090820313,1.0916428565979004
128,1.514003023188165,0.06986070693807399,0.7137771768772856,0.6095174830010597,0.0029817360918968916,0.0002813122409861535,0.782818685669042,0.7182467651367187,1.1146631240844727
129,1.550353354596077,0.07057158997718324,0.7096413145674035,0.6065452251028507,0.0029600244015455246,0.00027957421843893826,0.784639746634996,0.7183266448974609,1.1232795715332031
130,1.5074688525910074,0.07037418446642288,0.7149822965581366,0.6101091668960896,0.0029256106354296207,0.00027751681045629084,0.7878859857482186,0.7215261840820313,1.0180742740631104
131,1.5597401071102062,0.06998858046024403,0.7126670188092171,0.6090940110226895,0.0028915326111018658,0.0002712048590183258,0.7893903404592241,0.7246547698974609,1.1562581062316895
132,1.511950229076629,0.06976394450410883,0.7136841631950216,0.6123254654255319,0.0028694430366158485,0.0002663302584551275,0.7915281076801267,0.7262136840820312,1.124070167541504
133,1.5110035348445812,0.06876259661735372,0.7181009333184425,0.6160437401304854,0.002873360412195325,0.00026995877851732075,0.7927157561361837,0.7269149780273437,1.1046628952026367
134,1.4946696504633477,0.06845263724631452,0.7177507116439494,0.6157211547202253,0.002847119001671672,0.0002731587446760386,0.7961995249406176,0.7253543090820312,1.146653652191162
135,1.5021745397689494,0.06840292443620398,0.7229629678929106,0.6177811724074344,0.0028395531699061394,0.0002765203535091132,0.7980997624703088,0.7232431030273437,1.099682331085205
136,1.5082186435131317,0.06809398975778133,0.7204320380028258,0.614337961724464,0.0028247081208974123,0.0002715621958486736,0.7991290577988915,0.7273056030273437,1.0985805988311768
137,1.4691621496322307,0.06698216783239487,0.7251694050241024,0.6170648209592129,0.0028224552515894175,0.0002709612308535725,0.7987331749802059,0.7268368530273438,1.1493937969207764
138,1.471932756139877,0.06709775518863759,0.7282386130474984,0.6219980767432679,0.002782633062452078,0.00026223657187074423,0.8007125890736342,0.7300399780273438,1.1101760864257812
139,1.5166195808572973,0.06624433842111141,0.7250565873815659,0.6196630356159616,0.002754717832431197,0.00025857880245894194,0.8040380047505938,0.7362100219726563,1.0863416194915771
140,1.4632568359375,0.06611133636312282,0.7289252585553109,0.622949924874813,0.0027485075406730175,0.00026089217863045633,0.8038004750593825,0.7348056030273438,1.1152918338775635
141,1.49613611748878,0.06702735068950247,0.7298414352092337,0.6234565085553109,0.0027495669201016426,0.00026273884577676654,0.8041963578780681,0.7321493530273437,1.109055757522583
142,1.4631053843396775,0.06645387791572734,0.7295802501921959,0.626179390765251,0.0027260526549071074,0.0002606174675747752,0.8076009501187649,0.7351162719726563,1.1026947498321533
143,1.4758102741647274,0.0657340110616481,0.7325484904837101,0.6275091779992935,0.0027036191895604134,0.00026096784858964384,0.8107680126682502,0.7337881469726563,1.1125271320343018
144,1.4996022975191157,0.06440758197865587,0.7305676886375915,0.6271272618719872,0.0026699616573750973,0.00025191143504343927,0.8116389548693587,0.7386337280273437,1.08638334274292
145,1.4605195065762133,0.06435135070313798,0.7350122167709026,0.6284273837475066,0.0026690454687923193,0.000254427402978763,0.8121931908155187,0.7386318969726563,1.0811269283294678
146,1.4378942936024768,0.06414369319347625,0.7387660412078209,0.6308415595521318,0.0026476746425032616,0.00025660544633865356,0.8143309580364212,0.7348837280273437,1.1071946620941162
147,1.4619302952543218,0.06510576288750831,0.7402105940149185,0.6331073679822556,0.0026345658116042614,0.000249961536610499,0.8155186064924782,0.7405068969726563,1.1662752628326416
148,1.4636436624729887,0.06474508123194918,0.7374244040631234,0.6291753890666556,0.0025785043835639954,0.00024020118871703744,0.818923198733175,0.7430868530273438,1.1670033931732178
149,1.4390487670898438,0.06285299138819918,0.7399593109780169,0.6321851852092337,0.0025911934208124876,0.0002446318103466183,0.8178939034045922,0.7423818969726562,1.1401731967926025
150,1.476929360247673,0.06328316952319855,0.7360530609780169,0.6349615137627784,0.002585244132205844,0.00024511353694833815,0.8191607284243864,0.7454287719726562,1.1493663787841797
151,1.452012894001413,0.06280311117780969,0.7439071168290808,0.6315440725772938,0.0025666572619229555,0.0002447381557431072,0.8204275534441805,0.7431649780273437,1.1189253330230713
152,1.4368672472365358,0.06254246894349443,0.7432679521276596,0.6381593663641747,0.0025758862029761076,0.0002479037211742252,0.8204275534441805,0.7430068969726562,1.1801917552947998
153,1.4340456698803192,0.06351002226484583,0.7438121552162982,0.6356165459815492,0.0025139444041997194,0.00024018278054427356,0.8241488519398258,0.7462899780273438,1.1022651195526123
154,1.4451579641788563,0.06223469084881721,0.7448866823886303,0.6371541124709109,0.0025079918559640646,0.0002386099222349003,0.8258115597783057,0.7489462280273438,1.1055071353912354
155,1.4627609252929688,0.06198820154717628,0.7449460131056765,0.6412305223180893,0.002512095496058464,0.00023813609732314944,0.8243863816310372,0.7476162719726562,1.1350090503692627
156,1.415172333412982,0.06122804195322889,0.748110182741855,0.6395504728276679,0.002481900854036212,0.0002413372858427465,0.8282660332541568,0.7473056030273437,1.1734402179718018
157,1.4268845903112533,0.06224859014470527,0.747467041015625,0.6388460118719872,0.0024534757249057293,0.00023447895364370197,0.8299287410926366,0.7480850219726562,1.1524183750152588
158,1.417886125280502,0.06269688301898063,0.7464677526595744,0.6364634899382896,0.0024438530672341585,0.00023275082639884204,0.8308788598574822,0.7487918090820312,1.1051013469696045
159,1.3958274354325964,0.061886792487286506,0.7543713184113198,0.6451387608304937,0.0024387964513152838,0.0002352161391172558,0.8310372129849565,0.7477743530273437,1.09877347946167
160,1.412205472905585,0.06248983423760597,0.7513693951545878,0.64223183976843,0.0024250152055174112,0.0002281233755638823,0.8323040380047506,0.7540225219726563,1.0959219932556152
161,1.3842166332488364,0.06085421683940482,0.7566786421106216,0.646387424874813,0.0024213555734604597,0.00023178431729320437,0.833729216152019,0.7555050659179687,1.091125726699829
162,1.4309731341422873,0.0610822819648905,0.7510329713212683,0.6475707520829871,0.002418956719338894,0.00023352482821792364,0.8327790973871734,0.7537881469726563,1.1087863445281982
163,1.427813266186004,0.06038736789784533,0.7514148468666888,0.6466901657429147,0.0024061263538897038,0.00022698879183735698,0.8342042755344418,0.7563662719726563,1.0851757526397705
164,1.4100142133996842,0.05988445180527707,0.7524082914311835,0.6501947362372216,0.0023591353092342615,0.00022045621881261468,0.8368171021377672,0.7590206909179688,1.0813713073730469
165,1.4012735245075632,0.05967881831716984,0.7553231259609791,0.6473649613400723,0.002353379037231207,0.00022190921299625188,0.8370546318289787,0.7573019409179688,1.057631254196167
166,1.4338396762279755,0.0606389045715332,0.7569794350482048,0.6479783971258934,0.002356000477448106,0.00022364224423654377,0.8362628661916073,0.7542568969726563,1.1174602508544922
167,1.4288229435048205,0.06008375959193453,0.7538627462184175,0.6446341656624003,0.002345174551010132,0.00022409341181628406,0.8387173396674584,0.7555831909179688,1.0689101219177246
168,1.3952894819543717,0.059560983739000685,0.7595222148489444,0.6506122426783785,0.0023133037611842155,0.00021869366173632443,0.8403800475059382,0.7602725219726563,1.1207749843597412
169,1.3939041787005486,0.059182740272359646,0.7597755269801363,0.6473016535982172,0.0023093705531209707,0.00021946753258816898,0.8406175771971497,0.7606631469726562,1.0972027778625488
170,1.4046197444834607,0.05911777881865806,0.757388987439744,0.6543008520248088,0.0022930102422833443,0.00022346126206684858,0.8418052256532067,0.7594912719726562,1.111743688583374
171,1.3828935014440658,0.058738419350157396,0.7600189371311918,0.6518055124485747,0.0022838106378912926,0.00021709022985305637,0.8413301662707838,0.7615988159179687,1.1050207614898682
172,1.4165818234707446,0.05859711322378605,0.7610677353879238,0.6540337014705577,0.002250880002975464,0.00021347450092434883,0.8448139350752177,0.7604269409179687,1.1089792251586914
173,1.4220331070270944,0.05849277719538262,0.7606184939120678,0.6536834392141788,0.002268217969685793,0.00022187561262398958,0.8454473475851149,0.7576181030273438,1.108640432357788
174,1.3668716106008976,0.05760743262919974,0.7658268542999916,0.6569327090648894,0.0022448915988206863,0.00021405720326583833,0.8469517022961204,0.7640988159179688,1.1058471202850342
175,1.4098345168093418,0.057829273507950155,0.7628645389638049,0.6549716705971576,0.0022251238115131855,0.00021084251056890935,0.8483768804433888,0.7643331909179687,1.1196577548980713
176,1.397247963763298,0.057089460656998006,0.7627814272616772,0.6589807956776721,0.0022217228543013334,0.00020865292754024267,0.846159936658749,0.7669094848632813,1.1227326393127441
177,1.4081516671688,0.057045936584472656,0.7644871650858128,0.6603323753843916,0.0022480564657598734,0.00021712064335588366,0.8457640538400634,0.7605050659179687,1.0938537120819092
178,1.4007276169797207,0.0576106385981783,0.7655022803773271,0.6533252634900681,0.0022292593494057655,0.0002162208838853985,0.8467933491686461,0.7618313598632812,1.1109817028045654
179,1.3587859945094332,0.056792822289974135,0.768702080909242,0.6563152962542594,0.0022078047040849924,0.00021161409677006304,0.848535233570863,0.7647219848632812,1.1358752250671387
180,1.3917401902219082,0.056677635679853726,0.7680827201680934,0.6569524724432763,0.002194643020629883,0.0002129723143298179,0.8491686460807601,0.7631613159179688,1.0922877788543701
181,1.3638286184757313,0.05735738733981518,0.7691869532808344,0.6562579134677319,0.002174985595047474,0.00021022350119892508,0.8527315914489311,0.7665206909179687,1.1343870162963867
182,1.341263304365442,0.0571818250290891,0.7738550064411569,0.662574402829434,0.0021762759424746037,0.00021015640231780708,0.8516231195566113,0.7662844848632813,1.1351432800292969
183,1.3709872631316489,0.05669327999683137,0.7717436120865193,0.6596516548319066,0.002158047864213586,0.0002085683954646811,0.8518606492478227,0.7651907348632813,1.102755069732666
184,1.4009495187313,0.05764290119739289,0.7693947325361535,0.6623527851510556,0.002125648781657219,0.000200412527192384,0.8551068883610451,0.7733938598632812,1.0969009399414062
185,1.3514957833797374,0.05669101755669777,0.774836519931225,0.6565666198730469,0.002127897460013628,0.00020196281548123807,0.8539984164687252,0.7694876098632812,1.1254909038543701
186,1.3705478424721576,0.05598748491165486,0.7705068385347407,0.6615077891248338,0.002156458795070648,0.00021110795205459,0.8526524148851939,0.7640988159179688,1.1116971969604492
187,1.35863097170566,0.056642725112590386,0.7737402408681018,0.6629701573797997,0.0021180200856179,0.00020397340995259583,0.8547110055423595,0.7694876098632812,1.0945279598236084
188,1.3467415342939661,0.055798870451906894,0.773898591386511,0.6622459330457322,0.0021036977414041758,0.00020227509958203882,0.8558986539984165,0.7726889801025391,1.072026252746582
189,1.3503437448055187,0.05656425496365162,0.7767738179957613,0.6640961423833319,0.0021054870449006557,0.00020456161291804165,0.8558194774346793,0.7705032348632812,1.078580379486084
190,1.3795445218999336,0.054780290481892036,0.773281178575881,0.6654674854684384,0.0020919025409966707,0.0002026970178121701,0.8576405384006334,0.7694876098632812,1.1703660488128662
191,1.3963275665932513,0.054891322521453206,0.7696519405283826,0.6664232700429065,0.0020922087132930756,0.00020090806356165558,0.8560570071258907,0.7719876098632813,1.0935096740722656
192,1.3641287621031417,0.055566280446154005,0.7774129826971825,0.6630809865099319,0.0020724600180983543,0.00020347103418316692,0.8595407759303246,0.7694094848632812,1.1041886806488037
193,1.3630976575486204,0.055442830349536655,0.7750661322411071,0.6680202078312001,0.0020658515859395266,0.00020126643357798457,0.8593824228028504,0.7738608551025391,1.0917108058929443
194,1.3486487205992355,0.05508212333029889,0.7799281668155751,0.6669991270024725,0.002041139639914036,0.00019761481962632388,0.860965954077593,0.7747219848632813,1.1051075458526611
195,1.3793468069522938,0.05481742290740318,0.7743774576390043,0.6694548586581616,0.0020361621864140034,0.00019970253924839199,0.8628661916072843,0.7729251098632812,1.0866360664367676
196,1.3595441453000332,0.054680164824140835,0.7767876970007065,0.662968209449281,0.0020352345891296864,0.00019796277047134936,0.8619952494061758,0.7732376098632813,1.0890841484069824
197,1.3723430227726063,0.053769040615000624,0.7795145562354554,0.6661442695780003,0.0020167238544672728,0.00019575614714995027,0.8624703087885985,0.7757376098632812,1.0961663722991943
198,1.3395746109333444,0.05522670644394895,0.7795759160467919,0.6645057759386428,0.001998846884816885,0.00019605521811172366,0.8646080760095012,0.7751126098632812,1.0862951278686523
199,1.3641248662421044,0.05527292413914457,0.778616154447515,0.6671653504067279,0.002003573579713702,0.00019617345242295414,0.8652414885193983,0.7755813598632812,1.1201870441436768
200,1.3734486356694648,0.05373890349205504,0.7804109289291057,0.667220744680851,0.0020109962206333876,0.00020103044516872615,0.8657165479018211,0.7720657348632812,1.112534999847412


==> reports/report_gtsrb_yg.csv <==
#['main.py', '--reports-dir=../reports', '--data-set=gtsrb', '--dl-weight=5.0', '--logic=yg', '--epochs=200']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Acc,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-P-Acc,Test-C-Acc,Time
0,0,0,0,0,0.014875412918627262,0.0029651070944964886,0.02430720506730008,0.0,2.384185791015625e-07
1,3.9394654618932847,0.7196995349640541,0.03659685368233539,0.0,0.01421092078089714,0.002924542408436537,0.07022961203483769,0.0,1.3346590995788574
2,3.7079711264752326,0.6961145603910406,0.07668835558789841,0.0002493351063829787,0.013636610470712185,0.0023533436469733715,0.08495645288994458,0.0,1.1816933155059814
3,3.599718134453956,0.6095885824649891,0.09744253564388194,0.006880461535555251,0.013916108757257462,0.0014410888543352485,0.10055423594615993,0.001875,1.1325583457946777
4,3.6705793015500334,0.4789224178233045,0.09714373121870325,0.01625625377005719,0.014917654916644096,0.0009716584463603795,0.11377672209026128,0.06655704975128174,1.136568546295166
5,3.805262788813165,0.36864905661724984,0.10079074413218397,0.02442098932063326,0.01560705341398716,0.0008728766697458923,0.12288202692003167,0.23190587997436524,1.165757179260254
6,3.851033961519282,0.3147943577867873,0.10441007005407456,0.034435949427016235,0.015835946425795555,0.0008034674101509154,0.13246239113222485,0.2755777549743652,1.1574859619140625
7,3.819178155127992,0.29215954719705783,0.11276279611790434,0.04160532291899336,0.015888819471001625,0.0007447107345797122,0.13974663499604117,0.31385538101196286,1.125462293624878
8,3.778388814723238,0.27872706474141873,0.12429750726578083,0.047880253893263794,0.01581740938127041,0.0006829065969213843,0.14346793349168646,0.3434574890136719,1.1300544738769531
9,3.7068737922830786,0.27078050248166347,0.13443911329228828,0.052160506552838264,0.015366287901997566,0.0006487122736871243,0.15225653206650833,0.3488481140136719,1.137474536895752
10,3.613024447826629,0.2653446400419195,0.15110103120195104,0.05606873491977123,0.015414255671203136,0.0005346774123609066,0.15328582739509106,0.3921947860717773,1.1703033447265625
11,3.5285991912192487,0.26127403340441113,0.162821759568884,0.06121968208475316,0.015180849470198154,0.00045535372919403017,0.15787806809184482,0.4199237060546875,1.2025773525238037
12,3.4501790797456784,0.2551987018991024,0.17576542306453624,0.06615097979281812,0.015166250057518482,0.00040320109110325575,0.16247030878859858,0.4938172149658203,1.1356778144836426
13,3.370382755360705,0.250370147380423,0.18760289537145736,0.07180059717056599,0.015002666972577572,0.00038267590571194887,0.1691211401425178,0.5283466720581055,1.118725061416626
14,3.263454680747174,0.24753093719482422,0.20245219291524685,0.07660326551883778,0.014842038042843342,0.0003710829187184572,0.17648456057007125,0.5499037170410156,1.1602787971496582
15,3.1728814307679523,0.24715358652967087,0.21640505689255735,0.08337686924224204,0.01429276168346405,0.00038815816515125334,0.1906571654790182,0.5420930099487304,1.1091265678405762
16,3.0649813388256315,0.2433139111133332,0.23016994557482132,0.0936827152333361,0.014046866446733475,0.00039397866930812597,0.19833729216152018,0.5431086349487305,1.1675288677215576
17,2.9708836332280586,0.23605216817652924,0.24785887941401055,0.1061257301492894,0.01321256160736084,0.00043091774568893015,0.21678543151227236,0.5197547149658203,1.1335561275482178
18,2.908966064453125,0.2253955475827481,0.26356897962854264,0.12402443175620222,0.012600068934261799,0.0004412393900565803,0.2327790973871734,0.5072565460205078,1.107508897781372
19,2.8440590716422873,0.21425646923957986,0.27562610139238075,0.14305898991036922,0.01206518616527319,0.00043562622158788145,0.24275534441805224,0.4935083770751953,1.1646504402160645
20,2.7849442502285573,0.2054801494517225,0.2854372389773105,0.15164521399964678,0.011729315854609013,0.00042352042510174215,0.2520190023752969,0.4812518310546875,1.1518502235412598
21,2.7484410062749336,0.19574558988530585,0.29459734165922125,0.1659780258828021,0.011421934701502323,0.00040699203964322805,0.26468725257323833,0.4825799560546875,1.152829647064209
22,2.699435944252826,0.18733706372849485,0.3021407228835086,0.18046519096861494,0.011208739131689072,0.0003929579979740083,0.2721298495645289,0.4817205810546875,1.1310255527496338
23,2.6512990099318485,0.18088070889736743,0.31287994790584484,0.19015362922181475,0.010866192169487476,0.0003724197158589959,0.2871733966745843,0.4885919189453125,1.1708824634552002
24,2.6346334903798203,0.17277930645232506,0.3146490340537213,0.2046150653920275,0.010762888006865978,0.0003618616028688848,0.29239904988123516,0.4976544189453125,1.1240251064300537
25,2.5840286904192986,0.16894769668579102,0.324129693051602,0.2169017588838618,0.010575877502560616,0.00034875073470175266,0.29762470308788597,0.5084356689453124,1.1614665985107422
26,2.584174947535738,0.16339562801604576,0.33134657271364903,0.22798925765017244,0.010284381918609142,0.00034416845301166177,0.31235154394299286,0.501328125,1.1753427982330322
27,2.5154092666950634,0.15907759362078727,0.3436213554219997,0.2412594125625935,0.010099248960614204,0.00033444169093854725,0.32335708630245447,0.50703125,1.139878749847412
28,2.5033462199758976,0.15522868582542906,0.35096687966204704,0.25277038330727436,0.01000455766916275,0.00032315266435034573,0.32755344418052257,0.519375,1.1531343460083008
29,2.469575273229721,0.1516708718969467,0.36213749013048535,0.2617642625849298,0.00973223801702261,0.0003179343184456229,0.3375296912114014,0.5160174560546875,1.1774108409881592
30,2.4547041223404253,0.14771446268609228,0.36309128619254905,0.2717396553526533,0.009578898549079895,0.00031625849078409374,0.3452098178939034,0.514296875,1.1839673519134521
31,2.4245087643887135,0.14560461044311523,0.37011223650993186,0.27681738265017247,0.009384941309690475,0.00031342971487902105,0.35589865399841647,0.5144549560546875,1.1585826873779297
32,2.418650688009059,0.14201175405624064,0.3774755356159616,0.2853106032026575,0.009145736694335938,0.0003101765178143978,0.36373713380839273,0.5182049560546875,1.1447858810424805
33,2.3777284013464097,0.14114031893141726,0.3866178228500042,0.2929370961290725,0.008921276777982712,0.00031111552380025387,0.3737133808392716,0.520625,1.1392383575439453
34,2.365082598747091,0.13919975402507376,0.3919389602985788,0.30430755209415516,0.008813687600195408,0.0003138323954772204,0.37585114806017417,0.5186737060546875,1.1347441673278809
35,2.354619614621426,0.13819899457566281,0.39712946465674864,0.306019275746447,0.008583028800785542,0.00031747217872180045,0.38638163103721296,0.52046875,1.1315703392028809
36,2.3114339950236866,0.13584153195644946,0.40887593208475315,0.3108476679375831,0.008422319777309895,0.000327534246025607,0.3904196357878068,0.5221875,1.1625301837921143
37,2.2757287532725234,0.13478451586784201,0.4170446192964594,0.31982569998883187,0.008236239664256573,0.0003371216298546642,0.3978622327790974,0.52375,1.1536030769348145
38,2.2600919033618685,0.13272338217877327,0.4288920138744598,0.32265744310744265,0.008053590543568134,0.0003421852015890181,0.40419635787806807,0.528125,1.1526925563812256
39,2.2166709088264627,0.13140693623968897,0.4335284537457405,0.3287859368831553,0.007852785289287567,0.00035132368793711066,0.4173396674584323,0.532265625,1.1353859901428223
40,2.2030774380298372,0.12985535885425323,0.4424966041077959,0.3384704184024892,0.007658769842237234,0.0003638288180809468,0.4316706254948535,0.5291424560546875,1.1764092445373535
41,2.1937960360912565,0.12735403344986287,0.45249374876631066,0.3420699505095786,0.00747293746098876,0.00036643134080804884,0.4459224069675376,0.5290643310546875,1.1428711414337158
42,2.1520837012757648,0.12745882602448158,0.458772618719872,0.346514438061004,0.007261053193360567,0.0003710185410454869,0.45866983372921616,0.5340643310546875,1.153123140335083
43,2.1474249007854054,0.12498072360424285,0.4658371134007231,0.35175838876277843,0.007118582259863615,0.00037459607119672,0.46706254948535236,0.534453125,1.0947582721710205
44,2.13348843188996,0.12136227019289707,0.47150851310567654,0.3555637521946684,0.006963253021240234,0.00037153041921555996,0.4768804433887569,0.5393768310546875,1.1189076900482178
45,2.1027849887279753,0.12026197352307907,0.47973263517339176,0.3603327730868725,0.0068033616989851,0.00036615299177356064,0.48432304038004753,0.5481231689453125,1.1568989753723145
46,2.0804755028257977,0.11906179468682472,0.48394162604149354,0.36844010048724235,0.0067218029871582985,0.0003671530866995454,0.4885985748218527,0.5491387939453125,1.174790859222412
47,2.0548727157268116,0.11742379817556828,0.49050152555425114,0.37725785438050613,0.006509179715067148,0.00036191672552376986,0.497624703087886,0.5559338760375977,1.1743464469909668
48,2.0487213134765625,0.11559103904886449,0.49549614114964263,0.381134439021983,0.006386470049619675,0.00036495906533673406,0.5048297703879652,0.5574200439453125,1.1519076824188232
49,2.025682652250249,0.11377234154559196,0.5025784512783619,0.3901995395092254,0.006303215399384499,0.0003556140000000596,0.508867775138559,0.5702252960205079,1.1514945030212402
50,2.014989163013215,0.1120004248111806,0.5058099056812043,0.3931579184024892,0.006199680268764496,0.0003548189124558121,0.5118764845605701,0.5707740020751954,1.1544549465179443
51,1.998861109956782,0.10992089738237097,0.5100228735741149,0.3957225312577917,0.006126733031123877,0.00035130829201079905,0.5164687252573238,0.5765552520751953,1.1388719081878662
52,1.98384938341506,0.11001589957703935,0.5193096323216215,0.4004104289602726,0.006031247787177563,0.0003534007410053164,0.5233570863024545,0.5735882949829102,1.1316955089569092
53,1.9606253441343917,0.10809239935367665,0.5237857737439744,0.4073838984712641,0.005934246815741062,0.00034767502802424133,0.5286619160728424,0.5742115020751953,1.1502866744995117
54,1.9720134329288563,0.10696692162371696,0.5257883680627701,0.41068458557128906,0.005863736383616924,0.0003414883103687316,0.5345209817893903,0.5805359649658203,1.1615924835205078
55,1.955830675490359,0.1056571514048475,0.5318357589397025,0.41705849830140457,0.005701541900634766,0.00033894399530254304,0.5438638163103722,0.5820203399658204,1.2091679573059082
56,1.9665702657496675,0.1044450212032237,0.5377030474074344,0.42641448974609375,0.005648908670991659,0.00033737020567059517,0.5460015835312747,0.5814771270751953,1.2303335666656494
57,1.9189277811253325,0.10335143069003491,0.5435030511085023,0.4294777322322764,0.0055978382006287575,0.0003314958303235471,0.5501979414093429,0.5920203399658203,1.176403284072876
58,1.907439536236702,0.10215004454267786,0.5450505195780003,0.42797181961384223,0.00551640335470438,0.00033348522265441716,0.5575613618368963,0.5851471710205078,1.1996209621429443
59,1.8965738174763132,0.10031472875716839,0.5533438743428981,0.4349551911049701,0.005407877266407013,0.00032825928064994514,0.5655581947743468,0.5908502960205078,1.2042236328125
60,1.8800295565990692,0.09971772863509808,0.5593595707670171,0.43797095278476145,0.005381478928029537,0.00032874513999558985,0.5690419635787807,0.5910846710205078,1.1667778491973877
61,1.8517770970121343,0.09792705292397356,0.5603074418737534,0.4423956769578,0.005300090182572603,0.00032559913233853877,0.5771179730799684,0.5971784210205078,1.1529245376586914
62,1.865325278424202,0.09777625063632397,0.5641978649382896,0.44600312253262137,0.005202240776270628,0.0003213157469872385,0.5843230403800475,0.6024127960205078,1.1631770133972168
63,1.8460854063642786,0.0960060586320593,0.5671680937422082,0.4501468171464636,0.005180473439395428,0.000322945648804307,0.5873317498020586,0.6031922149658203,1.0835235118865967
64,1.850031426612367,0.09528129658800491,0.5709694801492894,0.45310718455213184,0.005107766017317772,0.00031926025985740125,0.5932699920823437,0.6089752960205078,1.1028709411621094
65,1.8467460794651762,0.09515677107141372,0.5761224056812043,0.4562100349588597,0.005030542612075806,0.00031973866862244904,0.5992082343626287,0.6103015899658203,1.1706674098968506
66,1.8052671716568318,0.09334767118413398,0.5835688164893617,0.46475471334254487,0.004967855289578438,0.0003218508209101856,0.6038796516231195,0.6085828399658203,1.1709558963775635
67,1.8080413493704288,0.09368344570728059,0.5895073261666806,0.4614975300241024,0.004926783498376608,0.0003183891240041703,0.6087885985748218,0.6140497970581055,1.1915521621704102
68,1.8226889752327127,0.09171377344334379,0.5854210143393659,0.47089901376277843,0.0048706019297242165,0.00031170627335086465,0.6149643705463183,0.6221747970581055,1.2447645664215088
69,1.8187548048952793,0.09106184573883706,0.5887573729170129,0.47110285657517453,0.004830116406083107,0.00031378568382933736,0.6205859065716548,0.6213154220581054,1.2616772651672363
70,1.776787615836935,0.09071050806248442,0.5967736751475232,0.47436202840602143,0.00475844694301486,0.0003124218783341348,0.6243072050673001,0.624516716003418,1.2380850315093994
71,1.7638986465778757,0.08797852536465259,0.5944327090648894,0.4805380232790683,0.004718245472759008,0.00030748677090741694,0.6294536817102138,0.6271693420410156,1.2646381855010986
72,1.7981288179438164,0.08710771925905918,0.5981687586358253,0.48466986798225564,0.0046556913293898106,0.0003109976532869041,0.6357878068091845,0.6260010910034179,1.1899898052215576
73,1.7828974622361204,0.08814313563894718,0.6013289918290808,0.48484595278476145,0.0046062469482421875,0.0003059648151975125,0.6405384006334125,0.6306849670410156,1.1236391067504883
74,1.7655561731216756,0.08705246702153632,0.6084686847443276,0.48561575057658746,0.004580657463520765,0.0003060921444557607,0.6429136975455265,0.6326380920410156,1.1368536949157715
75,1.7609338963285406,0.08566252728726001,0.6099468799347573,0.4961254038709275,0.004519637208431959,0.0003068579244427383,0.6479809976247031,0.6325581359863282,1.131556510925293
76,1.7326976694959275,0.08564324074603141,0.6121770574691447,0.4902145710397274,0.004466726444661617,0.00029964069835841656,0.6539984164687253,0.6381831359863281,1.1553928852081299
77,1.7277166488322806,0.0855183702834109,0.6210878250446725,0.49473624533795296,0.004401782061904669,0.0003026855702046305,0.6573238321456849,0.6383357620239258,1.135932207107544
78,1.732633874771443,0.08408275056392589,0.6156914893617021,0.49758976063829785,0.004361572675406933,0.0002987789048347622,0.6608867775138559,0.6409138488769531,1.182969570159912
79,1.7057951257583943,0.08358158963791867,0.6221682771723321,0.4997902322322764,0.004327002447098494,0.00029695461853407323,0.6637371338083927,0.6438063049316406,1.130307912826538
80,1.7354970079787233,0.08310188131129488,0.6212876908322598,0.49831203704184673,0.004280592780560255,0.00029682565946131945,0.6684085510688836,0.6447456359863282,1.1904144287109375
81,1.7072580215778757,0.08230645098584763,0.6258152900858128,0.5057703383425449,0.004221179522573948,0.0002956921816803515,0.6737133808392716,0.6479487609863281,1.084062099456787
82,1.7297835654400764,0.08207297325134277,0.6290309175531915,0.5109786581485829,0.004193694330751896,0.00029772098059765995,0.678701504354711,0.6486500549316406,1.1778197288513184
83,1.6968992517349568,0.08200722552360372,0.6336673574244722,0.5055031877882937,0.0041217198595404625,0.00029495713533833623,0.6823436262866192,0.6520839691162109,1.140639066696167
84,1.7029578026304855,0.08184571469083746,0.6332755393170296,0.5097952903585231,0.004130108281970024,0.00029497811920009553,0.682264449722882,0.6505995941162109,1.1845602989196777
85,1.689560423506067,0.08120539847840653,0.6367860347666638,0.5136936268907912,0.004080749116837978,0.00029330182587727904,0.6847189231987332,0.654974594116211,1.1686632633209229
86,1.6915049451462767,0.0804115762101843,0.6373420877659575,0.5176632252145321,0.004026480484753847,0.00029156653909012675,0.6913697545526524,0.6545058441162109,1.145559549331665
87,1.6620704163896276,0.07927943290548121,0.6464131537904131,0.5188960217415018,0.0039830696769058704,0.0002904421999119222,0.6948535233570863,0.658255844116211,1.1552836894989014
88,1.6545229972677027,0.07875852381929438,0.6442621109333444,0.5201605127212849,0.003985980991274118,0.0002878899103961885,0.6958036421219319,0.6605995941162109,1.1864027976989746
89,1.6715457997423537,0.07804285719039593,0.6428670274450424,0.5220542664223529,0.003913558553904295,0.0002891359617933631,0.6994457640538401,0.6623165130615234,1.136542797088623
90,1.6588605515500332,0.07817677234081512,0.6480892262560256,0.5242587150411403,0.003917841240763664,0.00029123888816684484,0.6999208234362628,0.6603652191162109,1.1703617572784424
91,1.653429721264129,0.07887793601827418,0.6516650179599194,0.5215318558063913,0.0038487594574689865,0.000285826827166602,0.7056215360253365,0.664349594116211,1.1421425342559814
92,1.6288046329579455,0.07670198602879301,0.6537823778517703,0.5272863672134724,0.0038095442578196526,0.0002875683130696416,0.7098178939034046,0.664583969116211,1.1579265594482422
93,1.625815046594498,0.07659396719425282,0.6584564371311918,0.5314676812354554,0.0037736885715276003,0.000284093723166734,0.7133808392715756,0.667787094116211,1.161036491394043
94,1.65726892998878,0.07696309495479503,0.6550033244680851,0.532801404912421,0.003749183611944318,0.0002825103001669049,0.7152810768012668,0.6707558441162109,1.1353626251220703
95,1.6129729899954288,0.07742419141404172,0.6624517237886469,0.5341470190819274,0.0037256379146128893,0.0002842125832103193,0.7167854315122724,0.6674745941162109,1.1624462604522705
96,1.6212710116771942,0.07639505000824624,0.664743220552485,0.5366581855936253,0.0036382232792675495,0.0002804341202136129,0.7238321456848773,0.6713790130615235,1.1096620559692383
97,1.609076641975565,0.07504320651926893,0.664743220552485,0.5334603735741149,0.003632181091234088,0.0002819590154103935,0.7249406175771972,0.670677719116211,1.1526191234588623
98,1.61580739122756,0.0749410720581704,0.6700465425531915,0.5373448716833237,0.003608608851209283,0.0002837001229636371,0.7287410926365796,0.6700508880615235,1.1881496906280518
99,1.6008198514897773,0.07553783883439734,0.6668803844046085,0.5358290570847531,0.0035661798901855946,0.00028377678245306015,0.7317498020585906,0.670833969116211,1.148503065109253
100,1.6024790013090093,0.0744572548156089,0.6750530486411237,0.5426363031914894,0.003535027150064707,0.00028340870630927384,0.7358669833729217,0.6724745941162109,1.153249740600586
101,1.606265128927028,0.07491045302533089,0.6754112243652344,0.5439304595297956,0.0035068828146904707,0.0002810731530189514,0.7379255740300871,0.674740219116211,1.1500155925750732
102,1.5778190125810339,0.07430121746469051,0.6798952792553191,0.5429727270248088,0.0034933388233184814,0.00028650625608861446,0.7386381631037213,0.669505844116211,1.1586105823516846
103,1.5832857172539894,0.07480223635409741,0.6767627634900681,0.5429430210844,0.0034511361736804247,0.00028572382871061563,0.7452098178939034,0.672552719116211,1.1747546195983887
104,1.5670338082820812,0.07569352109381493,0.6822382338503574,0.5451237292999916,0.003372530685737729,0.0002820603840518743,0.7494853523357087,0.6759120941162109,1.150134801864624
105,1.5689106393367687,0.07517920656407133,0.6852243301716257,0.5431408983595828,0.0033895208034664392,0.00028540106723085046,0.7504354711005542,0.6734883880615234,1.1904089450836182
106,1.5584797960646608,0.07372758236337215,0.6872190110226895,0.5452345178482381,0.003312678774818778,0.00027657600003294647,0.7552652414885194,0.683646469116211,1.139418125152588
107,1.5659411815886801,0.07390711155343563,0.6907749581844249,0.5528075847219913,0.0033177186269313097,0.0002849394513759762,0.7552652414885194,0.6778633880615235,1.1487140655517578
108,1.5757402460625831,0.07265737716187821,0.6907769872787151,0.5479396251921959,0.00327299814671278,0.0002834660990629345,0.7581155977830563,0.6767714691162109,1.155038833618164
109,1.5563411306827626,0.07324349119308148,0.6963315923163231,0.5476724746379447,0.0032305389177054167,0.0002777106419671327,0.7643705463182898,0.6820058441162109,1.1574559211730957
110,1.530227174150183,0.07327503853655876,0.6986033662836603,0.5520734584077875,0.0031851667445153,0.0002779458009172231,0.7682501979414094,0.6816152191162109,1.150794267654419
111,1.5359172415226063,0.07187270103616918,0.7009541937645446,0.5593001994680851,0.0031728027388453484,0.0002757950860541314,0.7672209026128266,0.6820040130615235,1.104487657546997
112,1.5326271868766623,0.07132779791000042,0.6998975226219665,0.5584116996602809,0.003130028024315834,0.00027132968534715474,0.7697545526524149,0.686458969116211,1.1142971515655518
113,1.5283592711103724,0.07037075529707239,0.7034633717638381,0.5583464034060215,0.003138267667964101,0.000271047989372164,0.770387965162312,0.6891915130615235,1.1643970012664795
114,1.548883965674867,0.07066572473404255,0.7022938829787234,0.5585244767209316,0.0030683495569974184,0.000269810960162431,0.7779889152810768,0.6896602630615234,1.1806507110595703
115,1.49196705919631,0.07025904351092399,0.710331937100025,0.5620666260414935,0.003059226553887129,0.00026831901050172746,0.7789390340459224,0.6902852630615235,1.128833293914795
116,1.5043800840986536,0.069617601151162,0.7095028491730385,0.5663389652333362,0.0030658941250294447,0.00026991977938450873,0.7794140934283452,0.6913008880615235,1.1700029373168945
117,1.524768423526845,0.06927251815795898,0.7086242513453707,0.5667762756347656,0.003039712319150567,0.00027387781301513314,0.7811559778305621,0.6889589691162109,1.1755075454711914
118,1.498189885565575,0.07015960267249574,0.7092673119078291,0.5621418242758893,0.0029902164824306965,0.0002619399456307292,0.7853523357086303,0.6984102630615234,1.1377594470977783
119,1.4646202249729887,0.06817720291462351,0.719579169090758,0.5769555112148853,0.002952247392386198,0.0002603768662083894,0.7877276326207443,0.6987209320068359,1.1414613723754883
120,1.5084108393243019,0.06793238254303628,0.7134941588056848,0.5735914352092337,0.0029839924536645412,0.0002638351288624108,0.7859857482185273,0.6984883880615235,1.1549530029296875
121,1.504937192226978,0.06827172827213368,0.7135753225772938,0.573013630319149,0.002959854668006301,0.00026040253578685224,0.78701504354711,0.699037094116211,1.161752700805664
122,1.4769014399102394,0.06759850015031531,0.7188093307170462,0.5773017964464553,0.0029307047370821238,0.00026135655934922397,0.7921615201900237,0.6991152191162109,1.1580884456634521
123,1.4705656335708943,0.0675421268381971,0.7225039056006898,0.5777925531914894,0.0028865921776741743,0.0002601735177449882,0.7958036421219319,0.6984102630615234,1.1092782020568848
124,1.4707714648956949,0.06669229142209317,0.7199749236411237,0.5796329011308387,0.002890879288315773,0.0002595009282231331,0.7968329374505146,0.7001290130615234,1.1449830532073975
125,1.4619009139689993,0.06560792314245346,0.722668099910655,0.5850826425755278,0.002854689257219434,0.0002545001916587353,0.7980997624703088,0.7012972259521484,1.1596529483795166
126,1.468987485195728,0.06556095468237046,0.7223277802162982,0.5843662911273063,0.002833220874890685,0.0002494585351087153,0.7993665874901029,0.709811019897461,1.186549425125122
127,1.4555251750540226,0.06546563797808708,0.725357380319149,0.5821222751698596,0.002832279773429036,0.0002505616575945169,0.7992082343626287,0.7095784759521484,1.0909597873687744
128,1.462356080400183,0.0645157479225321,0.7261429644645528,0.5881775389326379,0.0028110607527196407,0.00025152807938866317,0.8017418844022169,0.7065316009521484,1.1469182968139648
129,1.5002728726001495,0.06513099467500727,0.7225434323574634,0.5851400253620553,0.002794696716591716,0.00025005347561091185,0.8022169437846397,0.707389144897461,1.1289761066436768
130,1.458228902613863,0.06474121073459058,0.7278665583184425,0.5898674904031956,0.002765945391729474,0.0002485285804141313,0.8062549485352336,0.7089534759521484,1.1511766910552979
131,1.5086264103016955,0.06441529253695874,0.7254681688673953,0.5876670188092171,0.00273517076857388,0.00024215629673562944,0.8075217735550277,0.715201644897461,1.1119999885559082
132,1.46313931079621,0.06435991348104274,0.7277557697701962,0.5905224820400806,0.002709845779463649,0.0002385033294558525,0.8095803642121931,0.7157485198974609,1.1536064147949219
133,1.4610407403174868,0.06358114709245398,0.7311969513588763,0.5931642410602975,0.0027162658516317606,0.0002422863180981949,0.8106096595407759,0.7163735198974609,1.161872386932373
134,1.4460434609271111,0.06297914525295825,0.7311316956865027,0.5933364300017662,0.002693974645808339,0.0002450695028528571,0.8129057798891528,0.7138753509521485,1.1243820190429688
135,1.4525951628989362,0.06296088847708195,0.7349567819148937,0.5963106358304937,0.0026824669912457466,0.0002482782583683729,0.8154394299287411,0.7116860198974609,1.1662158966064453
136,1.4608672121737867,0.06277840188209047,0.7319449566780253,0.5931029218308469,0.002665415871888399,0.00024307621060870588,0.8144893111638954,0.7140316009521485,1.1390562057495117
137,1.42183263251122,0.061837145622740404,0.7371176861702128,0.5978402888521235,0.0026697837747633457,0.00024338290677405894,0.8144101346001583,0.7157485198974609,1.1368184089660645
138,1.4245311655896775,0.062037873775401015,0.7396901719113613,0.602589505784055,0.002631533658131957,0.0002368021960137412,0.8176563737133808,0.7188699340820313,1.1716389656066895
139,1.4675469905772107,0.06122552587630901,0.7377964587921791,0.597719557741855,0.0026041457895189524,0.00023239917936734855,0.8199524940617577,0.724342269897461,1.1070199012756348
140,1.416620782081117,0.06077722792929791,0.7411011229170129,0.6014002536205535,0.0026031374000012875,0.00023469542793463916,0.8204275534441805,0.7228543090820313,1.1261284351348877
141,1.4473760077293882,0.06194327739959068,0.7403570946226729,0.6028408294028424,0.0026033357717096806,0.000235367871937342,0.8199524940617577,0.7200453948974609,1.1393673419952393
142,1.4153625812936337,0.06132223758291691,0.7431314346638132,0.6040677415563706,0.0025863354094326496,0.00023463625984732062,0.8216152019002375,0.7231703948974609,1.1528115272521973
143,1.4282539854658411,0.060713443350284654,0.7442692695780003,0.6072279341677402,0.0025630639865994453,0.00023498013615608215,0.8243863816310372,0.722623519897461,1.1326892375946045
144,1.4516306126371343,0.059703974013632914,0.7405430408234291,0.6068064507017744,0.0025303454603999853,0.00022591438028030097,0.825494853523357,0.7268386840820312,1.1264593601226807
145,1.4132179097926363,0.0596522219637607,0.7474176122787151,0.607231911192549,0.0025255365762859583,0.0002290522534167394,0.8266825019794141,0.7268386840820312,1.136169195175171
146,1.3911171771110373,0.05930973113851344,0.7497803708340259,0.6099152260638298,0.0025125392712652683,0.0002306240057805553,0.827790973871734,0.7241043090820313,1.1178407669067383
147,1.4148905327979555,0.06033342442613967,0.7509142287234043,0.6126361603432513,0.0024944907054305077,0.00022427167277783155,0.8293745051464766,0.7290261840820312,1.1502954959869385
148,1.4168160621156083,0.060166308220396654,0.750081163771609,0.6076672330815741,0.002449697582051158,0.00021615027799271047,0.8318289786223277,0.7327761840820313,1.1491036415100098
149,1.3945369314640126,0.05835287114407154,0.7509340326836769,0.6101783995932721,0.0024552252143621445,0.00022052746498957276,0.8311955661124307,0.7300418090820312,1.1297552585601807
150,1.4300118304313498,0.05891808043134973,0.7475640317226978,0.6133307193187957,0.002449167426675558,0.0002213778643636033,0.8334916864608076,0.7330123901367187,1.1684901714324951
151,1.4048957013069314,0.05836563414715706,0.7552756451545878,0.6081263359556807,0.0024328886065632105,0.00022001386969350278,0.8330958036421219,0.7315261840820313,1.1094679832458496
152,1.3911494802921376,0.058051819496966424,0.7542802526595744,0.6149039167038938,0.002444829326122999,0.00022261723643168807,0.8330166270783848,0.7316824340820313,1.1659939289093018
153,1.3890301318878824,0.058737531621405416,0.7561126871311918,0.615293746298932,0.002385011175647378,0.00021528219804167747,0.8359461599366588,0.7358230590820313,1.156205177307129
154,1.4005266554812168,0.05790735305623805,0.755610039893617,0.6147495432102934,0.0023780521005392075,0.00021552405087277293,0.8363420427553444,0.7375418090820313,1.0985450744628906
155,1.4165368587412732,0.05743836342020238,0.7539458579205452,0.6217150992535531,0.002378605306148529,0.00021505578479263932,0.8370546318289787,0.7352743530273438,1.1665699481964111
156,1.368834799908577,0.057114662008082615,0.7585011746021028,0.6190159574468085,0.002355549018830061,0.00021797340014018118,0.8391132224861441,0.7353561401367188,1.1588447093963623
157,1.3821446844872007,0.057826833522066155,0.7582933953467835,0.6169243264705577,0.0023345318622887135,0.00021144631318747997,0.840221694378464,0.7373056030273437,1.134552001953125
158,1.3736997563788231,0.05831487128075133,0.7573791666233793,0.6126242698507106,0.002322461921721697,0.00020946569566149265,0.8410134600158353,0.7383230590820312,1.1620166301727295
159,1.3511131773603724,0.05751101514126392,0.764657365514877,0.6242539831932555,0.002317936858162284,0.00021259317873045802,0.8423594615993666,0.7364480590820313,1.142211675643921
160,1.3679858268575464,0.05780409244780845,0.7615525265957447,0.6225699566780253,0.002304104156792164,0.000205476870178245,0.8418052256532067,0.7420712280273437,1.1824486255645752
161,1.3398951266674286,0.05668911528080068,0.7687733427007147,0.623943288275536,0.0022977329790592194,0.0002092133363476023,0.8433095803642122,0.7440243530273437,1.1586158275604248
162,1.3871287893741688,0.05697762205245647,0.7614436859780169,0.6241688829787234,0.002292144112288952,0.0002106831962009892,0.8425178147268408,0.7419149780273437,1.1005663871765137
163,1.382175364392869,0.056252068661628886,0.7629694025567237,0.6233753447837018,0.0022832746617496014,0.0002049261674983427,0.8433887569279493,0.7456649780273438,1.181903600692749
164,1.3658435902696975,0.05602215198760337,0.762593370802859,0.626860111317736,0.0022398929577320814,0.0001989798474824056,0.8460015835312747,0.7482412719726562,1.1666769981384277
165,1.3572679073252576,0.05579459920842597,0.7674198556453624,0.6251068521053234,0.002241155132651329,0.0002012257173191756,0.8459224069675376,0.7454306030273438,1.1759073734283447
166,1.3896799290433843,0.05639637277481404,0.7673307378241356,0.6265158145985705,0.002240919042378664,0.00020235766714904457,0.8460015835312747,0.7430868530273438,1.0990550518035889
167,1.3845852790994848,0.05590599141222365,0.763921210106383,0.6242282542776554,0.0022298872936517,0.00020268814114388078,0.8468725257323833,0.7445712280273438,1.1036789417266846
168,1.3538617884859125,0.05550122768320936,0.7693551246156084,0.6300381599588597,0.002196628600358963,0.00019808532670140266,0.8501187648456057,0.7494149780273438,1.1777758598327637
169,1.3504425211155668,0.05523465542083091,0.7691869532808344,0.6266642225549576,0.0021933282259851694,0.00019938150944653898,0.8498020585906572,0.7505087280273437,1.1810650825500488
170,1.3598447759100731,0.055115608458823344,0.767633559856009,0.633024256280128,0.002181299263611436,0.00020186630717944354,0.8508313539192399,0.7476181030273438,1.1490042209625244
171,1.3409362955296293,0.05474666838950299,0.770055649128366,0.6298363056588681,0.0021741087548434734,0.0001964756374945864,0.8514647664291369,0.7526162719726562,1.164658784866333
172,1.3737111193068483,0.05448016207268898,0.770985704787234,0.6308870924280044,0.002144350204616785,0.00019401592726353556,0.8533650039588282,0.7501943969726562,1.1377172470092773
173,1.377794955639129,0.05447178191327034,0.7694481382978723,0.6299926270829871,0.0021634683944284916,0.0002016847865888849,0.853840063341251,0.7477743530273437,1.1556854248046875
174,1.3241486245013299,0.053817358422786635,0.7750562302609707,0.63538303781063,0.002136028138920665,0.00019417541625443846,0.855027711797308,0.7521493530273438,1.136704921722412
175,1.3677676586394614,0.05407970002356996,0.7728398911496426,0.6324820417038938,0.0021209269762039185,0.00019157578935846686,0.8568487727632621,0.7543350219726562,1.1451520919799805
176,1.3548504443878824,0.05332643427747361,0.7715912676872091,0.6364951438092171,0.0021207083482295275,0.00018938894208986312,0.854394299287411,0.7551943969726562,1.1443989276885986
177,1.366114190284242,0.053389463018863756,0.7725707520829871,0.6389489275343875,0.0021430146880447865,0.0001976241619559005,0.8548693586698337,0.7500399780273438,1.1502749919891357
178,1.3593323078561337,0.05377440756939827,0.7735839194439827,0.6315262571294257,0.0021244778763502836,0.00019635388161987066,0.8545526524148852,0.7505068969726563,1.166288137435913
179,1.3192862652717752,0.05308417056469207,0.7776821217638381,0.6332063066198471,0.0021040283609181643,0.00019269970653112978,0.8554235946159937,0.7532431030273438,1.1433801651000977
180,1.349821131280128,0.05306856682960023,0.7771834515510722,0.6334694801492894,0.0020927765872329473,0.00019316190446261317,0.8580364212193191,0.7540988159179688,1.1722667217254639
181,1.3234791045493268,0.053619263019967583,0.7787883028070978,0.6349338369166597,0.002075508702546358,0.00019134242029394954,0.8608076009501188,0.7562899780273438,1.1306121349334717
182,1.3015215447608461,0.053033311316307556,0.7830191267297623,0.6394040533836852,0.002074949210509658,0.0001909364655148238,0.859144893111639,0.7556631469726562,1.1515743732452393
183,1.3297740855115525,0.05286949238878615,0.7799716705971576,0.6378348330233959,0.0020533788483589888,0.00018967600772157311,0.8604908946951703,0.7532412719726562,1.1632554531097412
184,1.3580920442621758,0.053639614835698554,0.7787269429957613,0.6404291112372216,0.0020234528928995132,0.0001824415085138753,0.8619952494061758,0.7612100219726563,1.1599705219268799
185,1.3103306547124336,0.05293948092359178,0.7846872857276429,0.6344806589978806,0.002027950482442975,0.0001845693332143128,0.8624703087885985,0.7578506469726562,1.147822380065918
186,1.3298162095090176,0.05228053255284086,0.7807295778964428,0.6392516684024891,0.002055149292573333,0.0001917696645250544,0.8599366587490103,0.7540225219726563,1.145678997039795
187,1.3181299250176612,0.05291303167951868,0.7818851876766124,0.6397780560432597,0.002018667757511139,0.000186121033038944,0.8627870150435472,0.7579287719726563,1.0937163829803467
188,1.3068066049129405,0.052563733242927714,0.7842044424503407,0.6404033823216215,0.0020016985945403576,0.0001846138620749116,0.8642913697545527,0.7612100219726563,1.0629079341888428
189,1.310861384614985,0.05270348711216703,0.7855222986099568,0.6426533232343957,0.0020060022361576557,0.00018758942314889282,0.8644497228820269,0.7596493530273437,1.164074420928955
190,1.3370128388100482,0.05138061401691842,0.7811352344269448,0.6415491307035406,0.001995605183765292,0.0001852662389865145,0.8647664291369754,0.7594149780273437,1.1948394775390625
191,1.3540365340861868,0.05146869700005714,0.7793186268907912,0.6442284685500125,0.001995026832446456,0.00018396909581497312,0.8653206650831354,0.7621475219726562,1.1722447872161865
192,1.3252913292418136,0.05189081963072432,0.7852947965581366,0.6435438115546044,0.001978946151211858,0.00018622975039761513,0.8683293745051465,0.7583956909179688,1.1827986240386963
193,1.323107861457987,0.05189795696989019,0.7828192203602893,0.6471789339755444,0.0019716438837349415,0.00018438887491356581,0.8690419635787807,0.7633193969726563,1.1718311309814453
194,1.3096717672145113,0.0514959325181677,0.7898204072992853,0.6437674177453873,0.0019467653473839164,0.00018101115711033344,0.8711005542359461,0.7625363159179688,1.1271488666534424
195,1.3397222478339013,0.05143347699591454,0.781774399128366,0.6467198716833237,0.0019456255249679089,0.0001832095585996285,0.8713380839271576,0.7621456909179688,1.1531758308410645
196,1.317185178716132,0.05130011984642516,0.7858251206418301,0.639170545212766,0.0019422621699050069,0.00018177786841988564,0.8704671417260491,0.7623818969726562,1.1227033138275146
197,1.3326365694086602,0.05022894575240764,0.7882788637851147,0.6435358980868725,0.0019281577551737428,0.00018018735863734037,0.8721298495645289,0.7627725219726562,1.181821584701538
198,1.3001200899164727,0.05160461588108793,0.7887399551716257,0.6416223404255319,0.0019081137143075466,0.00018014424131251872,0.8747426761678543,0.7647238159179688,1.1676945686340332
199,1.324244073096742,0.05170990558380776,0.7873666641560007,0.6442027802162982,0.0019110002322122455,0.00018097883730661124,0.8742676167854315,0.7637881469726563,1.1732525825500488
200,1.333514355598612,0.05055049125184404,0.7876219242177112,0.6450259431879571,0.0019205700373277068,0.00018556296708993614,0.8742676167854315,0.7615206909179687,1.1494669914245605

